A controllability method for Maxwell's equations

We propose a controllability method for the numerical solution of time-harmonic Maxwell's equations in their first-order formulation. By minimizing a quadratic cost functional, which measures the deviation from periodicity, the controllability method determines iteratively a periodic solution in the time domain. At each conjugate gradient iteration, the gradient of the cost functional is simply computed by running any time-dependent simulation code forward and backward for one period, thus leading to a non-intrusive implementation easily integrated into existing software. Moreover, the proposed algorithm automatically inherits the parallelism, scalability, and low memory footprint of the underlying time-domain solver. Since the time-periodic solution obtained by minimization is not necessarily unique, we apply a cheap post-processing filtering procedure which recovers the time-harmonic solution from any minimizer. Finally, we present a series of numerical examples which show that our algorithm greatly speeds up the convergence towards the desired time-harmonic solution when compared to simply running the time-marching code until the time-harmonic regime is eventually reached.

==> figures/data/cavity/F02.132368000000_N0032_O00_C00.240/cmcg.txt <==
N err mis
0 0.988235 0.0385687
1 0.987299 0.0246242
2 0.986665 0.0228461
3 0.986214 0.0227536
4 0.983675 0.0226612
5 0.982088 0.0226336
6 0.959959 0.0223473
7 0.927561 0.0219378
8 0.892102 0.021493
9 0.852523 0.0210037
10 0.770068 0.0199625
11 0.527901 0.0165576
12 0.357002 0.0136578
13 0.211371 0.0105878
14 0.100379 0.00740931
15 0.0646982 0.00599259
16 0.047561 0.00512538
17 0.0374763 0.00447709
18 0.0267533 0.00336421
19 0.0243784 0.00249151
20 0.0246133 0.00201366
21 0.0252465 0.00158139
22 0.0254609 0.00145477
23 0.0255854 0.00138256
24 0.0256974 0.00131805
25 0.0257765 0.00127292
26 0.0259033 0.00120084
27 0.0260204 0.00113345
28 0.0261661 0.00104777
29 0.0263064 0.000962057
30 0.0265971 0.000766531
31 0.0267866 0.000614721
32 0.0269543 0.000445528
33 0.027006 0.000379971
34 0.0270507 0.000313835
35 0.027074 0.00027339
36 0.0270923 0.000237019
37 0.0271036 0.000211963
38 0.0271207 0.000167405
39 0.0271316 0.000131387
40 0.0271385 0.000102725
41 0.0271427 8.10004e-05
42 0.0271459 5.92296e-05
43 0.0271476 4.42798e-05
44 0.0271485 3.32807e-05
45 0.0271491 2.56091e-05
46 0.0271495 1.85966e-05
47 0.0271497 1.42122e-05
48 0.0271498 1.0838e-05
49 0.0271499 9.26183e-06


==> figures/data/cavity/F02.132368000000_N0032_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.988234 0.038568
1 0.987298 0.0246267
2 0.986663 0.0228414
3 0.986212 0.0227487
4 0.983673 0.0226564
5 0.982086 0.0226284
6 0.959957 0.0223357
7 0.927559 0.0219097
8 0.8921 0.0214407
9 0.852521 0.0209317
10 0.770066 0.0198659
11 0.527897 0.0164545
12 0.356996 0.0135899
13 0.211357 0.0105098
14 0.100344 0.00732156
15 0.0646411 0.00590728
16 0.047481 0.0050489
17 0.0373729 0.00441144
18 0.0266044 0.00331809
19 0.0242123 0.00245703
20 0.0244477 0.00198227
21 0.0250845 0.0015528
22 0.0253 0.00142907
23 0.0254252 0.00135966
24 0.0255379 0.00129803
25 0.0256174 0.00125529
26 0.0257449 0.00118673
27 0.0258626 0.00112231
28 0.0260091 0.00104162
29 0.0261502 0.000962135
30 0.0264424 0.000783228
31 0.0266329 0.000646979
32 0.0268014 0.000501618
33 0.0268535 0.000447734
34 0.0268984 0.000394994
35 0.0269218 0.000364271
36 0.0269402 0.000338143
37 0.0269515 0.000321054
38 0.0269687 0.000293298
39 0.0269797 0.000274106
40 0.0269866 0.000261536
41 0.0269908 0.000253899
42 0.0269941 0.000248021
43 0.0269957 0.000245005
44 0.0269967 0.000243333
45 0.0269972 0.000242451
46 0.0269976 0.000241846
47 0.0269978 0.000241561
48 0.026998 0.00024139
49 0.0269981 0.000241326


==> figures/data/cavity/F02.132368000000_N0032_O00_C00.240/freq.txt <==
0.024144 0.925926


==> figures/data/cavity/F02.132368000000_N0032_O00_C00.240/full_wave.txt <==
N err mis
0 0.992949 0.110276
1 0.992954 0.110024
2 0.992956 0.109805
3 0.992973 0.109595
4 0.993014 0.109405
5 0.99307 0.109206
6 0.993122 0.109027
7 0.993172 0.108846
8 0.993233 0.108664
9 0.993309 0.108496
10 0.993392 0.108323
11 0.993476 0.108154
12 0.993554 0.107992
13 0.99363 0.107825
14 0.993716 0.107668
15 0.993812 0.107506
16 0.993905 0.10735
17 0.993982 0.107198
18 0.994051 0.107038
19 0.994131 0.106893
20 0.994217 0.106739
21 0.994291 0.106589
22 0.994345 0.106446
23 0.994393 0.106297
24 0.994443 0.106153
25 0.99449 0.106012
26 0.994525 0.105865
27 0.994543 0.10573
28 0.994544 0.105585
29 0.994538 0.105451
30 0.99453 0.105311
31 0.994512 0.105173
32 0.994468 0.105042
33 0.9944 0.104904
34 0.994323 0.10477
35 0.994246 0.104642
36 0.99415 0.104504
37 0.994023 0.104379
38 0.993874 0.104247
39 0.993714 0.104118
40 0.993543 0.103992
41 0.993352 0.103862
42 0.993133 0.103739
43 0.992888 0.103612
44 0.992623 0.103487
45 0.992343 0.103366
46 0.992049 0.103238
47 0.991726 0.10312
48 0.991366 0.102999
49 0.990984 0.102874
50 0.990592 0.10276
51 0.990183 0.102636
52 0.989737 0.10252
53 0.989256 0.102401
54 0.988754 0.102283
55 0.988238 0.102169
56 0.987699 0.102052
57 0.987127 0.101936
58 0.986523 0.101826
59 0.985893 0.101706
60 0.985242 0.101599
61 0.984572 0.101482
62 0.983875 0.101372
63 0.98314 0.101263
64 0.982372 0.101149
65 0.981589 0.101041
66 0.980792 0.100932
67 0.979962 0.100821
68 0.979092 0.100717
69 0.978195 0.100604
70 0.977284 0.100502
71 0.976353 0.100394
72 0.97539 0.100286
73 0.974395 0.100185
74 0.973374 0.100076
75 0.972331 0.0999743
76 0.97127 0.0998709
77 0.970188 0.0997655
78 0.969073 0.099666
79 0.967927 0.099562
80 0.966761 0.0994601
81 0.965585 0.099362
82 0.96439 0.0992567
83 0.963158 0.0991622
84 0.961898 0.099058
85 0.960626 0.0989614
86 0.959343 0.0988635
87 0.958039 0.098763
88 0.956706 0.0986674
89 0.955351 0.0985708
90 0.953982 0.098471
91 0.9526 0.0983798
92 0.951206 0.0982789
93 0.949791 0.0981879
94 0.948351 0.0980909
95 0.946895 0.0979962
96 0.945436 0.0979047
97 0.943972 0.0978084
98 0.942485 0.0977169
99 0.940975 0.0976251


==> figures/data/cavity/F02.143416000000_N0032_O00_C00.240/cmcg.txt <==
N err mis
0 0.96027 0.0767039
1 0.956199 0.0485177
2 0.953629 0.0439638
3 0.951717 0.0437175
4 0.933939 0.0430649
5 0.921018 0.0426867
6 0.78017 0.0391948
7 0.445352 0.029483
8 0.254412 0.0221618
9 0.175485 0.0183525
10 0.14556 0.016721
11 0.0778562 0.0123279
12 0.0489056 0.00985054
13 0.0222252 0.00663659
14 0.0126912 0.00402036
15 0.0123677 0.00269047
16 0.0130162 0.00151332
17 0.0132699 0.00100762
18 0.0133395 0.000834339
19 0.0133999 0.000656794
20 0.0134419 0.000503233
21 0.0134663 0.000390805
22 0.0134789 0.000318901
23 0.013486 0.000272465
24 0.0134935 0.000213716
25 0.013496 0.000192278
26 0.0134984 0.000170677
27 0.0135001 0.000155661
28 0.0135023 0.000134832
29 0.0135046 0.000112371
30 0.0135069 8.69509e-05
31 0.0135076 7.84954e-05
32 0.0135079 7.52448e-05
33 0.0135084 7.15768e-05
34 0.0135088 6.92887e-05
35 0.0135093 6.74041e-05
36 0.0135099 6.56081e-05
37 0.0135104 6.41248e-05
38 0.013511 6.28746e-05
39 0.0135115 6.20407e-05
40 0.0135121 6.13375e-05
41 0.0135124 6.09652e-05
42 0.013513 6.05588e-05
43 0.0135149 5.92409e-05
44 0.0135188 5.66522e-05
45 0.0135264 5.12516e-05
46 0.013533 4.60829e-05
47 0.0135421 3.78392e-05
48 0.0135483 3.09341e-05
49 0.0135532 2.40808e-05


==> figures/data/cavity/F02.143416000000_N0032_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.960267 0.0767035
1 0.956196 0.0485247
2 0.953626 0.043954
3 0.951714 0.0437068
4 0.933935 0.0430511
5 0.921015 0.0426677
6 0.780167 0.0391444
7 0.445348 0.0293416
8 0.254406 0.0219229
9 0.175476 0.0180578
10 0.145549 0.0164349
11 0.0778339 0.0121749
12 0.0488689 0.00978856
13 0.0221409 0.00661868
14 0.0125399 0.0040229
15 0.0122112 0.00269191
16 0.0128669 0.00151517
17 0.0131234 0.00101982
18 0.0131937 0.000855042
19 0.0132547 0.000691433
20 0.0132972 0.000553909
21 0.0133218 0.000457604
22 0.0133346 0.000399337
23 0.0133417 0.000363521
24 0.0133493 0.000321344
25 0.0133518 0.000307084
26 0.0133542 0.000293456
27 0.0133559 0.000284446
28 0.0133582 0.000273105
29 0.0133604 0.000262292
30 0.0133628 0.000252157
31 0.0133634 0.000249297
32 0.0133638 0.000248298
33 0.0133643 0.000247222
34 0.0133647 0.000246574
35 0.0133652 0.000246078
36 0.0133657 0.00024561
37 0.0133663 0.000245248
38 0.0133669 0.000244949
39 0.0133674 0.000244754
40 0.0133679 0.000244594
41 0.0133683 0.000244509
42 0.0133688 0.000244422
43 0.0133707 0.000244162
44 0.0133746 0.00024365
45 0.0133822 0.000242616
46 0.0133888 0.000241695
47 0.0133978 0.000240382
48 0.013404 0.00023944
49 0.0134089 0.000238686


==> figures/data/cavity/F02.143416000000_N0032_O00_C00.240/freq.txt <==
0.0121599 0.475347


==> figures/data/cavity/F02.143416000000_N0032_O00_C00.240/full_wave.txt <==
N err mis
0 0.978266 0.213144
1 0.978247 0.21265
2 0.978192 0.212222
3 0.978165 0.211809
4 0.978207 0.211437
5 0.978286 0.211051
6 0.978336 0.21069
7 0.978345 0.210346
8 0.978361 0.209987
9 0.9784 0.209653
10 0.978458 0.20932
11 0.978513 0.208985
12 0.978514 0.208668
13 0.97846 0.208344
14 0.978409 0.20803
15 0.978392 0.207724
16 0.978359 0.207404
17 0.978245 0.207115
18 0.978058 0.206806
19 0.977866 0.206507
20 0.977685 0.206222
21 0.977468 0.205924
22 0.977182 0.205634
23 0.976827 0.205357
24 0.976419 0.205063
25 0.975993 0.204792
26 0.975558 0.204507
27 0.975069 0.204233
28 0.974476 0.203965
29 0.973805 0.203683
30 0.973126 0.203423
31 0.972447 0.203156
32 0.971699 0.202883
33 0.970848 0.202629
34 0.969932 0.202365
35 0.968991 0.202101
36 0.96803 0.201853
37 0.967026 0.201587
38 0.965953 0.201343
39 0.964796 0.201086
40 0.963587 0.200835
41 0.962376 0.200592
42 0.961163 0.20034
43 0.959881 0.200094
44 0.958502 0.199859
45 0.957088 0.199605
46 0.955691 0.199374
47 0.95429 0.199132
48 0.952837 0.198891
49 0.951323 0.198663
50 0.94978 0.198421
51 0.948235 0.198192
52 0.946705 0.197962
53 0.945177 0.197726
54 0.943608 0.197504
55 0.941988 0.197274
56 0.940376 0.197043
57 0.938824 0.19683
58 0.937295 0.196594
59 0.935725 0.19638
60 0.934128 0.196158
61 0.932565 0.195935
62 0.931057 0.19572
63 0.929585 0.195502
64 0.928119 0.195283
65 0.926652 0.195076
66 0.925201 0.194852
67 0.923801 0.194649
68 0.922482 0.194435
69 0.921211 0.19422
70 0.919925 0.19402
71 0.918648 0.193806
72 0.917456 0.1936
73 0.916359 0.193399
74 0.915306 0.193189
75 0.914259 0.192989
76 0.913245 0.192787
77 0.912302 0.19258
78 0.911438 0.192391
79 0.910645 0.19218
80 0.909897 0.191989
81 0.909164 0.191792
82 0.908467 0.191591
83 0.907866 0.1914
84 0.907365 0.191206
85 0.906896 0.191008
86 0.906423 0.190824
87 0.905993 0.190624
88 0.905657 0.19044
89 0.905397 0.19025
90 0.905167 0.190056
91 0.904955 0.189877
92 0.904769 0.189684
93 0.904627 0.189499
94 0.904556 0.189319
95 0.904543 0.189129
96 0.904534 0.188949
97 0.904506 0.188769
98 0.904504 0.18858
99 0.904579 0.18841


==> figures/data/cavity/F02.165513000000_N0032_O00_C00.240/cmcg.txt <==
N err mis
0 0.874878 0.146344
1 0.856378 0.0911086
2 0.846451 0.0775241
3 0.838899 0.0764689
4 0.71359 0.0695733
5 0.559782 0.0606013
6 0.377324 0.0494552
7 0.138401 0.0298653
8 0.0377221 0.0156719
9 0.0078823 0.0063534
10 0.00665301 0.00469176
11 0.00651262 0.00336568
12 0.00662172 0.00251954
13 0.00673363 0.00188553
14 0.00687732 0.000980857
15 0.00690673 0.000710688
16 0.00691992 0.000557998
17 0.00692521 0.000493622
18 0.00693045 0.0004348
19 0.00693475 0.000390231
20 0.00693967 0.000338162
21 0.00694196 0.00031506
22 0.00694509 0.000289245
23 0.00694817 0.000266276
24 0.00694954 0.000257913
25 0.0069514 0.000248788
26 0.00695327 0.000240624
27 0.00695753 0.000222655
28 0.00696313 0.000199949
29 0.00696788 0.000179917
30 0.00697428 0.000149184
31 0.00697636 0.000135683
32 0.0069776 0.000124459
33 0.00697829 0.00011811
34 0.00697931 0.000109206
35 0.00697992 0.000100624
36 0.00697981 9.69155e-05
37 0.00697942 9.36924e-05
38 0.00697902 8.98382e-05
39 0.00697808 7.96321e-05
40 0.0069761 6.19839e-05
41 0.00697501 5.34277e-05
42 0.00697378 4.42406e-05
43 0.00697299 3.64246e-05
44 0.0069725 2.72994e-05
45 0.00697228 2.05194e-05
46 0.0069719 1.44666e-05
47 0.00697159 1.06595e-05
48 0.00697149 8.77383e-06
49 0.00697144 7.28632e-06


==> figures/data/cavity/F02.165513000000_N0032_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.874875 0.146345
1 0.856373 0.0911294
2 0.846445 0.0775044
3 0.838893 0.0764446
4 0.713585 0.0695212
5 0.559777 0.0604661
6 0.377319 0.0492976
7 0.138394 0.0298113
8 0.0377016 0.0157298
9 0.0077816 0.00647652
10 0.00653269 0.00478564
11 0.00638944 0.00343488
12 0.0065006 0.00257729
13 0.00661452 0.00192702
14 0.0067607 0.00100972
15 0.00679052 0.00074734
16 0.00680386 0.000603299
17 0.00680923 0.000544863
18 0.00681457 0.000493499
19 0.00681891 0.00045445
20 0.00682389 0.000410577
21 0.00682619 0.000392008
22 0.00682929 0.000372023
23 0.00683239 0.000354662
24 0.00683379 0.000348554
25 0.00683567 0.00034197
26 0.00683752 0.000336169
27 0.00684173 0.000323647
28 0.00684732 0.000308625
29 0.00685208 0.000295641
30 0.00685853 0.000277349
31 0.00686057 0.000270079
32 0.00686175 0.000264308
33 0.00686244 0.000261247
34 0.0068635 0.000257098
35 0.0068641 0.000253383
36 0.00686398 0.000251883
37 0.00686356 0.000250596
38 0.00686313 0.000249084
39 0.00686222 0.000245251
40 0.00686028 0.000239726
41 0.00685913 0.00023753
42 0.00685784 0.000235506
43 0.00685706 0.00023408
44 0.00685661 0.000232739
45 0.00685639 0.000231954
46 0.00685601 0.000231472
47 0.00685569 0.000231262
48 0.00685558 0.000231178
49 0.00685553 0.000231115


==> figures/data/cavity/F02.165513000000_N0032_O00_C00.240/freq.txt <==
0.00640701 0.260873


==> figures/data/cavity/F02.165513000000_N0032_O00_C00.240/full_wave.txt <==
N err mis
0 0.936743 0.382436
1 0.936606 0.381524
2 0.936289 0.38074
3 0.936 0.379972
4 0.935891 0.379285
5 0.935909 0.378594
6 0.935858 0.377902
7 0.93563 0.377271
8 0.935281 0.376629
9 0.934886 0.375993
10 0.934574 0.375386
11 0.934363 0.374778
12 0.933985 0.374177
13 0.933299 0.373604
14 0.932481 0.372999
15 0.931726 0.372442
16 0.931029 0.371883
17 0.930243 0.371303
18 0.929251 0.370762
19 0.928059 0.370223
20 0.926751 0.369665
21 0.925487 0.369139
22 0.924341 0.368611
23 0.923112 0.368071
24 0.921612 0.367572
25 0.91996 0.367037
26 0.918393 0.366528
27 0.916964 0.366035
28 0.91556 0.365519
29 0.914082 0.365016
30 0.912494 0.36454
31 0.910847 0.364033
32 0.909327 0.363549
33 0.908055 0.363074
34 0.906878 0.362578
35 0.905578 0.36212
36 0.904194 0.361637
37 0.902963 0.361163
38 0.901977 0.36071
39 0.901147 0.360244
40 0.900375 0.359769
41 0.899579 0.359336
42 0.898753 0.358869
43 0.898066 0.358416
44 0.897665 0.357983
45 0.89744 0.357524
46 0.897147 0.357091
47 0.896733 0.356655
48 0.8964 0.356209
49 0.896265 0.355783
50 0.896255 0.355362
51 0.89628 0.354912
52 0.896231 0.354508
53 0.896033 0.35408
54 0.895827 0.353653
55 0.895789 0.353247
56 0.895855 0.352826
57 0.895789 0.352413
58 0.89548 0.352013
59 0.895074 0.351595
60 0.894724 0.35119
61 0.894402 0.350805
62 0.894033 0.350381
63 0.893523 0.349997
64 0.892764 0.349604
65 0.891853 0.349201
66 0.891008 0.348816
67 0.890248 0.348431
68 0.889353 0.348033
69 0.88819 0.347662
70 0.886875 0.347274
71 0.885569 0.346885
72 0.884307 0.346527
73 0.883062 0.346134
74 0.881743 0.345764
75 0.880238 0.345398
76 0.878604 0.345022
77 0.877064 0.344652
78 0.875728 0.344298
79 0.874412 0.343918
80 0.872945 0.343568
81 0.871412 0.343207
82 0.869965 0.342836
83 0.868669 0.342496
84 0.867536 0.342133
85 0.866488 0.341775
86 0.865381 0.341433
87 0.864219 0.341083
88 0.863202 0.340724
89 0.862485 0.340396
90 0.861926 0.340036
91 0.861315 0.3397
92 0.860673 0.339364
93 0.860124 0.339014
94 0.85973 0.338684
95 0.859527 0.338351
96 0.859446 0.338007
97 0.859316 0.337681
98 0.859074 0.337355
99 0.858872 0.33701


==> figures/data/cavity/F02.209707000000_N0032_O00_C00.240/cmcg.txt <==
N err mis
0 0.709371 0.246307
1 0.626217 0.155262
2 0.584704 0.105787
3 0.558409 0.100922
4 0.19248 0.0582972
5 0.0222269 0.0183287
6 0.00748414 0.00832212
7 0.00563243 0.00538767
8 0.00523308 0.0044309
9 0.00490236 0.00348536
10 0.00476287 0.00300785
11 0.00464717 0.00229267
12 0.00464245 0.00134488
13 0.0046696 0.000886274
14 0.00468704 0.000669354
15 0.00470513 0.000454275
16 0.00470913 0.000317876
17 0.00471018 0.000240781
18 0.00470986 0.000211358
19 0.00470913 0.000195838
20 0.00471037 0.000178578
21 0.00471268 0.000150328
22 0.00471355 0.000127061
23 0.00471301 0.000105592
24 0.00471212 8.62102e-05
25 0.00471209 7.57194e-05
26 0.00471263 6.85489e-05
27 0.00471347 5.54646e-05
28 0.0047134 3.9044e-05
29 0.00471245 2.77053e-05
30 0.0047113 1.82877e-05
31 0.004711 1.17867e-05
32 0.00471115 8.9186e-06
33 0.00471136 7.20413e-06
34 0.00471152 5.70028e-06
35 0.00471138 4.74633e-06
36 0.00471112 3.5797e-06
37 0.00471098 2.42658e-06
38 0.004711 1.40214e-06
39 0.00471105 8.27548e-07
40 0.00471107 4.24515e-07
41 0.00471105 2.4619e-07
42 0.00471104 1.7932e-07
43 0.00471103 1.43553e-07
44 0.00471102 1.26244e-07
45 0.00471101 1.04673e-07
46 0.00471101 9.83556e-08
47 0.004711 9.26743e-08
48 0.00471099 7.93292e-08
49 0.00471096 5.46046e-08


==> figures/data/cavity/F02.209707000000_N0032_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.709375 0.246306
1 0.626213 0.155316
2 0.584695 0.105748
3 0.5584 0.100865
4 0.192474 0.0582201
5 0.0222149 0.0183442
6 0.00745687 0.00833087
7 0.00559945 0.00537917
8 0.00519954 0.00440864
9 0.00486768 0.00345757
10 0.00472718 0.00298773
11 0.00461033 0.00228894
12 0.00460485 0.00136147
13 0.00463264 0.000913094
14 0.00465102 0.000709061
15 0.00466993 0.000507312
16 0.00467375 0.000378697
17 0.00467464 0.00032262
18 0.00467415 0.000305731
19 0.00467326 0.000292035
20 0.00467457 0.000283474
21 0.004677 0.000267952
22 0.00467789 0.000255137
23 0.00467723 0.000246862
24 0.0046762 0.000239214
25 0.00467615 0.00023567
26 0.00467678 0.000233856
27 0.00467774 0.000229992
28 0.00467769 0.000226079
29 0.00467667 0.000224655
30 0.00467541 0.000223447
31 0.0046751 0.000222978
32 0.00467527 0.000222857
33 0.00467551 0.000222755
34 0.00467569 0.000222696
35 0.00467555 0.000222684
36 0.00467527 0.000222632
37 0.00467513 0.000222627
38 0.00467515 0.000222614
39 0.00467521 0.000222601
40 0.00467524 0.000222602
41 0.00467522 0.000222604
42 0.00467521 0.000222601
43 0.00467519 0.000222602
44 0.00467518 0.000222602
45 0.00467518 0.000222602
46 0.00467517 0.000222602
47 0.00467517 0.000222602
48 0.00467515 0.000222602
49 0.00467513 0.000222602


==> figures/data/cavity/F02.209707000000_N0032_O00_C00.240/freq.txt <==
0.00457162 0.169971


==> figures/data/cavity/F02.209707000000_N0032_O00_C00.240/full_wave.txt <==
N err mis
0 0.865608 0.569408
1 0.865136 0.567971
2 0.864085 0.56675
3 0.862882 0.565548
4 0.861926 0.564422
5 0.861348 0.563382
6 0.86098 0.562316
7 0.860492 0.561277
8 0.85939 0.560281
9 0.857661 0.559306
10 0.855915 0.558322
11 0.854543 0.557389
12 0.853513 0.556467
13 0.8525 0.555505
14 0.851186 0.55461
15 0.849408 0.553735
16 0.847308 0.552837
17 0.845555 0.551944
18 0.844495 0.551099
19 0.843761 0.550235
20 0.842961 0.54937
21 0.841896 0.548568
22 0.840564 0.547723
23 0.839233 0.546879
24 0.838443 0.546079
25 0.838324 0.54529
26 0.838234 0.544472
27 0.83777 0.543674
28 0.836932 0.54291
29 0.835815 0.542105
30 0.83479 0.541339
31 0.834204 0.540593
32 0.833935 0.53982
33 0.83334 0.539045
34 0.832095 0.538315
35 0.830473 0.537587
36 0.828759 0.536819
37 0.827292 0.536108
38 0.826256 0.535383
39 0.825371 0.534641
40 0.824105 0.533938
41 0.822291 0.533243
42 0.820428 0.532521
43 0.818929 0.531802
44 0.817885 0.531138
45 0.817298 0.530434
46 0.816796 0.529738
47 0.815885 0.529072
48 0.814608 0.528388
49 0.813546 0.527703
50 0.813022 0.527043
51 0.812841 0.526401
52 0.81281 0.525708
53 0.812559 0.525058
54 0.811692 0.524427
55 0.810502 0.52376
56 0.809569 0.523119
57 0.809034 0.522491
58 0.808579 0.52185
59 0.807892 0.521198
60 0.806758 0.520601
61 0.805062 0.519974
62 0.803253 0.51933
63 0.801883 0.518732
64 0.800931 0.518121
65 0.799998 0.517505
66 0.798748 0.516896
67 0.797188 0.516315
68 0.795479 0.515695
69 0.794007 0.515094
70 0.79321 0.514531
71 0.792877 0.513926
72 0.792427 0.513334
73 0.791619 0.512762
74 0.79065 0.512192
75 0.78976 0.511596
76 0.789185 0.51104
77 0.789158 0.510482
78 0.789288 0.509887
79 0.788905 0.509341
80 0.788007 0.50879
81 0.786962 0.508225
82 0.785994 0.507662
83 0.785269 0.50713
84 0.784813 0.506577
85 0.784179 0.506016
86 0.782867 0.505501
87 0.781123 0.504952
88 0.779473 0.504405
89 0.778108 0.50388
90 0.777088 0.503364
91 0.776258 0.502818
92 0.775209 0.502291
93 0.773698 0.501792
94 0.772077 0.501247
95 0.770922 0.500737
96 0.770301 0.500236
97 0.769991 0.499715
98 0.769723 0.499195
99 0.769181 0.498703


==> figures/data/cavity/F03.546581000000_N0008_O02_C00.120/cmcg.txt <==
N err mis
0 0.997626 0.0161539
1 0.997434 0.0145754
2 0.997045 0.0141834
3 0.996557 0.0140379
4 0.995464 0.0138224
5 0.99504 0.0137803
6 0.994601 0.0137617
7 0.993997 0.0137539
8 0.99258 0.013741
9 0.988702 0.0137122
10 0.967251 0.0135613
11 0.911314 0.0131637
12 0.694901 0.0115038
13 0.400124 0.00875304
14 0.192426 0.00610944
15 0.120544 0.00486683
16 0.0726144 0.00380932
17 0.0562463 0.00336484
18 0.0473744 0.00309253
19 0.0398491 0.00283539
20 0.0318756 0.00252161
21 0.0236616 0.00210625
22 0.0185373 0.00168958
23 0.0164776 0.00115237
24 0.016978 0.000711019
25 0.0173122 0.000528334
26 0.0176076 0.000336051
27 0.0177017 0.000253463
28 0.0177578 0.00018932
29 0.0177778 0.000160879
30 0.0177832 0.000152358
31 0.0177874 0.000145359
32 0.0177893 0.000141797
33 0.0177906 0.000139112
34 0.0177914 0.000137423
35 0.0177921 0.000135708
36 0.0177931 0.000133063
37 0.0177952 0.000126449
38 0.017798 0.00011671
39 0.0178011 0.000105384
40 0.0178053 8.78737e-05
41 0.0178098 6.46238e-05
42 0.0178118 5.11285e-05
43 0.0178125 4.4568e-05
44 0.0178126 4.33397e-05
45 0.0178126 4.303e-05
46 0.0178125 4.28079e-05
47 0.0178123 4.26108e-05
48 0.0178121 4.24226e-05
49 0.0178118 4.22225e-05


==> figures/data/cavity/F03.546581000000_N0008_O02_C00.120/cmcg_fine_filter.txt <==
N err mis
0 0.997682 0.0161588
1 0.99749 0.0145805
2 0.997102 0.0141895
3 0.996613 0.0140438
4 0.99552 0.0138279
5 0.995097 0.0137858
6 0.994658 0.0137674
7 0.994053 0.0137596
8 0.992637 0.0137467
9 0.988759 0.0137178
10 0.967307 0.0135666
11 0.911371 0.0131692
12 0.694957 0.011511
13 0.40018 0.00876062
14 0.192481 0.00611694
15 0.120599 0.00487414
16 0.0726683 0.0038189
17 0.0562986 0.00337536
18 0.0474251 0.00310464
19 0.0398979 0.00284734
20 0.0319209 0.00253715
21 0.0236975 0.0021211
22 0.0185574 0.0017142
23 0.0164721 0.00117908
24 0.016958 0.000759344
25 0.0172884 0.00058957
26 0.0175814 0.000425697
27 0.0176748 0.000367694
28 0.0177305 0.000322335
29 0.0177504 0.000308609
30 0.0177558 0.00030273
31 0.0177599 0.000299879
32 0.0177618 0.000297959
33 0.0177631 0.000296815
34 0.0177638 0.000295948
35 0.0177646 0.000295183
36 0.0177656 0.000293939
37 0.0177676 0.000290857
38 0.0177704 0.000286953
39 0.0177734 0.000282226
40 0.0177776 0.000277245
41 0.017782 0.000270178
42 0.017784 0.000267075
43 0.0177848 0.000265953
44 0.0177848 0.000265589
45 0.0177848 0.000265688
46 0.0177847 0.000265602
47 0.0177845 0.000265483
48 0.0177843 0.000265541
49 0.017784 0.000265402


==> figures/data/cavity/F03.546581000000_N0008_O02_C00.120/freq.txt <==
0.0284405 1.70178


==> figures/data/cavity/F03.546581000000_N0008_O02_C00.120/full_wave.txt <==
N err mis
0 0.9979 0.0279437
1 0.997683 0.0278523
2 0.997462 0.0277951
3 0.997248 0.0277396
4 0.997039 0.0276826
5 0.996826 0.0276412
6 0.996614 0.0276002
7 0.996408 0.0275512
8 0.996206 0.0275088
9 0.996 0.027476
10 0.995799 0.0274389
11 0.995602 0.0273945
12 0.995405 0.0273605
13 0.995208 0.0273297
14 0.995016 0.0272909
15 0.994826 0.0272522
16 0.99463 0.0272249
17 0.994437 0.0271938
18 0.994247 0.0271545
19 0.994058 0.0271235
20 0.993863 0.0270975
21 0.993674 0.0270649
22 0.993485 0.0270288
23 0.993294 0.0270039
24 0.993104 0.0269766
25 0.992917 0.0269421
26 0.99273 0.0269125
27 0.992538 0.0268896
28 0.99235 0.0268618
29 0.992161 0.0268287
30 0.991968 0.0268047
31 0.991774 0.0267805
32 0.991583 0.0267501
33 0.991388 0.0267216
34 0.991187 0.0267011
35 0.99099 0.0266759
36 0.990793 0.0266456
37 0.990593 0.0266226
38 0.99039 0.0266015
39 0.990189 0.0265744
40 0.989985 0.026547
41 0.989777 0.0265282
42 0.989569 0.0265051
43 0.989361 0.0264775
44 0.989146 0.026455
45 0.988925 0.0264365
46 0.988708 0.0264121
47 0.988487 0.0263862
48 0.988261 0.0263684
49 0.988032 0.0263473
50 0.987804 0.0263218
51 0.98757 0.0262996
52 0.987331 0.0262835
53 0.987096 0.0262612
54 0.986856 0.0262365
55 0.986609 0.0262191
56 0.986357 0.0262006
57 0.986107 0.0261771
58 0.98585 0.0261552
59 0.985586 0.0261405
60 0.985321 0.0261202
61 0.985053 0.0260968
62 0.984777 0.0260793
63 0.984497 0.0260634
64 0.98422 0.0260416
65 0.983935 0.0260204
66 0.983643 0.0260063
67 0.983349 0.0259879
68 0.983054 0.0259658
69 0.98275 0.025948
70 0.982439 0.0259342
71 0.98213 0.025914
72 0.981812 0.0258939
73 0.981486 0.0258795
74 0.981155 0.025863
75 0.980826 0.0258424
76 0.980486 0.0258247
77 0.98014 0.025812
78 0.979794 0.0257933
79 0.979443 0.0257741
80 0.979082 0.0257597
81 0.978717 0.0257452
82 0.978354 0.0257256
83 0.977979 0.0257083
84 0.977595 0.0256963
85 0.977209 0.0256791
86 0.976821 0.0256605
87 0.976421 0.0256463
88 0.976015 0.0256332
89 0.975609 0.0256144
90 0.975194 0.0255981
91 0.974771 0.0255863
92 0.974344 0.0255705
93 0.97392 0.0255521
94 0.973481 0.0255384
95 0.973036 0.0255266
96 0.97259 0.0255087
97 0.972138 0.0254928
98 0.971675 0.0254813
99 0.971207 0.0254673


==> figures/data/cavity/F03.557629000000_N0008_O02_C00.120/cmcg.txt <==
N err mis
0 0.993887 0.0320938
1 0.993124 0.0289538
2 0.991582 0.0281837
3 0.989324 0.0278409
4 0.984146 0.0272794
5 0.982029 0.0271404
6 0.979474 0.0270583
7 0.974599 0.0269699
8 0.959416 0.0267388
9 0.927501 0.0262749
10 0.756337 0.0237198
11 0.514561 0.0195715
12 0.15468 0.0107919
13 0.0506228 0.00627031
14 0.0182516 0.00385918
15 0.0113512 0.00303748
16 0.00816626 0.00247125
17 0.00686955 0.00207283
18 0.00645291 0.00180289
19 0.00633246 0.00157251
20 0.00634967 0.00142247
21 0.00656862 0.00104574
22 0.00678735 0.00077694
23 0.00695879 0.000542166
24 0.00707409 0.000319933
25 0.00710574 0.000225015
26 0.00712744 0.000125774
27 0.00713253 8.93001e-05
28 0.00713507 5.89479e-05
29 0.00713538 4.97854e-05
30 0.00713533 4.81114e-05
31 0.00713503 4.64532e-05
32 0.00713473 4.59319e-05
33 0.00713435 4.56189e-05
34 0.00713372 4.534e-05
35 0.00713294 4.51153e-05
36 0.00713191 4.48842e-05
37 0.00712987 4.44961e-05
38 0.00712677 4.39155e-05
39 0.00712076 4.27026e-05
40 0.00711074 4.00846e-05
41 0.00710158 3.46613e-05
42 0.0071059 2.78707e-05
43 0.007116 2.25915e-05
44 0.00712605 1.81899e-05
45 0.00713284 1.5177e-05
46 0.00713649 1.34544e-05
47 0.00713985 1.17456e-05
48 0.00714145 1.08801e-05
49 0.00714298 1.00227e-05


==> figures/data/cavity/F03.557629000000_N0008_O02_C00.120/cmcg_fine_filter.txt <==
N err mis
0 0.993998 0.0321035
1 0.993235 0.0289639
2 0.991694 0.0281958
3 0.989436 0.0278527
4 0.984258 0.0272903
5 0.982142 0.0271513
6 0.979587 0.0270697
7 0.974712 0.0269815
8 0.959529 0.0267504
9 0.927614 0.0262855
10 0.75645 0.0237298
11 0.514673 0.0195822
12 0.154792 0.0108118
13 0.0507338 0.00629737
14 0.0183465 0.00389546
15 0.0114296 0.00308035
16 0.00821835 0.00252497
17 0.00688956 0.0021376
18 0.00644594 0.00187816
19 0.00630688 0.0016565
20 0.00631384 0.00151424
21 0.00651139 0.00116868
22 0.00672013 0.00093658
23 0.00688619 0.000753392
24 0.00699842 0.000610682
25 0.00702925 0.000567675
26 0.00705054 0.000535508
27 0.00705553 0.000529537
28 0.00705793 0.000523607
29 0.00705825 0.000523737
30 0.00705819 0.000522784
31 0.00705788 0.000523003
32 0.00705758 0.00052282
33 0.00705719 0.000522842
34 0.00705655 0.000522741
35 0.00705576 0.000522738
36 0.00705472 0.000522686
37 0.00705266 0.000522651
38 0.00704951 0.000522566
39 0.00704343 0.00052244
40 0.00703328 0.000522199
41 0.00702397 0.000521647
42 0.00702832 0.000521172
43 0.00703851 0.00052104
44 0.00704865 0.000520667
45 0.00705551 0.000520551
46 0.00705919 0.000520622
47 0.00706258 0.000520398
48 0.0070642 0.000520511
49 0.00706574 0.000520172


==> figures/data/cavity/F03.557629000000_N0008_O02_C00.120/freq.txt <==
0.0150483 0.852566


==> figures/data/cavity/F03.557629000000_N0008_O02_C00.120/full_wave.txt <==
N err mis
0 0.994973 0.0555167
1 0.994544 0.0553325
2 0.994107 0.0552175
3 0.993681 0.0551064
4 0.993261 0.0549916
5 0.992835 0.0549076
6 0.992411 0.0548248
7 0.991994 0.0547281
8 0.991595 0.0546408
9 0.991187 0.0545739
10 0.990785 0.0544999
11 0.990391 0.0544116
12 0.990007 0.0543414
13 0.989621 0.0542792
14 0.989244 0.0542043
15 0.988876 0.054125
16 0.988496 0.0540681
17 0.988117 0.0540049
18 0.987746 0.0539288
19 0.987385 0.0538634
20 0.987005 0.0538104
21 0.986634 0.0537475
22 0.986269 0.0536765
23 0.985901 0.0536231
24 0.985535 0.0535675
25 0.985177 0.053502
26 0.984831 0.0534399
27 0.984464 0.0533927
28 0.984108 0.0533359
29 0.98376 0.0532735
30 0.983408 0.053222
31 0.983043 0.0531732
32 0.982684 0.0531144
33 0.982332 0.053058
34 0.981956 0.0530149
35 0.981585 0.0529614
36 0.981225 0.0529044
37 0.980863 0.052856
38 0.980479 0.0528135
39 0.980111 0.0527588
40 0.97975 0.0527077
41 0.979375 0.0526674
42 0.978997 0.0526198
43 0.97863 0.0525654
44 0.97826 0.0525208
45 0.977855 0.0524833
46 0.977469 0.0524317
47 0.977088 0.0523831
48 0.976689 0.0523456
49 0.976268 0.0523052
50 0.975864 0.0522511
51 0.975464 0.0522098
52 0.975032 0.052177
53 0.974617 0.0521305
54 0.97421 0.0520808
55 0.973786 0.0520453
56 0.973336 0.0520118
57 0.972915 0.0519604
58 0.972497 0.0519195
59 0.972039 0.0518897
60 0.971579 0.05185
61 0.971133 0.0517994
62 0.970674 0.0517654
63 0.970182 0.0517369
64 0.969715 0.0516908
65 0.969248 0.051647
66 0.968749 0.0516192
67 0.968242 0.0515867
68 0.967768 0.0515373
69 0.967284 0.0515023
70 0.966758 0.051477
71 0.966255 0.0514385
72 0.96576 0.0513919
73 0.965237 0.0513641
74 0.964688 0.0513366
75 0.964176 0.0512919
76 0.96365 0.0512547
77 0.963077 0.0512309
78 0.96252 0.0511987
79 0.961984 0.0511527
80 0.961427 0.0511235
81 0.960836 0.0510994
82 0.960285 0.0510611
83 0.959732 0.0510211
84 0.959139 0.0509974
85 0.95855 0.0509696
86 0.957997 0.0509277
87 0.957418 0.0508956
88 0.956794 0.0508736
89 0.956205 0.0508409
90 0.955623 0.0508004
91 0.955005 0.0507761
92 0.954371 0.0507505
93 0.953783 0.0507135
94 0.953174 0.0506796
95 0.952525 0.0506588
96 0.95191 0.0506294
97 0.951318 0.0505912
98 0.950695 0.0505652
99 0.950043 0.0505419


==> figures/data/cavity/F03.579726000000_N0008_O02_C00.120/cmcg.txt <==
N err mis
0 0.982608 0.0630802
1 0.979602 0.0568039
2 0.973542 0.0552359
3 0.960689 0.0540782
4 0.929657 0.0517611
5 0.914064 0.0507847
6 0.895139 0.0500582
7 0.848886 0.0485714
8 0.715844 0.0444475
9 0.558731 0.0391596
10 0.258361 0.0265851
11 0.115715 0.017781
12 0.0333152 0.00955193
13 0.0121351 0.00537979
14 0.00800527 0.00277181
15 0.00788268 0.00169618
16 0.00791449 0.0012855
17 0.00795462 0.0010456
18 0.00798921 0.000752861
19 0.00801179 0.00054583
20 0.00801604 0.00041981
21 0.00802139 0.000340841
22 0.0080235 0.000284596
23 0.00802659 0.000190656
24 0.00802668 0.000116639
25 0.00802659 7.64874e-05
26 0.00802619 5.66582e-05
27 0.00802585 4.92013e-05
28 0.00802534 4.32705e-05
29 0.00802472 3.94958e-05
30 0.00802416 3.81208e-05
31 0.00802368 3.74779e-05
32 0.00802318 3.7076e-05
33 0.008022 3.65116e-05
34 0.00801938 3.53997e-05
35 0.00801456 3.32309e-05
36 0.00800605 2.80468e-05
37 0.00800183 2.36452e-05
38 0.00799946 1.90568e-05
39 0.00799853 1.51652e-05
40 0.00799828 1.18613e-05
41 0.00799835 7.76957e-06
42 0.00799848 4.61799e-06
43 0.00799853 2.97891e-06
44 0.00799856 1.97792e-06
45 0.00799857 1.58447e-06
46 0.00799858 1.16753e-06
47 0.00799859 6.92974e-07
48 0.00799859 4.47789e-07
49 0.00799859 3.00774e-07


==> figures/data/cavity/F03.579726000000_N0008_O02_C00.120/cmcg_fine_filter.txt <==
N err mis
0 0.982828 0.0630997
1 0.979821 0.0568242
2 0.973763 0.05526
3 0.96091 0.0541024
4 0.929881 0.0517834
5 0.91429 0.0508062
6 0.895366 0.050081
7 0.849112 0.048597
8 0.71607 0.04447
9 0.558958 0.0391795
10 0.258592 0.0266084
11 0.115941 0.0178186
12 0.0335259 0.00961501
13 0.01227 0.00548445
14 0.00796936 0.00295589
15 0.00779852 0.00198571
16 0.00782481 0.0016487
17 0.00785473 0.00147403
18 0.00788399 0.00128207
19 0.00790194 0.00117176
20 0.00790731 0.00111581
21 0.00791164 0.00108961
22 0.00791348 0.00107396
23 0.00791565 0.00105348
24 0.00791582 0.00104157
25 0.00791577 0.00103802
26 0.00791537 0.00103685
27 0.00791498 0.00103668
28 0.00791443 0.00103611
29 0.00791382 0.00103605
30 0.00791327 0.00103581
31 0.00791279 0.00103604
32 0.00791227 0.0010358
33 0.00791107 0.00103599
34 0.00790839 0.00103562
35 0.0079035 0.00103557
36 0.00789483 0.00103512
37 0.00789052 0.00103513
38 0.00788807 0.00103449
39 0.00788711 0.00103463
40 0.00788684 0.00103434
41 0.00788691 0.00103444
42 0.00788702 0.00103438
43 0.00788708 0.00103437
44 0.00788711 0.00103438
45 0.00788712 0.00103436
46 0.00788713 0.00103438
47 0.00788714 0.00103439
48 0.00788714 0.00103438
49 0.00788714 0.00103438


==> figures/data/cavity/F03.579726000000_N0008_O02_C00.120/freq.txt <==
0.00904148 0.42974


==> figures/data/cavity/F03.579726000000_N0008_O02_C00.120/full_wave.txt <==
N err mis
0 0.986848 0.109117
1 0.986009 0.108745
2 0.985152 0.108513
3 0.984308 0.10829
4 0.983483 0.108059
5 0.982657 0.107887
6 0.981833 0.107719
7 0.981017 0.107531
8 0.980303 0.10735
9 0.979558 0.107211
10 0.978819 0.10706
11 0.978143 0.106889
12 0.977542 0.10674
13 0.97693 0.106613
14 0.976346 0.106466
15 0.975873 0.106312
16 0.975362 0.10619
17 0.974854 0.10606
18 0.974422 0.105913
19 0.974074 0.105779
20 0.973635 0.10567
21 0.973222 0.105536
22 0.972916 0.105402
23 0.972594 0.10529
24 0.972263 0.105181
25 0.971991 0.105044
26 0.971818 0.104928
27 0.971542 0.104832
28 0.971331 0.104715
29 0.971231 0.104584
30 0.971122 0.104483
31 0.970947 0.104391
32 0.970822 0.104265
33 0.970798 0.104151
34 0.970648 0.104066
35 0.970522 0.10397
36 0.970459 0.103841
37 0.97037 0.103745
38 0.970166 0.103669
39 0.970039 0.103565
40 0.969994 0.103444
41 0.969809 0.103363
42 0.969621 0.103282
43 0.969512 0.103171
44 0.969398 0.103068
45 0.969149 0.102999
46 0.968985 0.102911
47 0.968857 0.102799
48 0.968591 0.102715
49 0.968277 0.102644
50 0.968038 0.10255
51 0.967777 0.102447
52 0.967332 0.102378
53 0.966945 0.1023
54 0.966575 0.102201
55 0.966102 0.102113
56 0.965552 0.102051
57 0.965091 0.101964
58 0.964622 0.101871
59 0.963978 0.101799
60 0.963394 0.101732
61 0.962852 0.10164
62 0.962239 0.101557
63 0.96152 0.101499
64 0.960874 0.10142
65 0.960209 0.101327
66 0.959396 0.101259
67 0.958621 0.101202
68 0.957875 0.101115
69 0.95706 0.101032
70 0.956138 0.100976
71 0.955301 0.100913
72 0.95447 0.100818
73 0.953566 0.100751
74 0.952681 0.100701
75 0.951833 0.100627
76 0.950962 0.100538
77 0.950042 0.100481
78 0.949223 0.10043
79 0.948386 0.100347
80 0.947507 0.100269
81 0.946618 0.100224
82 0.945785 0.100164
83 0.944951 0.100077
84 0.944082 0.100015
85 0.943283 0.0999684
86 0.942447 0.099901
87 0.941642 0.0998198
88 0.940868 0.0997694
89 0.940172 0.0997164
90 0.939464 0.0996424
91 0.938764 0.0995735
92 0.938154 0.0995298
93 0.937535 0.0994685
94 0.936983 0.0993949
95 0.93645 0.0993392
96 0.935951 0.099291
97 0.935419 0.0992236
98 0.934955 0.0991575
99 0.934552 0.0991132


==> figures/data/cavity/F03.623920000000_N0008_O02_C00.120/cmcg.txt <==
N err mis
0 0.947964 0.119713
1 0.936278 0.106759
2 0.912943 0.102911
3 0.815409 0.0951703
4 0.610898 0.0776755
5 0.463657 0.0607625
6 0.427576 0.057249
7 0.33663 0.0493219
8 0.250845 0.0417672
9 0.119057 0.0274717
10 0.075682 0.0213039
11 0.0341019 0.0134235
12 0.0191324 0.0092094
13 0.01257 0.00610993
14 0.0107567 0.00365763
15 0.0105762 0.00197056
16 0.0105814 0.000953208
17 0.0105989 0.00059068
18 0.0106017 0.000428261
19 0.0105991 0.000313766
20 0.0106013 0.000227518
21 0.0106026 0.000149877
22 0.0106028 0.00011052
23 0.010602 8.39797e-05
24 0.0106014 7.2321e-05
25 0.0106011 6.80461e-05
26 0.0105997 5.8938e-05
27 0.010598 4.64621e-05
28 0.0105965 3.65433e-05
29 0.0105952 2.86427e-05
30 0.0105943 2.31965e-05
31 0.0105936 1.88168e-05
32 0.0105929 1.57818e-05
33 0.0105923 1.39452e-05
34 0.0105919 1.28561e-05
35 0.0105911 1.13284e-05
36 0.0105898 8.79819e-06
37 0.0105892 7.41981e-06
38 0.0105887 6.38772e-06
39 0.0105883 5.72383e-06
40 0.0105879 5.10931e-06
41 0.0105875 4.51585e-06
42 0.0105871 3.98157e-06
43 0.0105869 3.69317e-06
44 0.0105866 3.34353e-06
45 0.0105862 2.76394e-06
46 0.0105857 2.13775e-06
47 0.0105854 1.58348e-06
48 0.0105852 1.17504e-06
49 0.0105851 9.17112e-07


==> figures/data/cavity/F03.623920000000_N0008_O02_C00.120/cmcg_fine_filter.txt <==
N err mis
0 0.948366 0.119751
1 0.936682 0.106798
2 0.913354 0.102958
3 0.815816 0.0952245
4 0.611324 0.0777262
5 0.464108 0.0608086
6 0.428035 0.0572939
7 0.337072 0.0493794
8 0.251278 0.0418268
9 0.119487 0.0275484
10 0.076112 0.0213969
11 0.0344301 0.0135783
12 0.019341 0.0094266
13 0.0126455 0.00642656
14 0.0106654 0.00415676
15 0.0103734 0.0028008
16 0.0103554 0.00220301
17 0.0103669 0.00207582
18 0.0103681 0.00203208
19 0.0103663 0.00201441
20 0.010367 0.00199524
21 0.0103679 0.00199516
22 0.0103677 0.00198919
23 0.0103671 0.00199035
24 0.0103665 0.00198852
25 0.0103661 0.00198919
26 0.0103647 0.00198821
27 0.0103629 0.00198821
28 0.0103613 0.00198776
29 0.0103601 0.00198764
30 0.0103592 0.00198755
31 0.0103583 0.00198744
32 0.0103577 0.00198738
33 0.0103571 0.00198733
34 0.0103566 0.00198731
35 0.0103558 0.00198723
36 0.0103545 0.00198718
37 0.0103538 0.0019871
38 0.0103533 0.00198709
39 0.0103529 0.00198704
40 0.0103525 0.0019871
41 0.0103521 0.00198692
42 0.0103517 0.0019872
43 0.0103515 0.00198676
44 0.0103512 0.00198709
45 0.0103507 0.00198687
46 0.0103503 0.00198709
47 0.0103499 0.00198678
48 0.0103498 0.001987
49 0.0103497 0.00198688


==> figures/data/cavity/F03.623920000000_N0008_O02_C00.120/freq.txt <==
0.00675396 0.22229


==> figures/data/cavity/F03.623920000000_N0008_O02_C00.120/full_wave.txt <==
N err mis
0 0.963698 0.207084
1 0.962187 0.206337
2 0.960632 0.205873
3 0.959086 0.20543
4 0.957731 0.204976
5 0.956442 0.204619
6 0.955159 0.204279
7 0.953961 0.203916
8 0.953331 0.203562
9 0.952545 0.203273
10 0.95177 0.202962
11 0.951449 0.202622
12 0.951471 0.202326
13 0.951427 0.202076
14 0.951469 0.201765
15 0.952078 0.201458
16 0.952541 0.201212
17 0.953084 0.200972
18 0.95392 0.200661
19 0.954866 0.200388
20 0.955475 0.200179
21 0.956186 0.199943
22 0.957143 0.199644
23 0.957678 0.199404
24 0.958084 0.199205
25 0.95854 0.198966
26 0.958768 0.198698
27 0.958542 0.19849
28 0.958448 0.19828
29 0.958333 0.198037
30 0.957553 0.197808
31 0.956697 0.197624
32 0.955976 0.197401
33 0.955099 0.197161
34 0.953719 0.196967
35 0.952472 0.196796
36 0.951238 0.196561
37 0.949647 0.196341
38 0.948163 0.196181
39 0.946663 0.196004
40 0.945122 0.195765
41 0.94333 0.195571
42 0.94181 0.195426
43 0.940255 0.195245
44 0.938699 0.195018
45 0.93735 0.194847
46 0.935877 0.194699
47 0.934571 0.194507
48 0.933533 0.194306
49 0.93283 0.194162
50 0.931915 0.193995
51 0.931257 0.193794
52 0.931144 0.193627
53 0.930992 0.193497
54 0.931001 0.193317
55 0.931331 0.193122
56 0.931919 0.192983
57 0.932272 0.192855
58 0.932953 0.19266
59 0.933987 0.192484
60 0.934705 0.19237
61 0.935379 0.192232
62 0.936179 0.192032
63 0.937002 0.19188
64 0.937426 0.191774
65 0.938 0.191624
66 0.938425 0.191437
67 0.938378 0.191305
68 0.938327 0.191189
69 0.938381 0.191027
70 0.938101 0.190864
71 0.937295 0.190754
72 0.936746 0.190619
73 0.936064 0.190449
74 0.934995 0.190316
75 0.933859 0.190215
76 0.932825 0.190063
77 0.931491 0.189902
78 0.929836 0.189792
79 0.928529 0.189689
80 0.92708 0.189525
81 0.925379 0.189378
82 0.923639 0.189288
83 0.922073 0.189173
84 0.920497 0.189007
85 0.918864 0.188881
86 0.9175 0.18879
87 0.915967 0.188662
88 0.914707 0.188511
89 0.913705 0.188402
90 0.912859 0.188299
91 0.912061 0.188159
92 0.911564 0.188029
93 0.911448 0.18794
94 0.911193 0.187818
95 0.911416 0.187673
96 0.911884 0.187569
97 0.912322 0.187483
98 0.912742 0.187348
99 0.913563 0.187212


==> figures/data/circle_trap/F010.00_P000.00_H0.02_O02_C00.120/cmcg.txt <==
N err     mis
0 0.99176 0.0780404
1 0.987277 0.0614537
2 0.982554 0.0520051
3 0.977852 0.0459201
4 0.973138 0.0415685
5 0.968437 0.0382608
6 0.96374 0.0356279
7 0.95904 0.0334094
8 0.954594 0.0316045
9 0.950117 0.0300437
10 0.945699 0.0287037
11 0.941267 0.0275338
12 0.936798 0.026502
13 0.932244 0.0255761
14 0.927564 0.0247265
15 0.922772 0.023941
16 0.917914 0.0232175
17 0.91313 0.0225691
18 0.908352 0.0219787
19 0.903515 0.0214315
20 0.898589 0.0209181
21 0.893592 0.0204314
22 0.888644 0.0199764
23 0.883549 0.0195347
24 0.878441 0.019114
25 0.873688 0.0187431
26 0.868959 0.0183985
27 0.864052 0.0180611
28 0.85986 0.0177935
29 0.855395 0.0175278
30 0.850241 0.0172385
31 0.844467 0.016927
32 0.838502 0.016614
33 0.832559 0.0163098
34 0.826586 0.0160114
35 0.820291 0.0157025
36 0.813886 0.0153918
37 0.807561 0.0150874
38 0.801422 0.014794
39 0.795546 0.0145156
40 0.789898 0.0142508
41 0.784373 0.0139949
42 0.77916 0.0137565
43 0.774287 0.0135375
44 0.769632 0.0133329
45 0.765122 0.0131398
46 0.760896 0.0129643
47 0.756872 0.012803
48 0.752955 0.0126521
49 0.749053 0.0125078
50 0.745051 0.0123658
51 0.74088 0.0122231
52 0.736621 0.012082
53 0.732421 0.0119472
54 0.728607 0.0118291
55 0.724593 0.01171
56 0.718924 0.0115454
57 0.712912 0.0113715
58 0.70674 0.0111926
59 0.700982 0.0110256
60 0.695634 0.0108712
61 0.690736 0.010731
62 0.686069 0.0105993
63 0.681598 0.0104752
64 0.677102 0.0103527
65 0.672773 0.0102371
66 0.668341 0.0101211
67 0.66362 0.00999944
68 0.658589 0.00987123
69 0.653557 0.00974384
70 0.64855 0.00961779
71 0.643702 0.00949646
72 0.639 0.00937968
73 0.634343 0.009265
74 0.629844 0.00915533
75 0.625419 0.00904864
76 0.620939 0.0089417
77 0.616376 0.00883373
78 0.612072 0.00873263
79 0.60827 0.00864458
80 0.604605 0.00856132
81 0.601386 0.00848991
82 0.598148 0.00842014
83 0.595342 0.00836183
84 0.591616 0.00828667
85 0.587732 0.00820953
86 0.583407 0.00812471
87 0.578791 0.00803494
88 0.573808 0.00793826
89 0.568749 0.00784
90 0.563914 0.00774608
91 0.559177 0.00765419
92 0.554469 0.00756294
93 0.549756 0.0074716
94 0.544914 0.00737757
95 0.540273 0.00728725
96 0.535921 0.00720252
97 0.531826 0.00712303
98 0.527906 0.00704733
99 0.524014 0.00697264
100 0.520124 0.00689837
101 0.516342 0.00682655
102 0.512752 0.00675886
103 0.509297 0.00669437
104 0.506042 0.00663431
105 0.503071 0.00658039
106 0.499965 0.00652511
107 0.496392 0.00646229
108 0.492479 0.00639397
109 0.487891 0.00631373
110 0.483553 0.00623754
111 0.478828 0.006154
112 0.474591 0.00607853
113 0.470834 0.00601148
114 0.467147 0.00594573
115 0.463655 0.00588364
116 0.460162 0.00582171
117 0.456811 0.0057625
118 0.453638 0.00570674
119 0.450544 0.00565281
120 0.447384 0.00559811
121 0.444124 0.00554198
122 0.440886 0.00548647
123 0.437685 0.00543188
124 0.434479 0.00537742
125 0.431149 0.00532101
126 0.42772 0.00526295
127 0.424231 0.0052038
128 0.420734 0.00514438
129 0.417237 0.00508475
130 0.413863 0.00502703
131 0.410648 0.00497189
132 0.40762 0.00491994
133 0.404708 0.00487004
134 0.402123 0.00482592
135 0.400078 0.0047915
136 0.398193 0.00476047
137 0.396417 0.00473201
138 0.394548 0.00470283
139 0.392279 0.00466818
140 0.389741 0.00462983
141 0.387527 0.00459681
142 0.385401 0.00456564
143 0.383333 0.00453591
144 0.381059 0.00450374
145 0.378814 0.00447247
146 0.37643 0.00443974
147 0.374033 0.00440721
148 0.371744 0.00437655
149 0.36957 0.00434787
150 0.367523 0.00432135
151 0.365536 0.00429611
152 0.363544 0.00427135
153 0.361494 0.00424635
154 0.35947 0.00422215
155 0.357553 0.00419972
156 0.355669 0.00417815
157 0.353715 0.00415629
158 0.351688 0.00413408
159 0.349635 0.00411203
160 0.347398 0.00408845
161 0.344877 0.00406227
162 0.342244 0.00403523
163 0.339425 0.00400656
164 0.336553 0.00397754
165 0.333634 0.00394829
166 0.330664 0.0039187
167 0.327684 0.0038892
168 0.324545 0.00385829
169 0.321318 0.00382661
170 0.318122 0.00379533
171 0.315036 0.00376523
172 0.311827 0.00373403
173 0.30892 0.00370588
174 0.306011 0.00367789
175 0.30316 0.00365063
176 0.300237 0.00362284
177 0.297274 0.00359483
178 0.294353 0.00356734
179 0.291382 0.00353953
180 0.288453 0.00351224
181 0.285672 0.00348648
182 0.282874 0.00346077
183 0.279905 0.00343365
184 0.276952 0.0034068
185 0.274158 0.00338154
186 0.271409 0.00335685
187 0.268709 0.00333279
188 0.265985 0.00330869
189 0.263335 0.00328544
190 0.260826 0.00326363
191 0.258302 0.00324191
192 0.255767 0.00322033
193 0.253222 0.00319888
194 0.250268 0.0031742
195 0.247137 0.00314816
196 0.244052 0.0031226
197 0.240295 0.00309156
198 0.235852 0.00305471
199 0.230577 0.00301056
200 0.224613 0.0029599
201 0.218692 0.00290873
202 0.212972 0.00285842
203 0.207543 0.00280983
204 0.202242 0.00276155
205 0.197166 0.0027145
206 0.192454 0.00267011
207 0.187906 0.00262659
208 0.183693 0.00258568
209 0.17994 0.00254882
210 0.176538 0.0025151
211 0.17339 0.00248371
212 0.170309 0.00245284
213 0.16725 0.00242204
214 0.164229 0.00239147
215 0.161243 0.00236112
216 0.158366 0.00233173
217 0.155421 0.00230153
218 0.152295 0.00226925
219 0.149127 0.00223627
220 0.146087 0.00220433
221 0.143046 0.00217211
222 0.140119 0.00214082
223 0.137272 0.00211015
224 0.134758 0.00208291
225 0.132381 0.00205709
226 0.130023 0.00203141
227 0.127665 0.00200571
228 0.125257 0.0019794
229 0.122849 0.001953
230 0.120531 0.00192751
231 0.118017 0.00189975
232 0.115243 0.00186888
233 0.112319 0.00183591
234 0.109341 0.00180181
235 0.10618 0.00176493
236 0.10296 0.00172651
237 0.0997671 0.00168746
238 0.0966233 0.00164797
239 0.0935576 0.00160835
240 0.0907411 0.00157088
241 0.0880744 0.0015344
242 0.0854814 0.0014979
243 0.082973 0.00146151
244 0.0805807 0.00142571
245 0.0784942 0.00139355
246 0.0767028 0.0013653
247 0.0751049 0.00133964
248 0.0736504 0.00131595
249 0.0723008 0.00129372
250 0.0710568 0.00127307
251 0.0699339 0.00125437
252 0.0687103 0.00123391
253 0.0674558 0.00121275
254 0.0663816 0.00119451
255 0.0653516 0.00117701
256 0.0643406 0.0011598
257 0.0633449 0.00114286
258 0.0623769 0.00112638
259 0.0613868 0.00110951
260 0.0603664 0.00109207
261 0.0594135 0.00107573
262 0.0585037 0.00106012
263 0.0575177 0.00104316
264 0.0565522 0.00102645
265 0.0555773 0.00100947
266 0.0545394 0.000991206
267 0.0534266 0.000971312
268 0.0522346 0.000949503
269 0.0509681 0.000925598
270 0.0497638 0.000902043
271 0.0487063 0.00088066
272 0.0476958 0.000859585
273 0.0467036 0.00083819
274 0.0457415 0.000816678
275 0.0448515 0.000796032
276 0.0439787 0.00077499
277 0.0431934 0.000755314
278 0.0424915 0.000737105
279 0.0418885 0.000721011
280 0.0413173 0.00070541
281 0.0407518 0.000689575
282 0.0402561 0.000675353
283 0.0397957 0.000661912
284 0.0393896 0.000649898
285 0.0390178 0.000638825
286 0.0386838 0.000628878
287 0.0383487 0.000618922
288 0.0379973 0.000608477
289 0.0376636 0.000598524
290 0.0373716 0.000589829
291 0.0370953 0.000581683
292 0.0368351 0.000574099
293 0.0365889 0.000567038
294 0.036356 0.000560482
295 0.0361408 0.00055457
296 0.0359325 0.000549012
297 0.0357201 0.00054351
298 0.0355025 0.000538027
299 0.0352685 0.000532271
300 0.0350213 0.000526297
301 0.0347421 0.000519625
302 0.0344523 0.000512732
303 0.0341482 0.000505501
304 0.0338567 0.000498567
305 0.0335887 0.000492201
306 0.033351 0.000486597
307 0.0331187 0.000481187
308 0.0328935 0.000476014
309 0.0326771 0.000471121
310 0.0324648 0.000466405
311 0.0322486 0.000461684
312 0.0320218 0.000456799
313 0.0317835 0.000451722
314 0.0315479 0.000446749
315 0.0312946 0.000441434
316 0.031054 0.000436409
317 0.030817 0.000431495
318 0.0305824 0.00042666
319 0.0303457 0.000421813
320 0.0301095 0.000417003
321 0.0298753 0.000412256
322 0.0296501 0.000407719
323 0.0294381 0.00040348
324 0.0292479 0.000399724
325 0.029073 0.000396338
326 0.0289092 0.000393241
327 0.0287548 0.0003904
328 0.028601 0.000387651
329 0.0284579 0.000385176
330 0.0283031 0.000382582
331 0.0281351 0.000379847
332 0.0279633 0.000377116
333 0.0277799 0.000374267
334 0.0275875 0.000371335
335 0.0273788 0.000368204
336 0.0271446 0.000364729
337 0.0269154 0.000361353
338 0.0266807 0.000357922
339 0.0264333 0.000354324
340 0.026179 0.000350637
341 0.0259184 0.000346862
342 0.0256563 0.000343064
343 0.0253821 0.000339081
344 0.025135 0.000335487
345 0.0249026 0.000332114
346 0.0246639 0.000328661
347 0.0244205 0.000325145
348 0.0241727 0.000321567
349 0.0239279 0.000318029
350 0.0236718 0.00031432
351 0.0234199 0.00031066
352 0.0231599 0.000306865
353 0.0229004 0.000303056
354 0.0226571 0.00029947
355 0.0224136 0.000295868
356 0.0221695 0.000292239
357 0.0219265 0.000288608
358 0.0216938 0.000285115
359 0.0214769 0.000281846
360 0.0212745 0.000278793
361 0.021093 0.000276064
362 0.0209188 0.000273462
363 0.0207554 0.000271042
364 0.0205923 0.000268651
365 0.0204187 0.000266129
366 0.0202352 0.000263479
367 0.0200365 0.000260616
368 0.0198388 0.000257766
369 0.0196399 0.000254896
370 0.0194445 0.000252075
371 0.0192418 0.000249141
372 0.0190353 0.000246142
373 0.0188291 0.000243134
374 0.0186221 0.000240092
375 0.0184438 0.000237462
376 0.0182829 0.000235093
377 0.018129 0.000232837
378 0.0179683 0.000230492
379 0.0178055 0.000228122
380 0.0176358 0.000225655
381 0.0174673 0.000223202
382 0.017308 0.000220884
383 0.0171657 0.000218819
384 0.0170297 0.000216862
385 0.0168956 0.000214945
386 0.0167657 0.000213104
387 0.0166413 0.000211361
388 0.0165113 0.000209557
389 0.0163752 0.000207682
390 0.0162332 0.000205739
391 0.0160833 0.000203695
392 0.0159441 0.000201802
393 0.0158079 0.000199959
394 0.0156617 0.000197988
395 0.0155184 0.000196061
396 0.0153805 0.000194211
397 0.0152489 0.000192455
398 0.01512 0.000190745
399 0.0149945 0.000189092
400 0.0148753 0.000187535
401 0.0147475 0.000185879
402 0.014608 0.000184078
403 0.0144724 0.000182333
404 0.0143367 0.00018059
405 0.0141965 0.000178794
406 0.0140636 0.000177094
407 0.0139397 0.000175516
408 0.0138277 0.000174101
409 0.0137174 0.000172723
410 0.0136069 0.000171357
411 0.0134938 0.000169974
412 0.0133798 0.000168591
413 0.0132637 0.000167197
414 0.0131496 0.000165838
415 0.0130318 0.000164446
416 0.0129112 0.000163031
417 0.0127786 0.000161482
418 0.0126394 0.000159858
419 0.0124951 0.000158173
420 0.0123589 0.000156581
421 0.0122345 0.00015513
422 0.0121118 0.000153703
423 0.0119928 0.000152328
424 0.0118732 0.000150953
425 0.0117543 0.000149593
426 0.0116214 0.000148076
427 0.0114841 0.000146508
428 0.0113467 0.000144936
429 0.0111999 0.000143251
430 0.0110516 0.000141539
431 0.0109057 0.000139844
432 0.010763 0.000138174
433 0.0106188 0.000136476
434 0.0104653 0.000134651
435 0.0103158 0.000132854
436 0.0101701 0.000131084
437 0.0100292 0.000129354
438 0.00989459 0.000127687
439 0.0097692 0.000126121
440 0.00965096 0.000124637
441 0.00954212 0.000123265
442 0.00943257 0.000121881
443 0.00932043 0.00012046
444 0.00920473 0.000118985
445 0.00908614 0.000117462
446 0.00896496 0.000115891
447 0.00884305 0.000114294
448 0.00871241 0.00011256
449 0.00857063 0.000110643
450 0.00842578 0.000108638
451 0.0082849 0.000106638
452 0.00814663 0.000104623
453 0.00801228 0.000102608
454 0.00788465 0.000100638
455 0.00776364 9.87156e-05
456 0.00764686 9.68061e-05
457 0.00753565 9.49325e-05
458 0.00742559 9.30192e-05
459 0.00732139 9.11481e-05
460 0.00721857 8.92382e-05
461 0.00712236 8.7387e-05
462 0.00703196 8.5586e-05
463 0.00694919 8.38805e-05
464 0.00687298 8.22607e-05
465 0.00680118 8.06884e-05
466 0.00673662 7.9235e-05
467 0.00667832 7.78908e-05
468 0.00662585 7.66576e-05
469 0.00657783 7.55108e-05
470 0.00653328 7.44342e-05
471 0.00649166 7.34189e-05
472 0.00645075 7.24134e-05
473 0.00641084 7.14245e-05
474 0.00637093 7.0427e-05
475 0.00633411 6.94998e-05
476 0.00630044 6.86494e-05
477 0.00626591 6.77758e-05
478 0.00623088 6.68854e-05
479 0.00619578 6.59874e-05
480 0.0061601 6.50668e-05
481 0.00612364 6.41164e-05
482 0.00608556 6.31089e-05
483 0.00604764 6.20878e-05
484 0.00600913 6.10294e-05
485 0.00597008 5.99294e-05
486 0.00593154 5.88127e-05
487 0.00589694 5.77828e-05
488 0.00586485 5.68052e-05
489 0.00583323 5.58193e-05
490 0.00580215 5.48258e-05
491 0.00577161 5.38225e-05
492 0.00574488 5.29218e-05
493 0.00571921 5.20395e-05
494 0.00569472 5.11799e-05
495 0.00567029 5.03039e-05
496 0.00564682 4.94441e-05
497 0.00562447 4.86065e-05
498 0.00560345 4.78026e-05
499 0.00558356 4.70261e-05


==> figures/data/circle_trap/F010.00_P000.00_H0.02_O02_C00.120/full_wave.txt <==
N err mis
0 0.995923 0.122491
1 0.989363 0.121908
2 0.982335 0.121451
3 0.974249 0.121072
4 0.965993 0.120721
5 0.957672 0.120348
6 0.949408 0.119965
7 0.941267 0.119109
8 0.934277 0.114641
9 0.928308 0.112481
10 0.923019 0.109526
11 0.918281 0.107061
12 0.913721 0.106017
13 0.909084 0.10558
14 0.904281 0.105027
15 0.899267 0.104561
16 0.893833 0.104252
17 0.887892 0.103983
18 0.881736 0.103754
19 0.875572 0.103543
20 0.869225 0.103313
21 0.862853 0.102632
22 0.857465 0.0992203
23 0.852865 0.0961592
24 0.848536 0.0935958
25 0.84492 0.0899059
26 0.842204 0.0887357
27 0.839634 0.0881095
28 0.836987 0.0865376
29 0.834831 0.0853396
30 0.832613 0.0850552
31 0.830268 0.0848136
32 0.828058 0.0845719
33 0.825776 0.0843197
34 0.823261 0.0841082
35 0.820692 0.0839097
36 0.818087 0.0837211
37 0.815451 0.0835413
38 0.81286 0.083359
39 0.810333 0.0830325
40 0.808026 0.0822291
41 0.805922 0.0816999
42 0.803981 0.0811335
43 0.802213 0.0803844
44 0.800676 0.0796506
45 0.799195 0.0792249
46 0.797599 0.0788363
47 0.796018 0.0782396
48 0.794648 0.0779114
49 0.793343 0.0777376
50 0.791892 0.0775848
51 0.790305 0.0774335
52 0.788795 0.0772879
53 0.787198 0.0771508
54 0.785566 0.0770134
55 0.78405 0.0768583
56 0.782523 0.0766796
57 0.780914 0.0764825
58 0.779563 0.0760379
59 0.778319 0.0757421
60 0.77711 0.0755634
61 0.775858 0.0753598
62 0.774556 0.075093
63 0.773378 0.0748025
64 0.772344 0.0745891
65 0.771299 0.0744113
66 0.770161 0.0741463
67 0.768964 0.0739749
68 0.767812 0.0738551
69 0.766679 0.0737403
70 0.765545 0.0736223
71 0.764492 0.0735034
72 0.76347 0.0733727
73 0.762403 0.0731933
74 0.761354 0.0730282
75 0.760256 0.072869
76 0.759115 0.0726896
77 0.758094 0.0724151
78 0.757152 0.0722538
79 0.756157 0.0721203
80 0.755225 0.0719565
81 0.754415 0.0717404
82 0.753552 0.0715976
83 0.752492 0.071482
84 0.751606 0.0713589
85 0.750846 0.0712109
86 0.750054 0.0711057
87 0.749237 0.0710026
88 0.748391 0.0708868
89 0.747464 0.0707722
90 0.746521 0.0706591
91 0.745561 0.0705086
92 0.744577 0.0703341
93 0.743628 0.0702009
94 0.742713 0.0700849
95 0.741818 0.0699456
96 0.740987 0.0697896
97 0.740251 0.0696759
98 0.739551 0.0695665
99 0.738777 0.0694155
100 0.737961 0.069285
101 0.737188 0.0691914
102 0.73648 0.0691025
103 0.735789 0.0690119
104 0.734997 0.0689212
105 0.734149 0.0688319
106 0.733299 0.068728
107 0.732448 0.0686265
108 0.731569 0.0685323
109 0.730672 0.0684336
110 0.729786 0.0682909
111 0.728953 0.0681712
112 0.728135 0.0680784
113 0.727682 0.0679847
114 0.727098 0.0678589
115 0.726367 0.0677505
116 0.725521 0.0676584
117 0.724786 0.0675663
118 0.724114 0.0674475
119 0.723389 0.0673563
120 0.722528 0.0672739
121 0.721629 0.0671913
122 0.720769 0.0671151
123 0.719943 0.0670366
124 0.719162 0.0669521
125 0.718385 0.0668448
126 0.717612 0.0667541
127 0.716891 0.0666681
128 0.716221 0.0665731
129 0.715562 0.0664521
130 0.714828 0.06636
131 0.714079 0.0662768
132 0.713329 0.066186
133 0.71256 0.0660733
134 0.711859 0.0659843
135 0.711127 0.0659019
136 0.710281 0.0658197
137 0.709412 0.065729
138 0.708564 0.0656515
139 0.707878 0.0655758
140 0.707183 0.0654981
141 0.706445 0.065422
142 0.705764 0.065349
143 0.705064 0.065263
144 0.704323 0.065163
145 0.703592 0.065078
146 0.702849 0.0649996
147 0.702125 0.0649038
148 0.701443 0.0648065
149 0.700777 0.0647276
150 0.700113 0.0646525
151 0.699416 0.0645673
152 0.698646 0.0644849
153 0.697859 0.0644174
154 0.697137 0.0643499
155 0.6965 0.0642809
156 0.695912 0.0642151
157 0.695316 0.0641513
158 0.694616 0.0640745
159 0.69384 0.0640051
160 0.693148 0.0639421
161 0.69249 0.0638751
162 0.691849 0.0637835
163 0.691212 0.0637051
164 0.690603 0.0636421
165 0.689931 0.0635781
166 0.689319 0.0634969
167 0.688625 0.0634281
168 0.688116 0.0633665
169 0.687372 0.0633018
170 0.686581 0.0632288
171 0.685884 0.0631648
172 0.685293 0.0631005
173 0.684636 0.0630318
174 0.683971 0.0629683
175 0.683306 0.0629072
176 0.68268 0.0628414
177 0.682058 0.0627626
178 0.681389 0.0626985
179 0.680696 0.0626398
180 0.680018 0.0625745
181 0.67937 0.0624993
182 0.678776 0.0624376
183 0.678222 0.0623796
184 0.677633 0.0623185
185 0.677005 0.0622462
186 0.676404 0.0621856
187 0.675804 0.0621243
188 0.675158 0.062064
189 0.67449 0.062001
190 0.673814 0.0619416
191 0.673187 0.0618743
192 0.672554 0.0618089
193 0.671934 0.0617481
194 0.671305 0.0616878
195 0.670629 0.0616198
196 0.670001 0.0615551
197 0.669505 0.0614993
198 0.66897 0.0614444
199 0.668405 0.0613804
200 0.667799 0.0613161
201 0.667203 0.061256
202 0.666599 0.0611967
203 0.666048 0.0611344
204 0.665454 0.0610707
205 0.664826 0.0610135
206 0.664174 0.060954
207 0.663481 0.0608967
208 0.66281 0.0608429
209 0.662184 0.0607895
210 0.661555 0.060729
211 0.660925 0.0606748
212 0.660303 0.0606256
213 0.659726 0.0605761
214 0.659177 0.0605137
215 0.658663 0.0604582
216 0.658147 0.0604095
217 0.657616 0.0603608
218 0.657086 0.0602998
219 0.656502 0.0602462
220 0.655846 0.060196
221 0.655227 0.060147
222 0.654499 0.0600945
223 0.653932 0.0600454
224 0.653234 0.0599957
225 0.652622 0.059944
226 0.652159 0.0598957
227 0.651627 0.0598488
228 0.651111 0.059796
229 0.650677 0.0597365
230 0.650211 0.0596843
231 0.649778 0.0596352
232 0.649267 0.0595832
233 0.648698 0.0595253
234 0.648119 0.0594753
235 0.647484 0.0594278
236 0.646792 0.0593799
237 0.646115 0.0593278
238 0.645437 0.0592814
239 0.644818 0.0592324
240 0.644307 0.0591852
241 0.643832 0.059139
242 0.643318 0.0590947
243 0.64279 0.0590441
244 0.642297 0.0589943
245 0.641872 0.0589468
246 0.641442 0.0588995
247 0.640927 0.0588434
248 0.640397 0.058788
249 0.639812 0.05874
250 0.639215 0.0586935
251 0.638571 0.0586412
252 0.637974 0.0585924
253 0.637216 0.0585479
254 0.636571 0.0585027
255 0.636081 0.0584561
256 0.635665 0.0584111
257 0.63519 0.0583656
258 0.634708 0.0583157
259 0.634217 0.0582694
260 0.63379 0.0582246
261 0.633294 0.0581782
262 0.632782 0.0581277
263 0.632244 0.058081
264 0.631621 0.0580377
265 0.630979 0.0579944
266 0.630386 0.0579454
267 0.629773 0.0579017
268 0.629156 0.0578607
269 0.628553 0.0578209
270 0.627993 0.057776
271 0.627438 0.0577337
272 0.626933 0.0576918
273 0.626463 0.0576513
274 0.625986 0.0576105
275 0.625505 0.0575704
276 0.625012 0.0575278
277 0.624407 0.0574853
278 0.623896 0.0574456
279 0.623238 0.0574077
280 0.62261 0.0573657
281 0.622025 0.0573216
282 0.62132 0.0572813
283 0.620634 0.0572423
284 0.620031 0.0572009
285 0.61948 0.0571556
286 0.618922 0.0571129
287 0.618395 0.0570701
288 0.617951 0.0570293
289 0.617472 0.0569881
290 0.616934 0.0569488
291 0.616381 0.0569075
292 0.615804 0.0568685
293 0.61519 0.0568304
294 0.614596 0.056793
295 0.614011 0.0567521
296 0.613391 0.0567114
297 0.612765 0.0566746
298 0.612181 0.0566383
299 0.611669 0.0565967
300 0.611197 0.0565553
301 0.610701 0.0565157
302 0.61019 0.0564763
303 0.609733 0.0564341
304 0.609225 0.0563917
305 0.608717 0.0563518
306 0.608066 0.0563133
307 0.607476 0.0562746
308 0.606782 0.0562371
309 0.606295 0.0561998
310 0.605827 0.0561601
311 0.605183 0.0561218
312 0.604451 0.0560859
313 0.603735 0.0560488
314 0.603122 0.0560064
315 0.60265 0.0559663
316 0.6022 0.0559288
317 0.601802 0.0558913
318 0.601307 0.0558501
319 0.600784 0.055812
320 0.600243 0.0557748
321 0.599689 0.0557394
322 0.59911 0.0557025
323 0.598554 0.0556672
324 0.598016 0.0556314
325 0.597464 0.0555964
326 0.596862 0.0555628
327 0.596251 0.05553
328 0.595663 0.0554938
329 0.595119 0.0554569
330 0.594676 0.0554235
331 0.594271 0.0553914
332 0.593856 0.0553565
333 0.593447 0.0553196
334 0.592884 0.0552853
335 0.592326 0.0552529
336 0.591792 0.0552197
337 0.591177 0.0551847
338 0.590686 0.0551515
339 0.590265 0.0551174
340 0.589764 0.0550836
341 0.589184 0.0550495
342 0.588629 0.055015
343 0.588075 0.0549778
344 0.58755 0.0549419
345 0.587081 0.0549084
346 0.586666 0.0548761
347 0.586243 0.0548403
348 0.585817 0.0548053
349 0.58532 0.0547728
350 0.584737 0.0547415
351 0.584125 0.0547078
352 0.583529 0.0546744
353 0.582954 0.0546426
354 0.582362 0.0546109
355 0.581765 0.0545776
356 0.581166 0.054544
357 0.580621 0.0545106
358 0.580119 0.0544759
359 0.579579 0.0544424
360 0.579111 0.0544098
361 0.578576 0.0543763
362 0.578188 0.0543418
363 0.577698 0.0543092
364 0.577337 0.0542774
365 0.576866 0.0542459
366 0.57619 0.0542117
367 0.575575 0.054178
368 0.575065 0.0541456
369 0.574575 0.0541147
370 0.574041 0.0540811
371 0.573553 0.0540476
372 0.573084 0.0540149
373 0.572557 0.053983
374 0.572094 0.0539504
375 0.571598 0.0539193
376 0.57116 0.0538866
377 0.570764 0.0538546
378 0.570385 0.0538246
379 0.56997 0.0537956
380 0.569495 0.0537647
381 0.568948 0.0537328
382 0.568351 0.0537031
383 0.567749 0.0536752
384 0.567177 0.0536459
385 0.56666 0.0536143
386 0.566118 0.0535844
387 0.565622 0.0535556
388 0.565122 0.0535268
389 0.564604 0.0534973
390 0.564119 0.0534688
391 0.563696 0.0534397
392 0.563195 0.0534114
393 0.562839 0.0533831
394 0.562426 0.0533554
395 0.561858 0.0533246
396 0.561255 0.0532939
397 0.56069 0.0532647
398 0.560161 0.0532365
399 0.559637 0.0532051
400 0.559139 0.0531737
401 0.558714 0.0531438
402 0.558272 0.0531157
403 0.557821 0.0530864
404 0.557312 0.053057
405 0.556853 0.0530288
406 0.556392 0.053001
407 0.555935 0.0529729
408 0.55549 0.0529453
409 0.555032 0.0529171
410 0.554545 0.0528885
411 0.554021 0.0528604
412 0.553513 0.0528328
413 0.553005 0.0528039
414 0.552509 0.0527728
415 0.552101 0.0527435
416 0.551623 0.0527158
417 0.551243 0.0526876
418 0.550742 0.0526574
419 0.550358 0.052629
420 0.54989 0.0526009
421 0.549358 0.0525731
422 0.54901 0.052545
423 0.548618 0.0525171
424 0.54807 0.0524878
425 0.54748 0.0524596
426 0.546923 0.0524324
427 0.546372 0.0524053
428 0.545827 0.052376
429 0.545297 0.0523475
430 0.544815 0.0523199
431 0.544412 0.0522936
432 0.543991 0.0522656
433 0.543577 0.0522367
434 0.54314 0.0522095
435 0.542664 0.0521836
436 0.542208 0.0521574
437 0.541752 0.0521305
438 0.541257 0.0521041
439 0.540766 0.052078
440 0.540296 0.0520527
441 0.539797 0.0520271
442 0.539371 0.0520013
443 0.538909 0.0519754
444 0.538486 0.0519502
445 0.53806 0.0519255
446 0.537717 0.0519012
447 0.537282 0.0518747
448 0.536978 0.0518492
449 0.536523 0.051824
450 0.536012 0.0517994
451 0.535625 0.0517734
452 0.535224 0.0517469
453 0.534735 0.0517206
454 0.534203 0.0516949
455 0.533739 0.051669
456 0.533322 0.0516431
457 0.532948 0.0516167
458 0.532604 0.051591
459 0.532211 0.0515659
460 0.53186 0.0515415
461 0.531478 0.0515161
462 0.531151 0.0514908
463 0.530806 0.0514659
464 0.53045 0.0514418
465 0.530069 0.051417
466 0.52964 0.0513908
467 0.529189 0.0513656
468 0.528699 0.051341
469 0.528261 0.0513167
470 0.52789 0.051291
471 0.5275 0.0512652
472 0.527168 0.05124
473 0.526739 0.0512154
474 0.526402 0.0511903
475 0.526017 0.0511659
476 0.525616 0.0511406
477 0.52537 0.0511154
478 0.524982 0.0510906
479 0.524503 0.0510672
480 0.524124 0.0510415
481 0.523799 0.0510152
482 0.523425 0.0509908
483 0.522997 0.0509674
484 0.522598 0.0509426
485 0.522232 0.0509169
486 0.521834 0.0508923
487 0.521436 0.0508682
488 0.521013 0.0508446
489 0.520609 0.0508206
490 0.520258 0.0507962
491 0.519973 0.0507722
492 0.519646 0.0507486
493 0.519306 0.0507259
494 0.518951 0.0507032
495 0.518537 0.0506793
496 0.518091 0.0506565
497 0.517696 0.0506345
498 0.517259 0.0506125
499 0.516929 0.0505891
500 0.516551 0.0505662
501 0.516248 0.0505437
502 0.515805 0.0505219
503 0.515474 0.0504996
504 0.515053 0.050477
505 0.514742 0.050454
506 0.514603 0.0504313
507 0.514304 0.0504088
508 0.513853 0.0503866
509 0.513381 0.0503633
510 0.512978 0.0503395
511 0.512612 0.0503167
512 0.51226 0.0502949
513 0.511893 0.0502723
514 0.511555 0.0502489
515 0.511213 0.0502263
516 0.510827 0.0502045
517 0.510468 0.0501822
518 0.510091 0.0501591
519 0.5098 0.0501366
520 0.50951 0.0501145
521 0.509241 0.0500928
522 0.508972 0.0500706
523 0.508616 0.050048
524 0.508264 0.0500253
525 0.507874 0.0500031
526 0.507474 0.0499813
527 0.507082 0.0499592
528 0.506647 0.0499363
529 0.506254 0.0499142
530 0.505868 0.049892
531 0.505466 0.0498703
532 0.505196 0.0498481
533 0.504803 0.0498253
534 0.504464 0.0498024
535 0.504263 0.0497809
536 0.504026 0.0497593
537 0.503699 0.0497362
538 0.503324 0.0497134
539 0.502931 0.0496917
540 0.502523 0.0496701
541 0.502097 0.0496486
542 0.501618 0.0496268
543 0.501102 0.0496047
544 0.500678 0.049583
545 0.500296 0.0495621
546 0.499974 0.0495412
547 0.499624 0.0495191
548 0.499321 0.0494973
549 0.499009 0.0494764
550 0.498694 0.0494562
551 0.498363 0.0494349
552 0.49801 0.0494136
553 0.497642 0.0493932
554 0.497351 0.0493733
555 0.496921 0.0493532
556 0.496536 0.049333
557 0.495995 0.0493128
558 0.495551 0.0492924
559 0.495046 0.0492724
560 0.494668 0.0492528
561 0.494449 0.0492325
562 0.494097 0.0492117
563 0.49375 0.0491909
564 0.493474 0.0491711
565 0.493177 0.0491511
566 0.492787 0.0491299
567 0.492379 0.0491093
568 0.491993 0.0490892
569 0.491585 0.0490692
570 0.491124 0.0490485
571 0.490629 0.049028
572 0.490093 0.0490077
573 0.489595 0.0489876
574 0.489157 0.0489676
575 0.488744 0.0489474
576 0.488426 0.0489268
577 0.488074 0.0489066
578 0.487682 0.048887
579 0.487349 0.0488676
580 0.486926 0.048847
581 0.486535 0.0488264
582 0.486148 0.0488066
583 0.485798 0.0487874
584 0.485416 0.0487672
585 0.485017 0.0487471
586 0.484501 0.0487272
587 0.484072 0.0487071
588 0.483521 0.0486872
589 0.483088 0.0486673
590 0.482748 0.0486469
591 0.482318 0.0486262
592 0.481905 0.0486066
593 0.481593 0.048587
594 0.481316 0.0485667
595 0.481005 0.0485463
596 0.480655 0.0485266
597 0.480313 0.0485073
598 0.479993 0.0484883
599 0.479647 0.0484684
600 0.479278 0.0484487
601 0.478861 0.0484294
602 0.478361 0.0484107
603 0.477943 0.0483915
604 0.477533 0.048372
605 0.477144 0.0483528
606 0.476747 0.0483341
607 0.476371 0.0483156
608 0.475978 0.0482969
609 0.475595 0.0482779
610 0.475165 0.0482594
611 0.474862 0.0482411
612 0.474452 0.0482234
613 0.474104 0.0482051
614 0.473685 0.0481864
615 0.47331 0.0481677
616 0.472986 0.0481499
617 0.472488 0.0481319
618 0.472079 0.0481132
619 0.471722 0.0480945
620 0.471252 0.048076
621 0.470739 0.048058
622 0.470318 0.0480395
623 0.469993 0.0480207
624 0.4697 0.0480021
625 0.469386 0.0479838
626 0.469029 0.0479656
627 0.468688 0.0479473
628 0.468347 0.0479284
629 0.467924 0.0479098
630 0.467527 0.0478915
631 0.467127 0.0478739
632 0.466698 0.0478553
633 0.466269 0.0478366
634 0.465825 0.0478182
635 0.4653 0.0478004
636 0.464901 0.0477824
637 0.464458 0.0477638
638 0.464105 0.0477456
639 0.463707 0.0477278
640 0.463373 0.04771
641 0.462945 0.0476919
642 0.462637 0.0476738
643 0.462183 0.0476555
644 0.4618 0.047637
645 0.461427 0.0476194
646 0.460959 0.0476013
647 0.460572 0.0475822
648 0.460225 0.0475636
649 0.459777 0.0475458
650 0.459268 0.0475279
651 0.458791 0.0475093
652 0.458398 0.0474911
653 0.458069 0.0474731
654 0.457765 0.0474556
655 0.457415 0.047438
656 0.456991 0.0474202
657 0.456582 0.0474022
658 0.456199 0.0473846
659 0.455803 0.0473672
660 0.455433 0.0473499
661 0.455055 0.0473319
662 0.45467 0.0473142
663 0.454238 0.047297
664 0.453801 0.0472803
665 0.45334 0.0472633
666 0.452958 0.0472459
667 0.452592 0.047229
668 0.452284 0.0472122
669 0.451888 0.0471957
670 0.451461 0.047179
671 0.451093 0.0471622
672 0.450614 0.0471454
673 0.450282 0.0471289
674 0.449929 0.0471126
675 0.449451 0.0470958
676 0.449039 0.0470787
677 0.448713 0.0470619
678 0.448343 0.0470455
679 0.447906 0.0470287
680 0.447479 0.0470114
681 0.447085 0.0469945
682 0.446702 0.0469778
683 0.446301 0.0469613
684 0.445908 0.0469445
685 0.445513 0.0469274
686 0.445091 0.0469104
687 0.444704 0.0468937
688 0.444334 0.0468772
689 0.44396 0.0468605
690 0.44355 0.0468434
691 0.443244 0.0468268
692 0.442844 0.0468105
693 0.442539 0.0467944
694 0.442105 0.0467776
695 0.441804 0.0467609
696 0.441443 0.0467445
697 0.441182 0.0467281
698 0.440759 0.0467119
699 0.4404 0.0466952
700 0.440021 0.0466783
701 0.439557 0.0466615
702 0.439209 0.0466454
703 0.438827 0.0466287
704 0.438316 0.0466113
705 0.437867 0.0465946
706 0.437544 0.0465783
707 0.437268 0.0465618
708 0.436943 0.0465454
709 0.436557 0.0465288
710 0.436149 0.0465124
711 0.435744 0.0464963
712 0.435326 0.0464805
713 0.434915 0.0464643
714 0.434526 0.0464478
715 0.434144 0.0464316
716 0.433801 0.046416
717 0.43341 0.0464001
718 0.432999 0.0463838
719 0.432562 0.0463674
720 0.432167 0.0463517
721 0.431844 0.0463361
722 0.43154 0.0463208
723 0.431187 0.046305
724 0.430815 0.0462893
725 0.430373 0.0462737
726 0.429985 0.0462589
727 0.429492 0.0462439
728 0.429155 0.0462284
729 0.428794 0.0462131
730 0.428382 0.046198
731 0.428081 0.0461831
732 0.427748 0.0461676
733 0.427267 0.0461517
734 0.426749 0.0461362
735 0.426331 0.046121
736 0.426023 0.0461056
737 0.425753 0.0460898
738 0.425439 0.0460741
739 0.425072 0.0460585
740 0.424704 0.0460433
741 0.424338 0.0460279
742 0.423964 0.0460122
743 0.423642 0.0459966
744 0.423282 0.0459811
745 0.422922 0.0459661
746 0.422622 0.0459507
747 0.422196 0.0459349
748 0.421828 0.0459197
749 0.421346 0.0459047
750 0.421072 0.0458899
751 0.420699 0.0458746
752 0.420445 0.0458593
753 0.420085 0.0458441
754 0.419761 0.0458288
755 0.419414 0.0458139
756 0.419013 0.0457984
757 0.418756 0.0457827
758 0.418424 0.0457674
759 0.418026 0.0457523
760 0.41773 0.0457368
761 0.417432 0.0457211
762 0.417023 0.0457058
763 0.416563 0.0456905
764 0.416163 0.0456754
765 0.415825 0.0456603
766 0.415526 0.0456449
767 0.415269 0.0456298
768 0.414989 0.0456151
769 0.414656 0.0456005
770 0.414384 0.0455857
771 0.414108 0.0455706
772 0.413766 0.0455559
773 0.41347 0.0455412
774 0.413089 0.0455265
775 0.412785 0.0455117
776 0.412423 0.0454968
777 0.412078 0.0454823
778 0.411668 0.0454679
779 0.41132 0.045454
780 0.410907 0.0454395
781 0.410651 0.0454252
782 0.410259 0.0454109
783 0.409961 0.0453971
784 0.409638 0.0453831
785 0.409317 0.0453687
786 0.409111 0.0453545
787 0.408797 0.0453405
788 0.408374 0.0453265
789 0.408022 0.0453121
790 0.407726 0.0452978
791 0.407377 0.0452837
792 0.406939 0.0452694
793 0.406475 0.0452551
794 0.406046 0.0452406
795 0.405658 0.0452259
796 0.405307 0.0452115
797 0.405022 0.0451975
798 0.404733 0.0451834
799 0.404383 0.0451688
800 0.404127 0.0451543
801 0.403826 0.0451402
802 0.403483 0.0451263
803 0.403144 0.0451119
804 0.402686 0.0450975
805 0.402362 0.0450833
806 0.401937 0.0450693
807 0.401631 0.0450554
808 0.401199 0.0450416
809 0.400819 0.0450273
810 0.40049 0.045013
811 0.400111 0.0449988
812 0.399906 0.0449851
813 0.39963 0.0449707
814 0.399342 0.0449561
815 0.399141 0.0449419
816 0.398816 0.044928
817 0.398352 0.0449136
818 0.397938 0.0448991
819 0.397627 0.044885
820 0.39731 0.0448709
821 0.396942 0.044857
822 0.396538 0.0448431
823 0.396091 0.0448289
824 0.395645 0.0448148
825 0.395248 0.0448009
826 0.394862 0.0447874
827 0.394572 0.0447736
828 0.394299 0.0447596
829 0.393982 0.0447458
830 0.393751 0.0447322
831 0.393369 0.0447187
832 0.393052 0.0447051
833 0.39263 0.0446915
834 0.392331 0.0446781
835 0.391923 0.0446647
836 0.391624 0.0446517
837 0.391143 0.0446382
838 0.390801 0.0446248
839 0.390387 0.0446117
840 0.389973 0.0445988
841 0.389731 0.0445858
842 0.389401 0.0445724
843 0.389077 0.044559
844 0.388871 0.0445456
845 0.388618 0.0445326
846 0.388252 0.0445192
847 0.387857 0.0445058
848 0.387523 0.0444926
849 0.387251 0.0444795
850 0.386964 0.0444663
851 0.386622 0.0444528
852 0.386247 0.0444393
853 0.385834 0.044426
854 0.385435 0.0444129
855 0.385091 0.0443999
856 0.384732 0.0443865
857 0.384446 0.0443732
858 0.384102 0.0443601
859 0.383761 0.0443469
860 0.383433 0.0443338
861 0.383036 0.0443205
862 0.382676 0.0443073
863 0.382241 0.0442943
864 0.381853 0.0442814
865 0.381496 0.0442685
866 0.381042 0.0442551
867 0.380723 0.0442417
868 0.380254 0.0442286
869 0.379851 0.0442157
870 0.379561 0.0442024
871 0.379133 0.044189
872 0.37871 0.0441758
873 0.378434 0.0441625
874 0.378153 0.0441492
875 0.377802 0.0441358
876 0.377449 0.0441225
877 0.377104 0.0441092
878 0.376711 0.0440965
879 0.376325 0.0440837
880 0.37598 0.0440707
881 0.375619 0.0440577
882 0.375279 0.0440446
883 0.374908 0.0440318
884 0.37454 0.0440189
885 0.374174 0.044006
886 0.37377 0.0439932
887 0.373458 0.0439805
888 0.373067 0.0439679
889 0.372838 0.0439551
890 0.372481 0.0439425
891 0.372263 0.04393
892 0.371874 0.0439174
893 0.371572 0.0439054
894 0.37113 0.0438931
895 0.370711 0.0438807
896 0.370406 0.0438684
897 0.369993 0.0438563
898 0.369682 0.0438439
899 0.36943 0.0438314
900 0.369032 0.0438189
901 0.368608 0.0438066
902 0.368295 0.0437943
903 0.368054 0.0437819
904 0.367788 0.0437693
905 0.36746 0.0437569
906 0.367128 0.0437446
907 0.366801 0.0437324
908 0.366393 0.0437199
909 0.36599 0.0437073
910 0.365638 0.043695
911 0.365281 0.043683
912 0.364985 0.0436709
913 0.364672 0.0436584
914 0.364389 0.0436461
915 0.364024 0.0436337
916 0.363706 0.0436214
917 0.363352 0.0436092
918 0.36306 0.043597
919 0.362762 0.0435845
920 0.362542 0.0435723
921 0.362188 0.0435603
922 0.361907 0.0435481
923 0.361459 0.0435356
924 0.361105 0.0435232
925 0.360794 0.043511
926 0.360397 0.0434988
927 0.36011 0.0434864
928 0.359899 0.043474
929 0.359581 0.0434616
930 0.359234 0.0434491
931 0.358986 0.0434367
932 0.358774 0.0434244
933 0.358508 0.0434119
934 0.358222 0.0433994
935 0.357893 0.0433874
936 0.357536 0.0433753
937 0.357208 0.043363
938 0.356809 0.0433509
939 0.356447 0.0433389
940 0.356107 0.0433267
941 0.355763 0.0433147
942 0.355467 0.0433027
943 0.355167 0.0432908
944 0.354954 0.0432789
945 0.354684 0.0432672
946 0.354513 0.0432555
947 0.354199 0.0432438
948 0.353982 0.0432319
949 0.353692 0.0432203
950 0.353411 0.0432089
951 0.35316 0.0431974
952 0.352787 0.0431857
953 0.35248 0.0431743
954 0.352202 0.043163
955 0.351862 0.0431513
956 0.351575 0.0431395
957 0.351369 0.043128
958 0.351129 0.0431164
959 0.35083 0.0431049
960 0.350543 0.0430933
961 0.350342 0.0430814
962 0.350154 0.0430695
963 0.349883 0.0430577
964 0.349601 0.0430462
965 0.349278 0.0430346
966 0.348976 0.0430229
967 0.348746 0.0430113
968 0.348455 0.0429999
969 0.348234 0.0429885
970 0.347959 0.0429768
971 0.347721 0.0429654
972 0.347455 0.0429542
973 0.347316 0.0429428
974 0.347073 0.0429317
975 0.346955 0.0429204
976 0.34666 0.0429087
977 0.34649 0.0428972
978 0.346174 0.042886
979 0.345911 0.0428745
980 0.345646 0.0428628
981 0.345318 0.0428511
982 0.345092 0.0428395
983 0.344897 0.0428281
984 0.344543 0.0428165
985 0.344203 0.0428045
986 0.344004 0.0427928
987 0.343801 0.0427811
988 0.343561 0.0427696
989 0.343332 0.0427582
990 0.343085 0.0427465
991 0.342861 0.0427349
992 0.342658 0.0427235
993 0.342406 0.0427123
994 0.342193 0.0427007
995 0.341901 0.0426894
996 0.341655 0.0426781
997 0.341423 0.042667
998 0.341152 0.0426559
999 0.340918 0.0426447


==> figures/data/planewave/F002.00_P000.00_N0016_O00_C00.240/cmcg.txt <==
N err mis
0 0.479447 0.334468
1 0.236944 0.164888
2 0.106619 0.0858392
3 0.0454166 0.0355143
4 0.030797 0.017174
5 0.024556 0.00865113
6 0.0224691 0.0048882
7 0.0217953 0.00278872
8 0.0215448 0.00144839
9 0.0214673 0.000627957
10 0.0214496 0.000407114
11 0.0214433 0.00022908
12 0.0214404 0.000123737
13 0.0214387 7.29125e-05
14 0.0214385 4.77731e-05
15 0.021439 2.57608e-05
16 0.021439 1.49265e-05
17 0.0214392 9.1676e-06
18 0.0214397 4.92933e-06
19 0.0214399 2.66565e-06
20 0.0214401 1.58915e-06
21 0.0214402 8.20045e-07
22 0.0214403 4.0983e-07
23 0.0214403 2.3952e-07
24 0.0214403 1.32313e-07


==> figures/data/planewave/F002.00_P000.00_N0016_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.479625 0.334517
1 0.237006 0.16484
2 0.106662 0.0858656
3 0.0454477 0.0354781
4 0.0307869 0.0171085
5 0.0245618 0.00864629
6 0.0224818 0.00492288
7 0.0218098 0.00281863
8 0.0215601 0.00154019
9 0.0214841 0.000861146
10 0.0214671 0.000743055
11 0.0214608 0.000672357
12 0.0214583 0.000646018
13 0.0214565 0.000642973
14 0.0214563 0.000638779
15 0.0214567 0.000639245
16 0.0214568 0.000640596
17 0.021457 0.000639975
18 0.0214575 0.000640289
19 0.0214577 0.000640074
20 0.0214579 0.000639973
21 0.021458 0.000639895
22 0.021458 0.000639928
23 0.021458 0.000639919
24 0.021458 0.000639937


==> figures/data/planewave/F002.00_P000.00_N0016_O00_C00.240/freq.txt <==
0.0214233 1.41421


==> figures/data/planewave/F002.00_P000.00_N0016_O00_C00.240/full_wave.txt <==
N err mis
0 0.751696 0.53684
1 0.361752 0.411373
2 0.0422686 0.0795397
3 0.0232597 0.0111158
4 0.0215732 0.00379812
5 0.0214539 0.000954034
6 0.0214524 0.000233168
7 0.0214397 5.55603e-05
8 0.0214409 1.99595e-05
9 0.0214404 5.40232e-06
10 0.0214403 1.75691e-06
11 0.0214403 5.8793e-07
12 0.0214403 2.37528e-07
13 0.0214403 9.5845e-08
14 0.0214403 4.08908e-08
15 0.0214403 1.68328e-08
16 0.0214403 7.17659e-09
17 0.0214403 3.07654e-09
18 0.0214403 1.30896e-09
19 0.0214403 5.57869e-10
20 0.0214403 2.37831e-10
21 0.0214403 1.01635e-10
22 0.0214403 4.33708e-11
23 0.0214403 1.84995e-11
24 0.0214403 7.89526e-12
25 0.0214403 3.36966e-12
26 0.0214403 1.43804e-12
27 0.0214403 6.13656e-13
28 0.0214403 2.61876e-13
29 0.0214403 1.11755e-13
30 0.0214403 4.7709e-14
31 0.0214403 2.03339e-14
32 0.0214403 8.70108e-15
33 0.0214403 3.70916e-15
34 0.0214403 1.61052e-15
35 0.0214403 7.28733e-16
36 0.0214403 3.99068e-16
37 0.0214403 2.88037e-16
38 0.0214403 2.60549e-16
39 0.0214403 2.73022e-16
40 0.0214403 2.68062e-16
41 0.0214403 2.67576e-16
42 0.0214403 2.72043e-16
43 0.0214403 2.67523e-16
44 0.0214403 2.67511e-16
45 0.0214403 2.63077e-16
46 0.0214403 2.67023e-16
47 0.0214403 2.60361e-16
48 0.0214403 2.6491e-16
49 0.0214403 2.7191e-16


==> figures/data/planewave/F002.00_P022.50_N0016_O00_C00.240/cmcg.txt <==
N err mis
0 0.49226 0.326045
1 0.269706 0.170845
2 0.158653 0.100091
3 0.0723548 0.0508723
4 0.0428835 0.0289147
5 0.0275863 0.0168331
6 0.0211225 0.00974297
7 0.019124 0.00518474
8 0.0185941 0.00289046
9 0.0185 0.0016627
10 0.0184622 0.000961219
11 0.0184858 0.000523132
12 0.0184847 0.000319254
13 0.0184854 0.000211725
14 0.0184836 0.000119085
15 0.0184852 6.24158e-05
16 0.0184847 3.70559e-05
17 0.0184844 2.18327e-05
18 0.0184843 9.8709e-06
19 0.0184843 5.10088e-06
20 0.0184843 2.75747e-06
21 0.0184843 1.4839e-06
22 0.0184842 7.43477e-07
23 0.0184842 4.3986e-07
24 0.0184842 2.37092e-07


==> figures/data/planewave/F002.00_P022.50_N0016_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.492386 0.32606
1 0.269734 0.170837
2 0.158647 0.100068
3 0.072308 0.0508201
4 0.0428404 0.0289187
5 0.0275599 0.0168788
6 0.0211069 0.00977573
7 0.0191259 0.00525696
8 0.0186015 0.00302167
9 0.0185089 0.00186021
10 0.0184737 0.00122811
11 0.0184996 0.000891519
12 0.0184995 0.000763259
13 0.0185013 0.000705304
14 0.0185009 0.000668393
15 0.0185031 0.000646578
16 0.0185029 0.000640905
17 0.0185027 0.000639113
18 0.0185026 0.000639381
19 0.0185026 0.000640349
20 0.0185026 0.000640509
21 0.0185025 0.000640594
22 0.0185025 0.000640551
23 0.0185025 0.000640519
24 0.0185025 0.000640512


==> figures/data/planewave/F002.00_P022.50_N0016_O00_C00.240/freq.txt <==
0.0184855 1.41421


==> figures/data/planewave/F002.00_P022.50_N0016_O00_C00.240/full_wave.txt <==
N err mis
0 0.75357 0.531207
1 0.388015 0.39445
2 0.0670364 0.122425
3 0.0238901 0.0178741
4 0.018655 0.00645803
5 0.0182971 0.00165881
6 0.018409 0.000436466
7 0.0184724 0.000129174
8 0.0184844 4.14018e-05
9 0.0184842 1.67315e-05
10 0.0184842 6.45735e-06
11 0.0184842 2.73482e-06
12 0.0184842 1.16548e-06
13 0.0184842 4.96033e-07
14 0.0184842 2.11649e-07
15 0.0184842 8.97524e-08
16 0.0184842 3.82054e-08
17 0.0184842 1.62994e-08
18 0.0184842 6.95332e-09
19 0.0184842 2.96701e-09
20 0.0184842 1.26635e-09
21 0.0184842 5.40525e-10
22 0.0184842 2.30712e-10
23 0.0184842 9.84488e-11
24 0.0184842 4.20131e-11
25 0.0184842 1.79291e-11
26 0.0184842 7.65119e-12
27 0.0184842 3.26515e-12
28 0.0184842 1.39339e-12
29 0.0184842 5.94645e-13
30 0.0184842 2.53766e-13
31 0.0184842 1.0829e-13
32 0.0184842 4.62155e-14
33 0.0184842 1.97281e-14
34 0.0184842 8.42133e-15
35 0.0184842 3.59664e-15
36 0.0184842 1.55935e-15
37 0.0184842 6.95533e-16
38 0.0184842 3.95945e-16
39 0.0184842 2.9021e-16
40 0.0184842 2.68329e-16
41 0.0184842 2.63662e-16
42 0.0184842 2.62872e-16
43 0.0184842 2.63099e-16
44 0.0184842 2.5834e-16
45 0.0184842 2.6167e-16
46 0.0184842 2.60042e-16
47 0.0184842 2.54565e-16
48 0.0184842 2.54912e-16
49 0.0184842 2.61982e-16


==> figures/data/planewave/F002.00_P045.00_N0016_O00_C00.240/cmcg.txt <==
N err mis
0 0.497058 0.315265
1 0.310243 0.186234
2 0.176715 0.112322
3 0.0826864 0.0596565
4 0.0374587 0.0316732
5 0.0231327 0.0175124
6 0.0183736 0.0109001
7 0.0163171 0.00661689
8 0.015505 0.00355814
9 0.0153329 0.0023988
10 0.0151712 0.0014537
11 0.0151328 0.000848946
12 0.0150863 0.000403261
13 0.0150808 0.000252295
14 0.0150728 0.000144352
15 0.0150753 7.34446e-05
16 0.0150755 3.72352e-05
17 0.0150762 1.96858e-05
18 0.015076 9.19597e-06
19 0.015076 4.61755e-06
20 0.0150758 2.50632e-06
21 0.0150758 1.43004e-06
22 0.0150758 7.09787e-07
23 0.0150758 3.82415e-07
24 0.0150758 2.2483e-07


==> figures/data/planewave/F002.00_P045.00_N0016_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.497183 0.315202
1 0.310275 0.186207
2 0.17671 0.112315
3 0.0826003 0.0596327
4 0.0373736 0.0317698
5 0.0230168 0.0175739
6 0.0182792 0.0109416
7 0.0162846 0.00672802
8 0.015498 0.00371096
9 0.0153377 0.00253469
10 0.0151833 0.00160215
11 0.0151451 0.00102177
12 0.0150994 0.000759809
13 0.0150939 0.000695335
14 0.0150858 0.000659664
15 0.0150887 0.000649764
16 0.015089 0.00064033
17 0.0150898 0.000641145
18 0.0150896 0.000639073
19 0.0150896 0.000639693
20 0.0150894 0.000639798
21 0.0150894 0.000639762
22 0.0150894 0.000639679
23 0.0150894 0.00063965
24 0.0150894 0.000639612


==> figures/data/planewave/F002.00_P045.00_N0016_O00_C00.240/freq.txt <==
0.0150508 1.41421


==> figures/data/planewave/F002.00_P045.00_N0016_O00_C00.240/full_wave.txt <==
N err mis
0 0.756531 0.531088
1 0.413008 0.375222
2 0.0825147 0.183396
3 0.0253167 0.0185807
4 0.0172137 0.00927761
5 0.015048 0.00199463
6 0.0149141 0.000524138
7 0.0150202 0.000187581
8 0.0150726 4.37517e-05
9 0.0150744 1.76399e-05
10 0.0150753 6.59432e-06
11 0.0150757 2.4189e-06
12 0.0150758 1.00979e-06
13 0.0150758 4.29261e-07
14 0.0150758 1.79841e-07
15 0.0150758 7.54977e-08
16 0.0150758 3.20889e-08
17 0.0150758 1.37267e-08
18 0.0150758 5.85617e-09
19 0.0150758 2.49761e-09
20 0.0150758 1.06622e-09
21 0.0150758 4.55267e-10
22 0.0150758 1.94316e-10
23 0.0150758 8.28986e-11
24 0.0150758 3.53754e-11
25 0.0150758 1.50971e-11
26 0.0150758 6.44266e-12
27 0.0150758 2.74936e-12
28 0.0150758 1.17327e-12
29 0.0150758 5.00706e-13
30 0.0150758 2.13684e-13
31 0.0150758 9.12044e-14
32 0.0150758 3.89003e-14
33 0.0150758 1.66199e-14
34 0.0150758 7.102e-15
35 0.0150758 3.02534e-15
36 0.0150758 1.31661e-15
37 0.0150758 6.19089e-16
38 0.0150758 3.65497e-16
39 0.0150758 3.00495e-16
40 0.0150758 2.82839e-16
41 0.0150758 2.78456e-16
42 0.0150758 2.69845e-16
43 0.0150758 2.71798e-16
44 0.0150758 2.72173e-16
45 0.0150758 2.69244e-16
46 0.0150758 2.71771e-16
47 0.0150758 2.7013e-16
48 0.0150758 2.77066e-16
49 0.0150758 2.73874e-16


==> figures/data/planewave/F005.00_P000.00_N0032_O00_C00.240/cmcg.txt <==
N err mis
0 0.809814 0.231518
1 0.724771 0.176109
2 0.642466 0.147337
3 0.547287 0.127865
4 0.391262 0.0996318
5 0.266811 0.0724722
6 0.164111 0.0456413
7 0.118941 0.0303264
8 0.0932634 0.0204185
9 0.0778161 0.0131882
10 0.0718226 0.0097074
11 0.0679813 0.00744685
12 0.0650292 0.00564434
13 0.0631425 0.00422677
14 0.0620871 0.00323845
15 0.0613859 0.00253466
16 0.0607429 0.00182952
17 0.0604361 0.00139589
18 0.0602607 0.00107986
19 0.0601437 0.000837408
20 0.0600682 0.000621757
21 0.0600313 0.000449494
22 0.0600172 0.000322725
23 0.0600073 0.000247413
24 0.0600009 0.000200065
25 0.0599968 0.000167117
26 0.0599939 0.000144545
27 0.0599944 0.000123211
28 0.0599962 0.000101815
29 0.0599989 7.80038e-05
30 0.0600006 6.12368e-05
31 0.060002 4.72249e-05
32 0.0600027 3.83052e-05
33 0.0600031 3.19976e-05
34 0.0600036 2.59609e-05
35 0.060004 1.98584e-05
36 0.0600047 1.50847e-05
37 0.0600051 1.24554e-05
38 0.0600053 1.07594e-05
39 0.0600052 8.90966e-06
40 0.0600052 6.95744e-06
41 0.0600052 4.94016e-06
42 0.0600052 3.57269e-06
43 0.0600052 2.80288e-06
44 0.0600052 2.33525e-06
45 0.0600052 1.92456e-06
46 0.0600052 1.5462e-06
47 0.0600052 1.18082e-06
48 0.0600051 9.24097e-07
49 0.0600051 7.54901e-07


==> figures/data/planewave/F005.00_P000.00_N0032_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.809909 0.231444
1 0.724868 0.176021
2 0.642563 0.147262
3 0.547383 0.127794
4 0.391329 0.0995658
5 0.266842 0.07237
6 0.164121 0.0455612
7 0.118944 0.0302534
8 0.0932591 0.0203995
9 0.0778068 0.0132078
10 0.0718111 0.0097148
11 0.0679678 0.00747703
12 0.0650124 0.0056959
13 0.0631233 0.00429839
14 0.0620666 0.003368
15 0.0613654 0.00274663
16 0.0607227 0.00214209
17 0.0604156 0.00178715
18 0.06024 0.00155191
19 0.060123 0.00138654
20 0.0600473 0.00126847
21 0.0600103 0.00120534
22 0.0599962 0.00117008
23 0.0599862 0.0011504
24 0.0599799 0.00114308
25 0.0599759 0.00114069
26 0.059973 0.00113757
27 0.0599736 0.00113554
28 0.0599755 0.00113339
29 0.0599782 0.00113068
30 0.0599799 0.00112985
31 0.0599813 0.00112904
32 0.059982 0.00112845
33 0.0599824 0.00112834
34 0.0599829 0.00112862
35 0.0599833 0.00112896
36 0.059984 0.00112877
37 0.0599844 0.00112846
38 0.0599846 0.00112838
39 0.0599846 0.00112846
40 0.0599845 0.00112846
41 0.0599845 0.00112852
42 0.0599845 0.00112856
43 0.0599845 0.00112856
44 0.0599845 0.00112856
45 0.0599845 0.00112852
46 0.0599845 0.00112849
47 0.0599845 0.0011285
48 0.0599845 0.00112851
49 0.0599845 0.00112851


==> figures/data/planewave/F005.00_P000.00_N0032_O00_C00.240/freq.txt <==
0.0595735 1.41421


==> figures/data/planewave/F005.00_P000.00_N0032_O00_C00.240/full_wave.txt <==
N err mis
0 0.901055 0.346116
1 0.769321 0.290156
2 0.636536 0.268894
3 0.479548 0.252059
4 0.253464 0.231159
5 0.0703283 0.0630675
6 0.0615679 0.0187546
7 0.0605575 0.00784045
8 0.0602541 0.00472692
9 0.0601075 0.00330963
10 0.0600139 0.00202664
11 0.0599868 0.00103307
12 0.0599926 0.000625135
13 0.060001 0.000333104
14 0.0600029 0.000166445
15 0.0599984 0.000106611
16 0.0600057 6.67746e-05
17 0.0600065 3.82534e-05
18 0.0600051 1.92792e-05
19 0.0600051 1.23472e-05
20 0.0600052 6.91674e-06
21 0.0600051 3.99495e-06
22 0.0600051 2.46253e-06
23 0.0600051 1.49624e-06
24 0.0600051 8.63611e-07
25 0.0600051 4.32342e-07
26 0.0600051 2.72926e-07
27 0.0600051 1.63445e-07
28 0.0600051 9.08309e-08
29 0.0600051 6.16979e-08
30 0.0600051 3.93832e-08
31 0.0600051 2.43019e-08
32 0.0600051 1.29218e-08
33 0.0600051 8.70899e-09
34 0.0600051 5.68526e-09
35 0.0600051 3.83839e-09
36 0.0600051 2.5327e-09
37 0.0600051 1.81469e-09
38 0.0600051 1.24242e-09
39 0.0600051 8.52937e-10
40 0.0600051 5.87735e-10
41 0.0600051 4.1963e-10
42 0.0600051 2.92154e-10
43 0.0600051 2.09929e-10
44 0.0600051 1.48122e-10
45 0.0600051 1.05319e-10
46 0.0600051 7.41611e-11
47 0.0600051 5.2966e-11
48 0.0600051 3.75652e-11
49 0.0600051 2.67717e-11
50 0.0600051 1.89436e-11
51 0.0600051 1.35172e-11
52 0.0600051 9.60122e-12
53 0.0600051 6.83729e-12
54 0.0600051 4.85616e-12
55 0.0600051 3.45645e-12
56 0.0600051 2.45678e-12
57 0.0600051 1.74974e-12
58 0.0600051 1.2433e-12
59 0.0600051 8.84726e-13
60 0.0600051 6.29031e-13
61 0.0600051 4.47598e-13
62 0.0600051 3.18305e-13
63 0.0600051 2.26468e-13
64 0.0600051 1.61019e-13
65 0.0600051 1.14572e-13
66 0.0600051 8.14836e-14
67 0.0600051 5.79674e-14
68 0.0600051 4.12365e-14
69 0.0600051 2.93241e-14
70 0.0600051 2.08594e-14
71 0.0600051 1.48389e-14
72 0.0600051 1.05539e-14
73 0.0600051 7.51789e-15
74 0.0600051 5.34972e-15
75 0.0600051 3.80581e-15
76 0.0600051 2.70992e-15
77 0.0600051 1.94883e-15
78 0.0600051 1.40313e-15
79 0.0600051 9.97881e-16
80 0.0600051 7.35458e-16
81 0.0600051 5.61077e-16
82 0.0600051 4.45337e-16
83 0.0600051 3.58288e-16
84 0.0600051 3.17818e-16
85 0.0600051 3.0038e-16
86 0.0600051 2.81981e-16
87 0.0600051 2.75383e-16
88 0.0600051 2.70478e-16
89 0.0600051 2.63557e-16
90 0.0600051 2.61594e-16
91 0.0600051 2.60964e-16
92 0.0600051 2.62592e-16
93 0.0600051 2.61647e-16
94 0.0600051 2.65356e-16
95 0.0600051 2.62692e-16
96 0.0600051 2.65573e-16
97 0.0600051 2.6501e-16
98 0.0600051 2.6388e-16
99 0.0600051 2.63665e-16


==> figures/data/planewave/F005.00_P022.50_N0032_O00_C00.240/cmcg.txt <==
N err mis
0 0.808611 0.234473
1 0.721044 0.176661
2 0.639851 0.145349
3 0.552865 0.124214
4 0.44475 0.103261
5 0.337074 0.0810967
6 0.236197 0.0583241
7 0.174709 0.0418556
8 0.1387 0.031483
9 0.110539 0.0230067
10 0.0947147 0.017847
11 0.0834454 0.0143507
12 0.0731191 0.0113141
13 0.0652433 0.00875991
14 0.0599572 0.00663827
15 0.0566536 0.00502972
16 0.0546643 0.00388423
17 0.053438 0.00308109
18 0.0526111 0.00247198
19 0.0520249 0.00197956
20 0.0515821 0.00151976
21 0.0513345 0.00118505
22 0.0511845 0.000913858
23 0.0510987 0.000734563
24 0.0510429 0.00061212
25 0.0509953 0.000520274
26 0.0509484 0.000433877
27 0.0509042 0.000325658
28 0.050875 0.00023057
29 0.0508609 0.000161772
30 0.050855 0.000120792
31 0.0508522 9.44567e-05
32 0.0508511 7.82088e-05
33 0.0508498 6.42229e-05
34 0.0508485 4.94485e-05
35 0.0508477 3.66768e-05
36 0.0508474 2.86051e-05
37 0.0508471 2.32395e-05
38 0.0508465 1.94593e-05
39 0.0508461 1.54259e-05
40 0.0508458 1.12937e-05
41 0.0508455 8.32259e-06
42 0.0508455 6.38013e-06
43 0.0508454 5.20764e-06
44 0.0508454 4.20474e-06
45 0.0508454 3.28769e-06
46 0.0508455 2.58684e-06
47 0.0508455 2.02961e-06
48 0.0508455 1.65311e-06
49 0.0508455 1.36479e-06


==> figures/data/planewave/F005.00_P022.50_N0032_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.808685 0.234398
1 0.721117 0.17658
2 0.639921 0.145278
3 0.552935 0.124144
4 0.4448 0.103182
5 0.337097 0.081014
6 0.236202 0.0582412
7 0.174705 0.041761
8 0.138695 0.0314085
9 0.110538 0.022947
10 0.0947152 0.0178217
11 0.0834461 0.014383
12 0.0731173 0.011369
13 0.0652367 0.00883304
14 0.0599461 0.00673518
15 0.0566411 0.00513882
16 0.054653 0.00402155
17 0.053428 0.00326523
18 0.0526024 0.00272252
19 0.0520169 0.00230106
20 0.0515737 0.00192761
21 0.0513251 0.00165577
22 0.0511746 0.00145103
23 0.0510886 0.00134054
24 0.0510328 0.00127787
25 0.0509852 0.00124129
26 0.0509382 0.00121725
27 0.0508939 0.00119043
28 0.0508646 0.00116912
29 0.0508505 0.00115686
30 0.0508445 0.00114966
31 0.0508418 0.00114554
32 0.0508407 0.00114242
33 0.0508395 0.00114122
34 0.0508383 0.00114028
35 0.0508374 0.00113934
36 0.0508372 0.0011391
37 0.0508369 0.00113872
38 0.0508363 0.00113869
39 0.050836 0.00113885
40 0.0508356 0.00113875
41 0.0508354 0.00113875
42 0.0508353 0.0011387
43 0.0508352 0.00113866
44 0.0508352 0.00113866
45 0.0508352 0.00113865
46 0.0508353 0.00113868
47 0.0508353 0.00113869
48 0.0508353 0.00113869
49 0.0508353 0.0011387


==> figures/data/planewave/F005.00_P022.50_N0032_O00_C00.240/freq.txt <==
0.0507042 1.41421


==> figures/data/planewave/F005.00_P022.50_N0032_O00_C00.240/full_wave.txt <==
N err mis
0 0.902691 0.349422
1 0.769542 0.292622
2 0.63699 0.264945
3 0.490724 0.241186
4 0.311144 0.217248
5 0.11663 0.1308
6 0.0614909 0.0370859
7 0.0565925 0.0134788
8 0.0536492 0.00926061
9 0.0521688 0.00691399
10 0.0513175 0.00494323
11 0.0510581 0.00288997
12 0.0509388 0.00163752
13 0.0508921 0.000748404
14 0.0508589 0.00034716
15 0.0508273 0.000243257
16 0.050818 0.00017355
17 0.0508304 0.000104618
18 0.0508502 5.81627e-05
19 0.0508468 3.60423e-05
20 0.0508439 1.91108e-05
21 0.0508456 9.89225e-06
22 0.0508454 6.80768e-06
23 0.0508455 4.48563e-06
24 0.0508454 2.57712e-06
25 0.0508454 1.52036e-06
26 0.0508455 1.0312e-06
27 0.0508455 5.78527e-07
28 0.0508455 3.76918e-07
29 0.0508456 2.49698e-07
30 0.0508455 1.62728e-07
31 0.0508455 1.08787e-07
32 0.0508456 7.21955e-08
33 0.0508456 4.94475e-08
34 0.0508456 3.51156e-08
35 0.0508456 2.33512e-08
36 0.0508456 1.66681e-08
37 0.0508456 1.18569e-08
38 0.0508456 8.20733e-09
39 0.0508456 5.8243e-09
40 0.0508456 4.15982e-09
41 0.0508456 2.90745e-09
42 0.0508456 2.09238e-09
43 0.0508456 1.4792e-09
44 0.0508456 1.04828e-09
45 0.0508456 7.47417e-10
46 0.0508456 5.30206e-10
47 0.0508456 3.76559e-10
48 0.0508456 2.6892e-10
49 0.0508456 1.90396e-10
50 0.0508456 1.35636e-10
51 0.0508456 9.65227e-11
52 0.0508456 6.8574e-11
53 0.0508456 4.88086e-11
54 0.0508456 3.47291e-11
55 0.0508456 2.46722e-11
56 0.0508456 1.75719e-11
57 0.0508456 1.24918e-11
58 0.0508456 8.8845e-12
59 0.0508456 6.32143e-12
60 0.0508456 4.49543e-12
61 0.0508456 3.19741e-12
62 0.0508456 2.27511e-12
63 0.0508456 1.61767e-12
64 0.0508456 1.15087e-12
65 0.0508456 8.18628e-13
66 0.0508456 5.82249e-13
67 0.0508456 4.14189e-13
68 0.0508456 2.94617e-13
69 0.0508456 2.09542e-13
70 0.0508456 1.49059e-13
71 0.0508456 1.06026e-13
72 0.0508456 7.54205e-14
73 0.0508456 5.36469e-14
74 0.0508456 3.81576e-14
75 0.0508456 2.71486e-14
76 0.0508456 1.93082e-14
77 0.0508456 1.37354e-14
78 0.0508456 9.77173e-15
79 0.0508456 6.94869e-15
80 0.0508456 4.9527e-15
81 0.0508456 3.52273e-15
82 0.0508456 2.51412e-15
83 0.0508456 1.7993e-15
84 0.0508456 1.30326e-15
85 0.0508456 9.33788e-16
86 0.0508456 6.9538e-16
87 0.0508456 5.24935e-16
88 0.0508456 4.25293e-16
89 0.0508456 3.54381e-16
90 0.0508456 3.10631e-16
91 0.0508456 2.90595e-16
92 0.0508456 2.7553e-16
93 0.0508456 2.76773e-16
94 0.0508456 2.72673e-16
95 0.0508456 2.70147e-16
96 0.0508456 2.67171e-16
97 0.0508456 2.67349e-16
98 0.0508456 2.6629e-16
99 0.0508456 2.65846e-16


==> figures/data/planewave/F005.00_P045.00_N0032_O00_C00.240/cmcg.txt <==
N err mis
0 0.798297 0.232638
1 0.709715 0.176521
2 0.621968 0.142415
3 0.538113 0.116691
4 0.459336 0.0975713
5 0.384548 0.0808705
6 0.317489 0.0663472
7 0.248297 0.0519036
8 0.19925 0.0412873
9 0.157317 0.0320399
10 0.127372 0.0253582
11 0.105302 0.020272
12 0.0865112 0.0159017
13 0.073347 0.0126538
14 0.0630812 0.00990297
15 0.0558636 0.00767141
16 0.0516621 0.00629073
17 0.0481106 0.00508768
18 0.0452315 0.00402086
19 0.0428888 0.00294126
20 0.0416466 0.00205641
21 0.0410846 0.00146089
22 0.0408395 0.00109916
23 0.040752 0.000908351
24 0.0406947 0.000751976
25 0.0406417 0.000621453
26 0.0405999 0.000507584
27 0.0405661 0.000386561
28 0.0405454 0.00028535
29 0.0405341 0.000215196
30 0.0405283 0.000175646
31 0.0405237 0.000146584
32 0.0405185 0.000119574
33 0.040515 9.44117e-05
34 0.0405136 7.15975e-05
35 0.0405131 5.68267e-05
36 0.040513 4.78176e-05
37 0.0405136 4.15809e-05
38 0.0405146 3.42085e-05
39 0.0405154 2.4998e-05
40 0.040516 1.79921e-05
41 0.0405161 1.32131e-05
42 0.0405162 1.0887e-05
43 0.0405163 8.8899e-06
44 0.0405165 7.234e-06
45 0.0405165 5.73987e-06
46 0.0405166 4.6777e-06
47 0.0405166 3.88655e-06
48 0.0405166 3.23505e-06
49 0.0405166 2.76051e-06


==> figures/data/planewave/F005.00_P045.00_N0032_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.798368 0.232547
1 0.709782 0.176433
2 0.622033 0.142349
3 0.538173 0.116631
4 0.459392 0.0974968
5 0.38459 0.080798
6 0.317514 0.0662967
7 0.248313 0.0518479
8 0.199263 0.0412286
9 0.157327 0.0319716
10 0.127384 0.0252979
11 0.105317 0.0202399
12 0.0865282 0.0158937
13 0.0733656 0.0126751
14 0.063103 0.00996759
15 0.0558891 0.00780513
16 0.0516894 0.00648501
17 0.0481374 0.00531839
18 0.0452537 0.00423945
19 0.0429071 0.00318118
20 0.041664 0.00235737
21 0.0411028 0.00184736
22 0.0408582 0.00157013
23 0.0407714 0.00145022
24 0.0407155 0.00137604
25 0.040664 0.00131657
26 0.0406233 0.00126786
27 0.0405903 0.00121969
28 0.0405698 0.00117833
29 0.0405586 0.0011543
30 0.0405525 0.00114721
31 0.0405478 0.00114522
32 0.0405424 0.00114497
33 0.0405386 0.00114513
34 0.040537 0.00114738
35 0.0405364 0.00115036
36 0.0405364 0.00115223
37 0.040537 0.00115318
38 0.040538 0.00115344
39 0.0405388 0.00115214
40 0.0405394 0.00115066
41 0.0405395 0.00114987
42 0.0405396 0.00114968
43 0.0405397 0.00114962
44 0.0405399 0.0011497
45 0.0405399 0.00114982
46 0.04054 0.00114981
47 0.04054 0.00114973
48 0.04054 0.00114965
49 0.04054 0.00114965


==> figures/data/planewave/F005.00_P045.00_N0032_O00_C00.240/freq.txt <==
0.0408405 1.41421


==> figures/data/planewave/F005.00_P045.00_N0032_O00_C00.240/full_wave.txt <==
N err mis
0 0.903209 0.347702
1 0.766455 0.28269
2 0.627789 0.250331
3 0.489129 0.219029
4 0.351613 0.185771
5 0.201118 0.156069
6 0.0748541 0.0615826
7 0.0505561 0.0162497
8 0.0458124 0.00919897
9 0.0437789 0.0065728
10 0.0425465 0.00526151
11 0.0415497 0.00461173
12 0.0409107 0.00313584
13 0.0408013 0.00121342
14 0.0408366 0.000476406
15 0.0408337 0.000298575
16 0.0407831 0.000193478
17 0.0407135 0.00014127
18 0.0406296 0.000109102
19 0.0405559 7.01938e-05
20 0.0405228 3.01535e-05
21 0.0405166 1.32381e-05
22 0.040516 8.81255e-06
23 0.040516 6.01083e-06
24 0.0405162 3.81212e-06
25 0.0405165 2.6692e-06
26 0.0405167 1.74288e-06
27 0.0405167 8.39033e-07
28 0.0405166 4.20005e-07
29 0.0405166 2.80036e-07
30 0.0405166 1.95946e-07
31 0.0405166 1.18825e-07
32 0.0405166 7.94385e-08
33 0.0405166 5.4267e-08
34 0.0405166 3.21783e-08
35 0.0405166 1.87983e-08
36 0.0405166 1.36393e-08
37 0.0405166 9.5631e-09
38 0.0405166 6.4312e-09
39 0.0405166 4.50461e-09
40 0.0405166 3.18428e-09
41 0.0405166 2.21004e-09
42 0.0405166 1.5586e-09
43 0.0405166 1.08717e-09
44 0.0405166 7.72678e-10
45 0.0405166 5.45683e-10
46 0.0405166 3.86863e-10
47 0.0405166 2.74952e-10
48 0.0405166 1.94983e-10
49 0.0405166 1.37921e-10
50 0.0405166 9.86004e-11
51 0.0405166 7.00785e-11
52 0.0405166 4.98338e-11
53 0.0405166 3.54551e-11
54 0.0405166 2.52236e-11
55 0.0405166 1.79464e-11
56 0.0405166 1.27729e-11
57 0.0405166 9.06997e-12
58 0.0405166 6.45285e-12
59 0.0405166 4.5893e-12
60 0.0405166 3.26401e-12
61 0.0405166 2.32157e-12
62 0.0405166 1.65111e-12
63 0.0405166 1.17421e-12
64 0.0405166 8.35626e-13
65 0.0405166 5.94326e-13
66 0.0405166 4.22766e-13
67 0.0405166 3.00716e-13
68 0.0405166 2.13903e-13
69 0.0405166 1.52156e-13
70 0.0405166 1.08233e-13
71 0.0405166 7.69751e-14
72 0.0405166 5.47653e-14
73 0.0405166 3.89469e-14
74 0.0405166 2.77048e-14
75 0.0405166 1.97059e-14
76 0.0405166 1.40227e-14
77 0.0405166 9.96952e-15
78 0.0405166 7.09776e-15
79 0.0405166 5.05556e-15
80 0.0405166 3.59836e-15
81 0.0405166 2.5703e-15
82 0.0405166 1.83869e-15
83 0.0405166 1.32141e-15
84 0.0405166 9.54801e-16
85 0.0405166 7.10068e-16
86 0.0405166 5.40635e-16
87 0.0405166 4.31933e-16
88 0.0405166 3.65444e-16
89 0.0405166 3.25537e-16
90 0.0405166 3.03904e-16
91 0.0405166 2.92129e-16
92 0.0405166 2.87578e-16
93 0.0405166 2.81695e-16
94 0.0405166 2.79116e-16
95 0.0405166 2.76856e-16
96 0.0405166 2.76845e-16
97 0.0405166 2.7802e-16
98 0.0405166 2.7626e-16
99 0.0405166 2.74615e-16


==> figures/data/planewave/F008.00_P000.00_N0064_O00_C00.240/cmcg.txt <==
N err mis
0 0.883669 0.189716
1 0.832959 0.146689
2 0.785199 0.124045
3 0.732788 0.108505
4 0.677931 0.0969669
5 0.623392 0.0887592
6 0.562548 0.0821995
7 0.442226 0.0703266
8 0.31163 0.0551221
9 0.197432 0.0385847
10 0.141056 0.0278422
11 0.109967 0.0205416
12 0.0909911 0.0154203
13 0.0793924 0.0119809
14 0.0713884 0.00956425
15 0.0646591 0.00728195
16 0.0611599 0.00591113
17 0.0589682 0.00513473
18 0.0568752 0.00449456
19 0.0546942 0.00383941
20 0.052822 0.00321571
21 0.0514596 0.00270277
22 0.0503579 0.0022101
23 0.0496912 0.00184463
24 0.0491954 0.0015327
25 0.0487374 0.00120644
26 0.0484799 0.000970532
27 0.0483263 0.000791813
28 0.0482247 0.000657344
29 0.0481555 0.000552708
30 0.0481074 0.00046784
31 0.048073 0.000396435
32 0.0480462 0.000336663
33 0.0480254 0.000286376
34 0.0480109 0.000250796
35 0.0479986 0.000218427
36 0.0479897 0.00019175
37 0.0479823 0.000166624
38 0.0479772 0.000145715
39 0.0479725 0.000124566
40 0.0479684 0.000108252
41 0.0479647 9.54182e-05
42 0.0479627 8.41704e-05
43 0.0479617 7.34509e-05
44 0.0479605 6.34709e-05
45 0.0479595 5.45405e-05
46 0.0479588 4.87008e-05
47 0.0479585 4.39084e-05
48 0.0479586 3.91154e-05
49 0.0479585 3.34255e-05
50 0.0479583 2.80017e-05
51 0.0479584 2.42761e-05
52 0.0479586 2.08148e-05
53 0.0479587 1.75349e-05
54 0.0479586 1.45125e-05
55 0.0479586 1.2452e-05
56 0.0479586 1.10275e-05
57 0.0479586 9.94997e-06
58 0.0479586 8.98017e-06
59 0.0479585 7.90143e-06
60 0.0479585 6.70759e-06
61 0.0479585 5.54824e-06
62 0.0479585 4.58163e-06
63 0.0479585 3.79839e-06
64 0.0479585 3.17189e-06
65 0.0479585 2.69773e-06
66 0.0479585 2.35959e-06
67 0.0479585 2.10486e-06
68 0.0479585 1.91533e-06
69 0.0479585 1.73281e-06
70 0.0479585 1.50933e-06
71 0.0479585 1.23768e-06
72 0.0479585 1.01832e-06
73 0.0479585 8.62937e-07
74 0.0479585 7.56623e-07
75 0.0479585 6.72145e-07
76 0.0479585 6.00256e-07
77 0.0479585 5.29276e-07
78 0.0479585 4.67508e-07
79 0.0479585 4.07381e-07
80 0.0479585 3.47371e-07
81 0.0479585 2.89739e-07
82 0.0479585 2.45912e-07
83 0.0479585 2.17121e-07
84 0.0479585 1.92498e-07
85 0.0479585 1.71324e-07
86 0.0479585 1.51702e-07
87 0.0479585 1.34016e-07
88 0.0479585 1.18299e-07
89 0.0479585 1.03381e-07
90 0.0479585 8.87264e-08
91 0.0479585 7.63568e-08
92 0.0479585 6.63319e-08
93 0.0479585 5.77535e-08
94 0.0479585 5.03461e-08
95 0.0479585 4.39268e-08
96 0.0479585 3.83196e-08
97 0.0479585 3.28473e-08
98 0.0479585 2.76027e-08
99 0.0479585 2.30112e-08
100 0.0479585 1.936e-08
101 0.0479585 1.64672e-08
102 0.0479585 1.3935e-08
103 0.0479585 1.19298e-08
104 0.0479585 1.01247e-08
105 0.0479585 8.59948e-09
106 0.0479585 7.20634e-09
107 0.0479585 6.03987e-09
108 0.0479585 5.08597e-09
109 0.0479585 4.28336e-09
110 0.0479585 3.61159e-09
111 0.0479585 3.02461e-09
112 0.0479585 2.51713e-09
113 0.0479585 2.13949e-09
114 0.0479585 1.83161e-09
115 0.0479585 1.58538e-09
116 0.0479585 1.35504e-09
117 0.0479585 1.14351e-09
118 0.0479585 9.62443e-10
119 0.0479585 8.08024e-10
120 0.0479585 6.66277e-10
121 0.0479585 5.54141e-10
122 0.0479585 4.74371e-10
123 0.0479585 4.16279e-10
124 0.0479585 3.7095e-10
125 0.0479585 3.26323e-10
126 0.0479585 2.8162e-10
127 0.0479585 2.36927e-10
128 0.0479585 1.96039e-10
129 0.0479585 1.61181e-10
130 0.0479585 1.34267e-10
131 0.0479585 1.13685e-10
132 0.0479585 9.71815e-11
133 0.0479585 8.39286e-11
134 0.0479585 7.26163e-11
135 0.0479585 6.25898e-11
136 0.0479585 5.34276e-11
137 0.0479585 4.44989e-11
138 0.0479585 3.69973e-11
139 0.0479585 3.11439e-11
140 0.0479585 2.70007e-11
141 0.0479585 2.38957e-11
142 0.0479585 2.13396e-11
143 0.0479585 1.89946e-11
144 0.0479585 1.65883e-11
145 0.0479585 1.42119e-11
146 0.0479585 1.21769e-11
147 0.0479585 1.0463e-11
148 0.0479585 8.92017e-12
149 0.0479585 7.53281e-12


==> figures/data/planewave/F008.00_P000.00_N0064_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.883707 0.189681
1 0.832998 0.146644
2 0.785237 0.124001
3 0.732825 0.108468
4 0.677968 0.0969336
5 0.62343 0.0887235
6 0.562587 0.0821642
7 0.44226 0.0703037
8 0.31165 0.0551102
9 0.197439 0.0385548
10 0.141052 0.0277921
11 0.109955 0.0204742
12 0.0909742 0.0153631
13 0.0793724 0.0119316
14 0.0713658 0.00953743
15 0.064634 0.00728696
16 0.0611333 0.00592171
17 0.0589403 0.00515427
18 0.0568456 0.00452606
19 0.0546626 0.00388215
20 0.0527885 0.0032707
21 0.0514245 0.00277027
22 0.0503215 0.00229672
23 0.049654 0.00195493
24 0.0491577 0.00167753
25 0.0486997 0.0014012
26 0.0484423 0.00121434
27 0.0482887 0.00108802
28 0.0481871 0.00100079
29 0.0481178 0.000939407
30 0.0480696 0.000893931
31 0.0480351 0.000852872
32 0.0480082 0.000825702
33 0.0479874 0.000809916
34 0.0479729 0.000799459
35 0.0479606 0.000788675
36 0.0479516 0.000782589
37 0.0479442 0.000777748
38 0.0479391 0.000774324
39 0.0479345 0.000772161
40 0.0479304 0.000770642
41 0.0479267 0.000768904
42 0.0479247 0.000767638
43 0.0479237 0.000766568
44 0.0479225 0.000765249
45 0.0479215 0.000764234
46 0.0479209 0.000763795
47 0.0479205 0.000763625
48 0.0479206 0.000763656
49 0.0479205 0.000763453
50 0.0479204 0.000763066
51 0.0479204 0.0007629
52 0.0479207 0.000762785
53 0.0479208 0.00076267
54 0.0479207 0.000762539
55 0.0479206 0.000762482
56 0.0479206 0.000762395
57 0.0479206 0.000762361
58 0.0479206 0.000762357
59 0.0479206 0.000762345
60 0.0479206 0.00076237
61 0.0479206 0.000762389
62 0.0479206 0.00076244
63 0.0479206 0.00076245
64 0.0479206 0.000762436
65 0.0479206 0.000762419
66 0.0479206 0.000762405
67 0.0479206 0.000762382
68 0.0479206 0.000762376
69 0.0479206 0.000762378
70 0.0479206 0.000762378
71 0.0479206 0.000762379
72 0.0479206 0.000762378
73 0.0479206 0.000762378
74 0.0479206 0.000762382
75 0.0479206 0.000762387
76 0.0479206 0.00076239
77 0.0479206 0.000762391
78 0.0479206 0.00076239
79 0.0479206 0.000762389
80 0.0479206 0.000762389
81 0.0479206 0.000762389
82 0.0479206 0.000762388
83 0.0479206 0.000762389
84 0.0479206 0.00076239
85 0.0479206 0.000762391
86 0.0479206 0.000762392
87 0.0479206 0.000762393
88 0.0479206 0.000762394
89 0.0479206 0.000762394
90 0.0479206 0.000762394
91 0.0479206 0.000762393
92 0.0479206 0.000762392
93 0.0479206 0.000762392
94 0.0479206 0.000762392
95 0.0479206 0.000762393
96 0.0479206 0.000762393
97 0.0479206 0.000762394
98 0.0479206 0.000762394
99 0.0479206 0.000762394
100 0.0479206 0.000762394
101 0.0479206 0.000762394
102 0.0479206 0.000762394
103 0.0479206 0.000762394
104 0.0479206 0.000762393
105 0.0479206 0.000762393
106 0.0479206 0.000762393
107 0.0479206 0.000762393
108 0.0479206 0.000762393
109 0.0479206 0.000762393
110 0.0479206 0.000762393
111 0.0479206 0.000762393
112 0.0479206 0.000762393
113 0.0479206 0.000762393
114 0.0479206 0.000762393
115 0.0479206 0.000762393
116 0.0479206 0.000762393
117 0.0479206 0.000762393
118 0.0479206 0.000762393
119 0.0479206 0.000762393
120 0.0479206 0.000762393
121 0.0479206 0.000762393
122 0.0479206 0.000762393
123 0.0479206 0.000762393
124 0.0479206 0.000762393
125 0.0479206 0.000762393
126 0.0479206 0.000762393
127 0.0479206 0.000762393
128 0.0479206 0.000762393
129 0.0479206 0.000762393
130 0.0479206 0.000762393
131 0.0479206 0.000762393
132 0.0479206 0.000762393
133 0.0479206 0.000762393
134 0.0479206 0.000762393
135 0.0479206 0.000762393
136 0.0479206 0.000762393
137 0.0479206 0.000762393
138 0.0479206 0.000762393
139 0.0479206 0.000762393
140 0.0479206 0.000762393
141 0.0479206 0.000762393
142 0.0479206 0.000762393
143 0.0479206 0.000762393
144 0.0479206 0.000762393
145 0.0479206 0.000762393
146 0.0479206 0.000762393
147 0.0479206 0.000762393
148 0.0479206 0.000762393
149 0.0479206 0.000762393


==> figures/data/planewave/F008.00_P000.00_N0064_O00_C00.240/freq.txt <==
0.0473449 1.41421


==> figures/data/planewave/F008.00_P000.00_N0064_O00_C00.240/full_wave.txt <==
N err mis
0 0.938299 0.279406
1 0.857961 0.244719
2 0.781734 0.233462
3 0.701469 0.224668
4 0.613442 0.216903
5 0.512705 0.209801
6 0.388915 0.203027
7 0.206191 0.192192
8 0.0581475 0.0556404
9 0.0508926 0.0252258
10 0.0492626 0.0137822
11 0.0485588 0.00753702
12 0.0483304 0.00519996
13 0.0481914 0.00378757
14 0.0481057 0.00290898
15 0.0480337 0.0022847
16 0.0479849 0.00174968
17 0.0479684 0.00122667
18 0.0479676 0.000863163
19 0.0479669 0.000674319
20 0.0479644 0.000481686
21 0.0479614 0.000296389
22 0.0479578 0.000182732
23 0.0479607 0.000133559
24 0.0479581 0.000103669
25 0.047957 7.59448e-05
26 0.0479593 5.46159e-05
27 0.0479593 3.66778e-05
28 0.0479588 2.52829e-05
29 0.0479585 1.80243e-05
30 0.0479586 1.42829e-05
31 0.0479585 1.06238e-05
32 0.0479586 7.06829e-06
33 0.0479585 4.51276e-06
34 0.0479585 3.29598e-06
35 0.0479585 2.57727e-06
36 0.0479585 1.89554e-06
37 0.0479585 1.36036e-06
38 0.0479585 9.11465e-07
39 0.0479585 6.06738e-07
40 0.0479586 4.1701e-07
41 0.0479586 3.2789e-07
42 0.0479585 2.52862e-07
43 0.0479585 1.76939e-07
44 0.0479585 1.1543e-07
45 0.0479585 7.86728e-08
46 0.0479585 6.02347e-08
47 0.0479585 4.71463e-08
48 0.0479585 3.47044e-08
49 0.0479585 2.37707e-08
50 0.0479585 1.59132e-08
51 0.0479585 1.02681e-08
52 0.0479585 7.95563e-09
53 0.0479585 6.29838e-09
54 0.0479585 4.7294e-09
55 0.0479585 3.2092e-09
56 0.0479585 2.24854e-09
57 0.0479585 1.66154e-09
58 0.0479585 1.26131e-09
59 0.0479585 9.81314e-10
60 0.0479585 7.22634e-10
61 0.0479585 5.05456e-10
62 0.0479585 3.58857e-10
63 0.0479585 2.67597e-10
64 0.0479585 2.12176e-10
65 0.0479585 1.66658e-10
66 0.0479585 1.27553e-10
67 0.0479585 9.58943e-11
68 0.0479585 7.36563e-11
69 0.0479585 5.87765e-11
70 0.0479585 4.70272e-11
71 0.0479585 3.75121e-11
72 0.0479585 2.94538e-11
73 0.0479585 2.32967e-11
74 0.0479585 1.82438e-11
75 0.0479585 1.47771e-11
76 0.0479585 1.1912e-11
77 0.0479585 9.56886e-12
78 0.0479585 7.64441e-12
79 0.0479585 6.20566e-12
80 0.0479585 4.95272e-12
81 0.0479585 4.01705e-12
82 0.0479585 3.24856e-12
83 0.0479585 2.61626e-12
84 0.0479585 2.10879e-12
85 0.0479585 1.70383e-12
86 0.0479585 1.37394e-12
87 0.0479585 1.11058e-12
88 0.0479585 8.97661e-13
89 0.0479585 7.25216e-13
90 0.0479585 5.84784e-13
91 0.0479585 4.73865e-13
92 0.0479585 3.82534e-13
93 0.0479585 3.0899e-13
94 0.0479585 2.4979e-13
95 0.0479585 2.01938e-13
96 0.0479585 1.63072e-13
97 0.0479585 1.31813e-13
98 0.0479585 1.06549e-13
99 0.0479585 8.6104e-14
100 0.0479585 6.95819e-14
101 0.0479585 5.62531e-14
102 0.0479585 4.54523e-14
103 0.0479585 3.67397e-14
104 0.0479585 2.96974e-14
105 0.0479585 2.40014e-14
106 0.0479585 1.93939e-14
107 0.0479585 1.5677e-14
108 0.0479585 1.26775e-14
109 0.0479585 1.02454e-14
110 0.0479585 8.28231e-15
111 0.0479585 6.69739e-15
112 0.0479585 5.41474e-15
113 0.0479585 4.37759e-15
114 0.0479585 3.54654e-15
115 0.0479585 2.87177e-15
116 0.0479585 2.32616e-15
117 0.0479585 1.89018e-15
118 0.0479585 1.53903e-15
119 0.0479585 1.25875e-15
120 0.0479585 1.02503e-15
121 0.0479585 8.49114e-16
122 0.0479585 7.11281e-16
123 0.0479585 6.01372e-16
124 0.0479585 5.19571e-16
125 0.0479585 4.5305e-16
126 0.0479585 4.07385e-16
127 0.0479585 3.71499e-16
128 0.0479585 3.49518e-16
129 0.0479585 3.33374e-16
130 0.0479585 3.20804e-16
131 0.0479585 3.13739e-16
132 0.0479585 3.08241e-16
133 0.0479585 3.0531e-16
134 0.0479585 3.01378e-16
135 0.0479585 2.98593e-16
136 0.0479585 3.00001e-16
137 0.0479585 2.99506e-16
138 0.0479585 2.98386e-16
139 0.0479585 2.99739e-16
140 0.0479585 3.01454e-16
141 0.0479585 3.0172e-16
142 0.0479585 3.00912e-16
143 0.0479585 3.02123e-16
144 0.0479585 3.00509e-16
145 0.0479585 2.9968e-16
146 0.0479585 2.98344e-16
147 0.0479585 2.97865e-16
148 0.0479585 2.99094e-16
149 0.0479585 2.9976e-16
150 0.0479585 2.9697e-16
151 0.0479585 2.95377e-16
152 0.0479585 2.96252e-16
153 0.0479585 2.9731e-16
154 0.0479585 2.96711e-16
155 0.0479585 2.97026e-16
156 0.0479585 2.97058e-16
157 0.0479585 2.95192e-16
158 0.0479585 3.00057e-16
159 0.0479585 2.98014e-16
160 0.0479585 2.98065e-16
161 0.0479585 2.98419e-16
162 0.0479585 2.97738e-16
163 0.0479585 2.96569e-16
164 0.0479585 2.95532e-16
165 0.0479585 2.96282e-16
166 0.0479585 2.96669e-16
167 0.0479585 2.9505e-16
168 0.0479585 2.96714e-16
169 0.0479585 2.99186e-16
170 0.0479585 2.99464e-16
171 0.0479585 2.95622e-16
172 0.0479585 2.98539e-16
173 0.0479585 2.97856e-16
174 0.0479585 2.99276e-16
175 0.0479585 2.98517e-16
176 0.0479585 2.95651e-16
177 0.0479585 2.92072e-16
178 0.0479585 2.94978e-16
179 0.0479585 2.96184e-16
180 0.0479585 2.96142e-16
181 0.0479585 2.98322e-16
182 0.0479585 2.98195e-16
183 0.0479585 2.96841e-16
184 0.0479585 2.94234e-16
185 0.0479585 2.98072e-16
186 0.0479585 2.95786e-16
187 0.0479585 2.95694e-16
188 0.0479585 2.95579e-16
189 0.0479585 2.98342e-16
190 0.0479585 2.99575e-16
191 0.0479585 2.99839e-16
192 0.0479585 2.99709e-16
193 0.0479585 2.99085e-16
194 0.0479585 2.98615e-16
195 0.0479585 2.96593e-16
196 0.0479585 2.95622e-16
197 0.0479585 2.95961e-16
198 0.0479585 2.96375e-16
199 0.0479585 2.95495e-16
200 0.0479585 2.96535e-16
201 0.0479585 2.98388e-16
202 0.0479585 2.98614e-16
203 0.0479585 2.99984e-16
204 0.0479585 2.97787e-16
205 0.0479585 3.02494e-16
206 0.0479585 3.03673e-16
207 0.0479585 3.03878e-16
208 0.0479585 3.01337e-16
209 0.0479585 3.00522e-16
210 0.0479585 2.99848e-16
211 0.0479585 3.00386e-16
212 0.0479585 3.00175e-16
213 0.0479585 2.99235e-16
214 0.0479585 2.98001e-16
215 0.0479585 2.98221e-16
216 0.0479585 2.99728e-16
217 0.0479585 3.01261e-16
218 0.0479585 2.99691e-16
219 0.0479585 2.95989e-16
220 0.0479585 2.94904e-16
221 0.0479585 2.956e-16
222 0.0479585 2.97205e-16
223 0.0479585 2.9945e-16
224 0.0479585 2.98096e-16
225 0.0479585 2.94285e-16
226 0.0479585 2.94467e-16
227 0.0479585 2.96897e-16
228 0.0479585 2.96505e-16
229 0.0479585 2.96028e-16
230 0.0479585 2.94796e-16
231 0.0479585 2.94524e-16
232 0.0479585 2.95082e-16
233 0.0479585 2.96001e-16
234 0.0479585 2.99547e-16
235 0.0479585 2.96077e-16
236 0.0479585 2.97086e-16
237 0.0479585 2.98188e-16
238 0.0479585 2.99245e-16
239 0.0479585 3.00402e-16
240 0.0479585 3.02268e-16
241 0.0479585 2.99138e-16
242 0.0479585 2.98232e-16
243 0.0479585 2.99911e-16
244 0.0479585 3.01553e-16
245 0.0479585 3.01413e-16
246 0.0479585 3.01517e-16
247 0.0479585 2.99214e-16
248 0.0479585 2.98641e-16
249 0.0479585 2.96735e-16
250 0.0479585 2.97954e-16
251 0.0479585 2.9803e-16
252 0.0479585 2.97308e-16
253 0.0479585 2.97599e-16
254 0.0479585 3.00313e-16
255 0.0479585 2.96217e-16
256 0.0479585 2.97711e-16
257 0.0479585 2.99063e-16
258 0.0479585 3.01683e-16
259 0.0479585 3.00628e-16
260 0.0479585 2.96833e-16
261 0.0479585 2.9612e-16
262 0.0479585 2.99033e-16
263 0.0479585 2.97406e-16
264 0.0479585 2.96064e-16
265 0.0479585 2.96228e-16
266 0.0479585 2.96521e-16
267 0.0479585 2.98815e-16
268 0.0479585 2.99838e-16
269 0.0479585 2.98438e-16
270 0.0479585 2.97112e-16
271 0.0479585 3.00413e-16
272 0.0479585 2.98394e-16
273 0.0479585 2.96608e-16
274 0.0479585 2.98411e-16
275 0.0479585 2.96482e-16
276 0.0479585 2.96361e-16
277 0.0479585 2.9628e-16
278 0.0479585 2.99164e-16
279 0.0479585 2.99462e-16
280 0.0479585 2.99312e-16
281 0.0479585 3.00546e-16
282 0.0479585 2.97814e-16
283 0.0479585 2.97549e-16
284 0.0479585 2.9929e-16
285 0.0479585 2.98325e-16
286 0.0479585 2.97321e-16
287 0.0479585 2.97679e-16
288 0.0479585 2.98284e-16
289 0.0479585 2.97904e-16
290 0.0479585 2.98105e-16
291 0.0479585 2.97044e-16
292 0.0479585 2.99193e-16
293 0.0479585 2.99549e-16
294 0.0479585 2.97953e-16
295 0.0479585 2.96284e-16
296 0.0479585 2.98102e-16
297 0.0479585 2.98477e-16
298 0.0479585 2.97903e-16
299 0.0479585 2.95755e-16


==> figures/data/planewave/F008.00_P022.50_N0064_O00_C00.240/cmcg.txt <==
N err mis
0 0.882989 0.193333
1 0.828742 0.150061
2 0.777281 0.125833
3 0.722153 0.108387
4 0.668027 0.0953024
5 0.617874 0.0862632
6 0.563023 0.078864
7 0.49838 0.071719
8 0.41041 0.0620515
9 0.315204 0.0503207
10 0.239419 0.0394286
11 0.192443 0.0314664
12 0.161851 0.0257222
13 0.138724 0.0212255
14 0.120819 0.0176778
15 0.1064 0.0148357
16 0.0949685 0.0126111
17 0.0856857 0.0108228
18 0.0784991 0.00952348
19 0.0711587 0.0083113
20 0.0641043 0.00716055
21 0.0574074 0.00599493
22 0.0522936 0.00499602
23 0.0483143 0.00408444
24 0.0456139 0.00333604
25 0.0437217 0.00269449
26 0.0425668 0.00221169
27 0.041725 0.00180505
28 0.0411538 0.00149448
29 0.0407548 0.00124485
30 0.0404773 0.00104654
31 0.040299 0.000901934
32 0.0401637 0.000787053
33 0.0400426 0.000682584
34 0.0399494 0.000589697
35 0.0398743 0.000507307
36 0.0398112 0.000433581
37 0.0397628 0.000371243
38 0.0397259 0.000315685
39 0.0396978 0.000259815
40 0.0396816 0.000213144
41 0.0396724 0.000178242
42 0.0396673 0.000151551
43 0.0396631 0.000129188
44 0.0396592 0.000110693
45 0.0396564 9.6146e-05
46 0.0396547 8.51354e-05
47 0.0396538 7.51921e-05
48 0.0396536 6.50323e-05
49 0.0396533 5.40385e-05
50 0.0396532 4.36609e-05
51 0.0396531 3.57678e-05
52 0.0396531 2.97205e-05
53 0.0396531 2.44351e-05
54 0.0396531 2.0451e-05
55 0.0396532 1.77128e-05
56 0.0396533 1.59979e-05
57 0.0396533 1.45636e-05
58 0.0396533 1.31859e-05
59 0.0396533 1.17368e-05
60 0.0396532 1.00426e-05
61 0.0396532 8.26395e-06
62 0.0396531 6.73943e-06
63 0.0396531 5.46742e-06
64 0.0396532 4.5985e-06
65 0.0396532 3.98098e-06
66 0.0396532 3.54311e-06
67 0.0396532 3.17743e-06
68 0.0396532 2.84274e-06
69 0.0396532 2.47087e-06
70 0.0396533 2.06538e-06
71 0.0396533 1.68174e-06
72 0.0396533 1.38131e-06
73 0.0396533 1.17224e-06
74 0.0396533 1.03625e-06
75 0.0396533 9.36469e-07
76 0.0396533 8.46103e-07
77 0.0396533 7.47217e-07
78 0.0396533 6.36398e-07
79 0.0396533 5.28466e-07
80 0.0396533 4.39601e-07
81 0.0396533 3.68146e-07
82 0.0396533 3.13909e-07
83 0.0396533 2.74853e-07
84 0.0396533 2.42982e-07
85 0.0396533 2.13064e-07
86 0.0396533 1.84863e-07
87 0.0396533 1.58017e-07
88 0.0396533 1.31305e-07
89 0.0396533 1.0629e-07
90 0.0396533 8.69247e-08
91 0.0396533 7.43177e-08
92 0.0396533 6.52899e-08
93 0.0396533 5.75599e-08
94 0.0396533 5.03613e-08
95 0.0396533 4.33887e-08
96 0.0396533 3.75884e-08
97 0.0396533 3.29742e-08
98 0.0396533 2.85505e-08
99 0.0396533 2.38756e-08
100 0.0396533 1.96546e-08
101 0.0396533 1.63488e-08
102 0.0396533 1.36694e-08
103 0.0396533 1.17566e-08
104 0.0396533 1.02323e-08
105 0.0396533 9.07615e-09
106 0.0396533 8.06806e-09
107 0.0396533 7.25356e-09
108 0.0396533 6.41779e-09
109 0.0396533 5.59379e-09
110 0.0396533 4.77453e-09
111 0.0396533 4.04657e-09
112 0.0396533 3.42822e-09
113 0.0396533 2.99085e-09
114 0.0396533 2.65632e-09
115 0.0396533 2.39816e-09
116 0.0396533 2.1564e-09
117 0.0396533 1.93042e-09
118 0.0396533 1.69962e-09
119 0.0396533 1.49076e-09
120 0.0396533 1.28983e-09
121 0.0396533 1.10954e-09
122 0.0396533 9.59014e-10
123 0.0396533 8.45535e-10
124 0.0396533 7.54826e-10
125 0.0396533 6.68942e-10
126 0.0396533 5.79654e-10
127 0.0396533 4.94419e-10
128 0.0396533 4.12108e-10
129 0.0396533 3.40435e-10
130 0.0396533 2.84717e-10
131 0.0396533 2.43462e-10
132 0.0396533 2.12195e-10
133 0.0396533 1.83749e-10
134 0.0396533 1.56004e-10
135 0.0396533 1.30725e-10
136 0.0396533 1.11792e-10
137 0.0396533 9.65397e-11
138 0.0396533 8.25087e-11
139 0.0396533 7.05004e-11
140 0.0396533 6.12204e-11
141 0.0396533 5.39084e-11
142 0.0396533 4.71975e-11
143 0.0396533 4.04592e-11
144 0.0396533 3.37839e-11
145 0.0396533 2.79237e-11
146 0.0396533 2.34055e-11
147 0.0396533 1.99426e-11
148 0.0396533 1.68045e-11
149 0.0396533 1.38483e-11


==> figures/data/planewave/F008.00_P022.50_N0064_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.883019 0.193296
1 0.828771 0.150018
2 0.777309 0.125789
3 0.72218 0.108348
4 0.668053 0.0952615
5 0.617901 0.0862195
6 0.56305 0.0788227
7 0.498404 0.071682
8 0.410425 0.0620251
9 0.315211 0.050292
10 0.23942 0.0393861
11 0.192438 0.0314181
12 0.161841 0.0256636
13 0.138711 0.0211601
14 0.120805 0.0176225
15 0.106386 0.0147952
16 0.0949544 0.0125946
17 0.0856706 0.0108406
18 0.0784823 0.00956044
19 0.0711391 0.00835912
20 0.0640812 0.0072217
21 0.0573794 0.00606258
22 0.0522607 0.00506445
23 0.0482772 0.00415376
24 0.0455743 0.00341083
25 0.0436811 0.00278504
26 0.042526 0.00232776
27 0.0416845 0.00196198
28 0.0411136 0.00169193
29 0.0407146 0.00147723
30 0.040437 0.001317
31 0.0402586 0.00120594
32 0.040123 0.00111856
33 0.0400017 0.00104297
34 0.0399082 0.000977508
35 0.0398329 0.000923618
36 0.0397697 0.000881903
37 0.0397213 0.000849102
38 0.0396844 0.00082484
39 0.0396563 0.000804094
40 0.0396402 0.000790462
41 0.039631 0.000783837
42 0.039626 0.000779868
43 0.0396218 0.000777645
44 0.039618 0.000775622
45 0.0396152 0.000773898
46 0.0396134 0.000772524
47 0.0396125 0.000770398
48 0.0396123 0.000768642
49 0.039612 0.000767937
50 0.0396118 0.000767672
51 0.0396117 0.000767616
52 0.0396117 0.00076766
53 0.0396117 0.000767832
54 0.0396117 0.000767931
55 0.0396118 0.000767994
56 0.0396119 0.000768139
57 0.0396119 0.000768215
58 0.0396119 0.000768157
59 0.0396118 0.000768124
60 0.0396118 0.000768144
61 0.0396118 0.000768118
62 0.0396117 0.000768115
63 0.0396117 0.000768141
64 0.0396117 0.000768198
65 0.0396117 0.000768246
66 0.0396118 0.00076829
67 0.0396118 0.00076833
68 0.0396118 0.000768342
69 0.0396118 0.000768339
70 0.0396118 0.000768327
71 0.0396118 0.000768313
72 0.0396119 0.000768301
73 0.0396119 0.000768301
74 0.0396119 0.000768301
75 0.0396119 0.0007683
76 0.0396119 0.000768296
77 0.0396119 0.00076829
78 0.0396119 0.000768284
79 0.0396119 0.000768277
80 0.0396119 0.000768271
81 0.0396119 0.000768271
82 0.0396119 0.000768274
83 0.0396119 0.000768276
84 0.0396119 0.000768278
85 0.0396119 0.000768279
86 0.0396119 0.000768278
87 0.0396119 0.000768277
88 0.0396119 0.000768277
89 0.0396119 0.000768276
90 0.0396119 0.000768275
91 0.0396119 0.000768274
92 0.0396119 0.000768274
93 0.0396119 0.000768274
94 0.0396119 0.000768274
95 0.0396119 0.000768275
96 0.0396119 0.000768275
97 0.0396119 0.000768275
98 0.0396119 0.000768275
99 0.0396119 0.000768275
100 0.0396119 0.000768275
101 0.0396119 0.000768275
102 0.0396119 0.000768275
103 0.0396119 0.000768275
104 0.0396119 0.000768275
105 0.0396119 0.000768275
106 0.0396119 0.000768275
107 0.0396119 0.000768275
108 0.0396119 0.000768275
109 0.0396119 0.000768275
110 0.0396119 0.000768275
111 0.0396119 0.000768275
112 0.0396119 0.000768275
113 0.0396119 0.000768275
114 0.0396119 0.000768275
115 0.0396119 0.000768275
116 0.0396119 0.000768275
117 0.0396119 0.000768275
118 0.0396119 0.000768275
119 0.0396119 0.000768275
120 0.0396119 0.000768275
121 0.0396119 0.000768275
122 0.0396119 0.000768275
123 0.0396119 0.000768275
124 0.0396119 0.000768275
125 0.0396119 0.000768275
126 0.0396119 0.000768275
127 0.0396119 0.000768275
128 0.0396119 0.000768275
129 0.0396119 0.000768275
130 0.0396119 0.000768275
131 0.0396119 0.000768275
132 0.0396119 0.000768275
133 0.0396119 0.000768275
134 0.0396119 0.000768275
135 0.0396119 0.000768275
136 0.0396119 0.000768275
137 0.0396119 0.000768275
138 0.0396119 0.000768275
139 0.0396119 0.000768275
140 0.0396119 0.000768275
141 0.0396119 0.000768275
142 0.0396119 0.000768275
143 0.0396119 0.000768275
144 0.0396119 0.000768275
145 0.0396119 0.000768275
146 0.0396119 0.000768275
147 0.0396119 0.000768275
148 0.0396119 0.000768275
149 0.0396119 0.000768275


==> figures/data/planewave/F008.00_P022.50_N0064_O00_C00.240/freq.txt <==
0.0392586 1.41421


==> figures/data/planewave/F008.00_P022.50_N0064_O00_C00.240/full_wave.txt <==
N err mis
0 0.939386 0.280957
1 0.857375 0.247638
2 0.778197 0.232742
3 0.696004 0.22074
4 0.60911 0.209299
5 0.51544 0.197924
6 0.41097 0.18661
7 0.284361 0.174894
8 0.128038 0.134207
9 0.0624959 0.0577804
10 0.0500477 0.0259378
11 0.0473181 0.0122469
12 0.0454384 0.00900875
13 0.0435129 0.00738345
14 0.041887 0.00625161
15 0.040739 0.00540134
16 0.0399676 0.00464569
17 0.0396308 0.00333466
18 0.0395948 0.00235383
19 0.039604 0.00164016
20 0.0396287 0.00104992
21 0.0396438 0.000587093
22 0.0396515 0.00035512
23 0.0396646 0.000269616
24 0.0396702 0.000217982
25 0.0396646 0.00017424
26 0.0396533 0.000133936
27 0.0396444 0.000101656
28 0.0396493 6.65693e-05
29 0.0396569 5.03386e-05
30 0.0396524 3.80339e-05
31 0.0396527 2.64784e-05
32 0.0396537 1.64874e-05
33 0.0396531 1.05127e-05
34 0.0396533 7.71597e-06
35 0.0396532 6.11281e-06
36 0.0396532 4.85651e-06
37 0.0396532 3.60281e-06
38 0.0396532 2.56625e-06
39 0.0396532 1.71711e-06
40 0.0396533 1.25633e-06
41 0.0396533 9.83151e-07
42 0.0396533 7.20925e-07
43 0.0396534 5.00176e-07
44 0.0396534 3.21012e-07
45 0.0396533 2.31386e-07
46 0.0396533 1.80756e-07
47 0.0396533 1.42102e-07
48 0.0396533 1.07309e-07
49 0.0396533 7.51407e-08
50 0.0396533 5.29929e-08
51 0.0396533 3.77292e-08
52 0.0396533 2.97832e-08
53 0.0396533 2.30965e-08
54 0.0396533 1.64921e-08
55 0.0396533 1.19324e-08
56 0.0396533 8.4638e-09
57 0.0396533 6.95282e-09
58 0.0396533 5.44107e-09
59 0.0396533 4.2991e-09
60 0.0396533 3.23959e-09
61 0.0396533 2.44261e-09
62 0.0396533 1.89819e-09
63 0.0396533 1.52259e-09
64 0.0396533 1.21162e-09
65 0.0396533 9.59537e-10
66 0.0396533 7.39761e-10
67 0.0396533 6.00204e-10
68 0.0396533 4.71382e-10
69 0.0396533 3.84536e-10
70 0.0396533 3.06443e-10
71 0.0396533 2.48295e-10
72 0.0396533 1.97011e-10
73 0.0396533 1.58691e-10
74 0.0396533 1.28172e-10
75 0.0396533 1.0336e-10
76 0.0396533 8.35552e-11
77 0.0396533 6.71829e-11
78 0.0396533 5.4246e-11
79 0.0396533 4.37171e-11
80 0.0396533 3.53341e-11
81 0.0396533 2.85815e-11
82 0.0396533 2.30219e-11
83 0.0396533 1.86357e-11
84 0.0396533 1.50286e-11
85 0.0396533 1.21491e-11
86 0.0396533 9.82148e-12
87 0.0396533 7.92891e-12
88 0.0396533 6.41904e-12
89 0.0396533 5.1719e-12
90 0.0396533 4.19273e-12
91 0.0396533 3.38098e-12
92 0.0396533 2.73466e-12
93 0.0396533 2.20998e-12
94 0.0396533 1.7857e-12
95 0.0396533 1.44337e-12
96 0.0396533 1.16639e-12
97 0.0396533 9.42758e-13
98 0.0396533 7.62011e-13
99 0.0396533 6.1564e-13
100 0.0396533 4.97982e-13
101 0.0396533 4.02005e-13
102 0.0396533 3.25222e-13
103 0.0396533 2.62726e-13
104 0.0396533 2.12387e-13
105 0.0396533 1.71623e-13
106 0.0396533 1.38733e-13
107 0.0396533 1.12118e-13
108 0.0396533 9.06154e-14
109 0.0396533 7.32402e-14
110 0.0396533 5.91955e-14
111 0.0396533 4.78412e-14
112 0.0396533 3.86728e-14
113 0.0396533 3.125e-14
114 0.0396533 2.52591e-14
115 0.0396533 2.04181e-14
116 0.0396533 1.65035e-14
117 0.0396533 1.33356e-14
118 0.0396533 1.07834e-14
119 0.0396533 8.71896e-15
120 0.0396533 7.0463e-15
121 0.0396533 5.69597e-15
122 0.0396533 4.60918e-15
123 0.0396533 3.72523e-15
124 0.0396533 3.02442e-15
125 0.0396533 2.44651e-15
126 0.0396533 1.98513e-15
127 0.0396533 1.61435e-15
128 0.0396533 1.31675e-15
129 0.0396533 1.08065e-15
130 0.0396533 8.90916e-16
131 0.0396533 7.36697e-16
132 0.0396533 6.22384e-16
133 0.0396533 5.376e-16
134 0.0396533 4.66511e-16
135 0.0396533 4.21844e-16
136 0.0396533 3.83408e-16
137 0.0396533 3.57793e-16
138 0.0396533 3.36026e-16
139 0.0396533 3.24499e-16
140 0.0396533 3.16381e-16
141 0.0396533 3.09464e-16
142 0.0396533 3.05518e-16
143 0.0396533 3.06693e-16
144 0.0396533 3.06444e-16
145 0.0396533 3.03413e-16
146 0.0396533 3.0275e-16
147 0.0396533 3.02043e-16
148 0.0396533 3.02113e-16
149 0.0396533 3.01317e-16
150 0.0396533 3.00298e-16
151 0.0396533 2.99683e-16
152 0.0396533 3.01546e-16
153 0.0396533 3.01728e-16
154 0.0396533 3.01763e-16
155 0.0396533 3.03742e-16
156 0.0396533 3.03575e-16
157 0.0396533 3.01164e-16
158 0.0396533 3.02012e-16
159 0.0396533 2.98632e-16
160 0.0396533 3.02643e-16
161 0.0396533 3.00912e-16
162 0.0396533 3.00411e-16
163 0.0396533 3.01367e-16
164 0.0396533 2.99912e-16
165 0.0396533 2.9983e-16
166 0.0396533 3.01116e-16
167 0.0396533 3.00016e-16
168 0.0396533 3.01776e-16
169 0.0396533 3.01744e-16
170 0.0396533 3.01302e-16
171 0.0396533 2.99692e-16
172 0.0396533 2.99865e-16
173 0.0396533 2.97901e-16
174 0.0396533 2.98345e-16
175 0.0396533 2.98144e-16
176 0.0396533 2.98327e-16
177 0.0396533 2.96112e-16
178 0.0396533 3.00192e-16
179 0.0396533 2.98649e-16
180 0.0396533 2.99716e-16
181 0.0396533 3.00358e-16
182 0.0396533 3.00152e-16
183 0.0396533 2.99858e-16
184 0.0396533 2.98016e-16
185 0.0396533 2.97823e-16
186 0.0396533 2.96742e-16
187 0.0396533 2.97139e-16
188 0.0396533 2.97915e-16
189 0.0396533 2.98111e-16
190 0.0396533 2.98916e-16
191 0.0396533 2.98216e-16
192 0.0396533 2.97426e-16
193 0.0396533 2.97257e-16
194 0.0396533 3.01061e-16
195 0.0396533 3.01178e-16
196 0.0396533 3.01599e-16
197 0.0396533 2.99513e-16
198 0.0396533 2.96168e-16
199 0.0396533 2.94729e-16
200 0.0396533 2.9645e-16
201 0.0396533 3.00146e-16
202 0.0396533 3.0183e-16
203 0.0396533 3.01091e-16
204 0.0396533 2.98968e-16
205 0.0396533 2.97864e-16
206 0.0396533 2.99936e-16
207 0.0396533 3.01326e-16
208 0.0396533 3.0029e-16
209 0.0396533 3.02479e-16
210 0.0396533 3.03043e-16
211 0.0396533 2.99278e-16
212 0.0396533 2.97506e-16
213 0.0396533 2.96947e-16
214 0.0396533 2.97124e-16
215 0.0396533 2.98694e-16
216 0.0396533 3.00445e-16
217 0.0396533 3.02812e-16
218 0.0396533 3.02544e-16
219 0.0396533 3.0044e-16
220 0.0396533 3.00123e-16
221 0.0396533 3.02291e-16
222 0.0396533 3.02466e-16
223 0.0396533 3.01914e-16
224 0.0396533 3.02146e-16
225 0.0396533 3.00929e-16
226 0.0396533 3.01683e-16
227 0.0396533 3.00831e-16
228 0.0396533 3.00525e-16
229 0.0396533 3.01303e-16
230 0.0396533 2.98738e-16
231 0.0396533 3.00073e-16
232 0.0396533 3.01552e-16
233 0.0396533 2.99479e-16
234 0.0396533 3.01765e-16
235 0.0396533 3.01294e-16
236 0.0396533 3.01376e-16
237 0.0396533 3.00934e-16
238 0.0396533 2.99568e-16
239 0.0396533 2.99459e-16
240 0.0396533 2.98502e-16
241 0.0396533 2.99101e-16
242 0.0396533 2.98105e-16
243 0.0396533 3.00097e-16
244 0.0396533 3.00133e-16
245 0.0396533 2.99967e-16
246 0.0396533 3.01422e-16
247 0.0396533 3.01358e-16
248 0.0396533 2.99584e-16
249 0.0396533 2.99112e-16
250 0.0396533 2.99056e-16
251 0.0396533 2.9975e-16
252 0.0396533 2.99454e-16
253 0.0396533 3.00308e-16
254 0.0396533 3.02149e-16
255 0.0396533 3.01974e-16
256 0.0396533 3.00522e-16
257 0.0396533 3.01101e-16
258 0.0396533 3.00597e-16
259 0.0396533 2.99765e-16
260 0.0396533 2.99736e-16
261 0.0396533 2.98756e-16
262 0.0396533 2.98323e-16
263 0.0396533 2.99421e-16
264 0.0396533 3.0045e-16
265 0.0396533 2.99799e-16
266 0.0396533 3.01191e-16
267 0.0396533 3.02182e-16
268 0.0396533 3.02449e-16
269 0.0396533 3.02977e-16
270 0.0396533 3.00875e-16
271 0.0396533 3.02174e-16
272 0.0396533 3.01585e-16
273 0.0396533 2.99694e-16
274 0.0396533 2.99704e-16
275 0.0396533 2.99537e-16
276 0.0396533 3.00093e-16
277 0.0396533 3.01676e-16
278 0.0396533 3.02018e-16
279 0.0396533 3.05011e-16
280 0.0396533 3.06606e-16
281 0.0396533 3.04058e-16
282 0.0396533 3.01537e-16
283 0.0396533 3.00025e-16
284 0.0396533 3.01013e-16
285 0.0396533 3.0154e-16
286 0.0396533 3.02367e-16
287 0.0396533 3.01942e-16
288 0.0396533 2.99758e-16
289 0.0396533 3.01372e-16
290 0.0396533 3.01959e-16
291 0.0396533 3.01755e-16
292 0.0396533 2.98131e-16
293 0.0396533 2.95711e-16
294 0.0396533 2.97131e-16
295 0.0396533 2.9774e-16
296 0.0396533 2.9856e-16
297 0.0396533 2.98028e-16
298 0.0396533 2.99811e-16
299 0.0396533 3.0032e-16


==> figures/data/planewave/F008.00_P045.00_N0064_O00_C00.240/cmcg.txt <==
N err mis
0 0.875479 0.193289
1 0.818246 0.151723
2 0.761767 0.126805
3 0.703957 0.108429
4 0.647264 0.0939594
5 0.593925 0.0825019
6 0.543395 0.0730806
7 0.496714 0.0654369
8 0.448266 0.0588772
9 0.401246 0.0529144
10 0.350955 0.0464046
11 0.304683 0.0404706
12 0.260321 0.0347589
13 0.223347 0.0297905
14 0.192481 0.0254504
15 0.167859 0.021916
16 0.146533 0.0187966
17 0.129356 0.0162718
18 0.115125 0.0142127
19 0.102778 0.0124232
20 0.0925243 0.0110008
21 0.0832382 0.00978191
22 0.0739241 0.00859843
23 0.0645439 0.00738797
24 0.0565134 0.00627174
25 0.0500839 0.00529021
26 0.0451497 0.00445327
27 0.0411786 0.00366981
28 0.0386694 0.0030864
29 0.0368253 0.00261155
30 0.035436 0.0022286
31 0.0344844 0.00195329
32 0.0336575 0.00170392
33 0.0329756 0.00148513
34 0.0324038 0.00128362
35 0.0319687 0.0011088
36 0.0316305 0.000955521
37 0.0313603 0.000818315
38 0.0311241 0.000671749
39 0.030938 0.0005148
40 0.0308387 0.000397095
41 0.0307908 0.000326515
42 0.0307627 0.000278157
43 0.0307405 0.000238303
44 0.0307245 0.00020736
45 0.0307145 0.00018477
46 0.0307065 0.000163983
47 0.0307003 0.000141892
48 0.0306959 0.000118543
49 0.0306916 9.51991e-05
50 0.0306879 7.66359e-05
51 0.0306852 6.25372e-05
52 0.0306837 5.17805e-05
53 0.0306829 4.3803e-05
54 0.0306824 3.82663e-05
55 0.0306816 3.40101e-05
56 0.0306804 3.01519e-05
57 0.0306789 2.6293e-05
58 0.0306776 2.27825e-05
59 0.0306765 1.96132e-05
60 0.0306755 1.63646e-05
61 0.0306746 1.34493e-05
62 0.030674 1.10034e-05
63 0.0306737 9.44513e-06
64 0.0306736 8.36077e-06
65 0.0306734 7.44803e-06
66 0.0306732 6.55122e-06
67 0.0306729 5.61493e-06
68 0.0306727 4.80597e-06
69 0.0306724 4.10617e-06
70 0.0306723 3.598e-06
71 0.0306722 3.21911e-06
72 0.030672 2.88574e-06
73 0.0306719 2.58877e-06
74 0.0306717 2.32077e-06
75 0.0306716 2.07086e-06
76 0.0306714 1.80013e-06
77 0.0306713 1.53675e-06
78 0.0306712 1.28867e-06
79 0.0306712 1.09296e-06
80 0.0306712 9.50337e-07
81 0.0306711 8.4234e-07
82 0.0306711 7.44261e-07
83 0.0306711 6.4337e-07
84 0.0306711 5.40736e-07
85 0.0306711 4.53479e-07
86 0.0306711 3.82948e-07
87 0.0306711 3.25606e-07
88 0.0306711 2.77542e-07
89 0.0306711 2.35506e-07
90 0.0306711 2.05309e-07
91 0.0306711 1.84428e-07
92 0.0306711 1.65254e-07
93 0.0306711 1.43629e-07
94 0.0306711 1.21862e-07
95 0.0306711 1.03366e-07
96 0.0306711 8.86075e-08
97 0.0306711 7.62208e-08
98 0.0306711 6.51685e-08
99 0.0306711 5.57982e-08
100 0.0306711 4.8566e-08
101 0.0306711 4.28641e-08
102 0.0306711 3.79556e-08
103 0.0306711 3.33835e-08
104 0.0306711 2.88573e-08
105 0.0306711 2.49398e-08
106 0.0306711 2.18273e-08
107 0.0306711 1.91521e-08
108 0.0306711 1.67151e-08
109 0.0306711 1.46589e-08
110 0.0306711 1.29689e-08
111 0.0306711 1.14997e-08
112 0.0306711 1.02934e-08
113 0.0306711 9.28723e-09
114 0.0306711 8.24549e-09
115 0.0306711 7.06211e-09
116 0.0306711 5.79274e-09
117 0.0306711 4.71832e-09
118 0.0306711 3.87652e-09
119 0.0306711 3.28386e-09
120 0.0306711 2.81722e-09
121 0.0306711 2.44889e-09
122 0.0306711 2.1364e-09
123 0.0306711 1.87425e-09
124 0.0306711 1.60337e-09
125 0.0306711 1.35022e-09
126 0.0306711 1.10921e-09
127 0.0306711 9.12057e-10
128 0.0306711 7.4423e-10
129 0.0306711 6.19312e-10
130 0.0306711 5.33526e-10
131 0.0306711 4.67043e-10
132 0.0306711 4.04226e-10
133 0.0306711 3.40503e-10
134 0.0306711 2.79737e-10
135 0.0306711 2.31936e-10
136 0.0306711 1.93398e-10
137 0.0306711 1.61731e-10
138 0.0306711 1.34211e-10
139 0.0306711 1.12355e-10
140 0.0306711 9.73362e-11
141 0.0306711 8.63288e-11
142 0.0306711 7.68723e-11
143 0.0306711 6.70965e-11
144 0.0306711 5.74512e-11
145 0.0306711 4.84903e-11
146 0.0306711 4.02971e-11
147 0.0306711 3.32248e-11
148 0.0306711 2.73836e-11
149 0.0306711 2.2736e-11


==> figures/data/planewave/F008.00_P045.00_N0064_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.875507 0.193243
1 0.818274 0.151673
2 0.761794 0.126759
3 0.703984 0.108387
4 0.64729 0.093917
5 0.59395 0.0824586
6 0.54342 0.0730368
7 0.496738 0.0653888
8 0.448286 0.0588309
9 0.401263 0.0528727
10 0.350968 0.0463756
11 0.304691 0.0404539
12 0.260324 0.0347505
13 0.223345 0.0297849
14 0.192475 0.0254486
15 0.167848 0.0219122
16 0.146517 0.0187865
17 0.129338 0.016256
18 0.115105 0.0142037
19 0.102758 0.0124394
20 0.0925043 0.0110394
21 0.0832184 0.00983862
22 0.0739046 0.00867702
23 0.0645245 0.00748637
24 0.0564939 0.00638334
25 0.0500646 0.00540852
26 0.0451304 0.00457172
27 0.0411591 0.0037972
28 0.0386487 0.00322223
29 0.0368029 0.00275089
30 0.0354118 0.00237913
31 0.0344588 0.00211684
32 0.0336307 0.00187933
33 0.0329476 0.00167244
34 0.0323747 0.00148201
35 0.0319387 0.00132565
36 0.0315999 0.00120551
37 0.0313295 0.00111073
38 0.0310933 0.00101975
39 0.0309073 0.00093293
40 0.0308081 0.000879557
41 0.0307604 0.000853158
42 0.0307325 0.000837924
43 0.0307105 0.00082824
44 0.0306948 0.000820037
45 0.030685 0.000813412
46 0.0306772 0.0008053
47 0.0306712 0.000794501
48 0.030667 0.000784167
49 0.0306631 0.000777079
50 0.0306595 0.0007748
51 0.0306571 0.000775531
52 0.0306556 0.000776763
53 0.0306549 0.000777598
54 0.0306545 0.000778202
55 0.0306537 0.000778706
56 0.0306525 0.000779099
57 0.0306511 0.000779134
58 0.0306498 0.000778825
59 0.0306487 0.000778512
60 0.0306477 0.000778099
61 0.0306469 0.000777665
62 0.0306463 0.000777396
63 0.0306461 0.000777187
64 0.030646 0.000776901
65 0.0306459 0.000776567
66 0.0306457 0.000776221
67 0.0306455 0.000775864
68 0.0306452 0.000775559
69 0.030645 0.0007753
70 0.0306449 0.000775139
71 0.0306448 0.000775026
72 0.0306447 0.000774909
73 0.0306445 0.000774824
74 0.0306444 0.000774779
75 0.0306443 0.000774748
76 0.0306442 0.000774721
77 0.030644 0.000774694
78 0.0306439 0.000774663
79 0.0306439 0.000774631
80 0.0306439 0.000774594
81 0.0306439 0.000774567
82 0.0306439 0.000774554
83 0.0306438 0.00077455
84 0.0306438 0.000774552
85 0.0306438 0.000774551
86 0.0306438 0.000774548
87 0.0306438 0.000774544
88 0.0306438 0.000774536
89 0.0306438 0.000774525
90 0.0306438 0.000774518
91 0.0306438 0.000774514
92 0.0306438 0.00077451
93 0.0306438 0.000774509
94 0.0306438 0.000774511
95 0.0306438 0.000774515
96 0.0306438 0.000774518
97 0.0306438 0.000774521
98 0.0306438 0.000774523
99 0.0306438 0.000774525
100 0.0306438 0.000774527
101 0.0306438 0.000774529
102 0.0306438 0.00077453
103 0.0306438 0.000774532
104 0.0306438 0.000774533
105 0.0306438 0.000774534
106 0.0306438 0.000774534
107 0.0306438 0.000774533
108 0.0306438 0.000774533
109 0.0306438 0.000774533
110 0.0306438 0.000774533
111 0.0306438 0.000774533
112 0.0306438 0.000774533
113 0.0306438 0.000774533
114 0.0306438 0.000774534
115 0.0306438 0.000774534
116 0.0306438 0.000774534
117 0.0306438 0.000774535
118 0.0306438 0.000774535
119 0.0306438 0.000774535
120 0.0306438 0.000774535
121 0.0306438 0.000774536
122 0.0306438 0.000774536
123 0.0306438 0.000774536
124 0.0306438 0.000774536
125 0.0306438 0.000774536
126 0.0306438 0.000774536
127 0.0306438 0.000774536
128 0.0306438 0.000774536
129 0.0306438 0.000774536
130 0.0306438 0.000774536
131 0.0306438 0.000774536
132 0.0306438 0.000774536
133 0.0306438 0.000774536
134 0.0306438 0.000774536
135 0.0306438 0.000774536
136 0.0306438 0.000774536
137 0.0306438 0.000774536
138 0.0306438 0.000774536
139 0.0306438 0.000774536
140 0.0306438 0.000774536
141 0.0306438 0.000774536
142 0.0306438 0.000774536
143 0.0306438 0.000774536
144 0.0306438 0.000774536
145 0.0306438 0.000774536
146 0.0306438 0.000774536
147 0.0306438 0.000774536
148 0.0306438 0.000774536
149 0.0306438 0.000774536


==> figures/data/planewave/F008.00_P045.00_N0064_O00_C00.240/freq.txt <==
0.0306888 1.41421


==> figures/data/planewave/F008.00_P045.00_N0064_O00_C00.240/full_wave.txt <==
N err mis
0 0.939614 0.279125
1 0.85429 0.239774
2 0.767466 0.222564
3 0.68103 0.207412
4 0.595391 0.192532
5 0.509304 0.177517
6 0.423048 0.161992
7 0.336834 0.145693
8 0.251601 0.12828
9 0.144567 0.104049
10 0.0649565 0.0450813
11 0.0460822 0.015997
12 0.0406717 0.010459
13 0.0380661 0.0075932
14 0.0364387 0.00600412
15 0.0351496 0.00510969
16 0.0339663 0.00447138
17 0.0328951 0.00399827
18 0.0320634 0.00354696
19 0.0312169 0.00309571
20 0.0306416 0.00213529
21 0.030388 0.00112485
22 0.0302845 0.000490976
23 0.0302467 0.000350095
24 0.0302516 0.000264236
25 0.0302866 0.000202464
26 0.0303399 0.000157754
27 0.0303995 0.000124099
28 0.0304515 0.000100754
29 0.0305087 9.06546e-05
30 0.0305758 7.51013e-05
31 0.0306296 5.4327e-05
32 0.0306586 3.2676e-05
33 0.0306685 1.59745e-05
34 0.0306704 1.06758e-05
35 0.0306709 8.2842e-06
36 0.030671 6.4063e-06
37 0.0306708 4.7691e-06
38 0.0306705 3.73954e-06
39 0.0306706 2.78517e-06
40 0.0306708 2.35357e-06
41 0.030671 1.94857e-06
42 0.0306711 1.44308e-06
43 0.0306712 9.23543e-07
44 0.0306712 4.8699e-07
45 0.0306712 3.15408e-07
46 0.0306712 2.49492e-07
47 0.0306712 1.9201e-07
48 0.0306712 1.49041e-07
49 0.0306712 1.15106e-07
50 0.0306712 7.98731e-08
51 0.0306711 6.3332e-08
52 0.0306711 5.22877e-08
53 0.0306711 3.9899e-08
54 0.0306711 2.74777e-08
55 0.0306711 1.62931e-08
56 0.0306711 9.83247e-09
57 0.0306711 7.72205e-09
58 0.0306711 6.0416e-09
59 0.0306711 4.86445e-09
60 0.0306711 3.78499e-09
61 0.0306711 2.65998e-09
62 0.0306711 1.95233e-09
63 0.0306711 1.61042e-09
64 0.0306711 1.26739e-09
65 0.0306711 9.39856e-10
66 0.0306711 6.43178e-10
67 0.0306711 4.38155e-10
68 0.0306711 3.40321e-10
69 0.0306711 2.72831e-10
70 0.0306711 2.21681e-10
71 0.0306711 1.76975e-10
72 0.0306711 1.34853e-10
73 0.0306711 1.03945e-10
74 0.0306711 8.43514e-11
75 0.0306711 6.8066e-11
76 0.0306711 5.41012e-11
77 0.0306711 4.24104e-11
78 0.0306711 3.33121e-11
79 0.0306711 2.63391e-11
80 0.0306711 2.13768e-11
81 0.0306711 1.73029e-11
82 0.0306711 1.39706e-11
83 0.0306711 1.12236e-11
84 0.0306711 8.99269e-12
85 0.0306711 7.25925e-12
86 0.0306711 5.86988e-12
87 0.0306711 4.74094e-12
88 0.0306711 3.82359e-12
89 0.0306711 3.08309e-12
90 0.0306711 2.48973e-12
91 0.0306711 2.00435e-12
92 0.0306711 1.62107e-12
93 0.0306711 1.31057e-12
94 0.0306711 1.0587e-12
95 0.0306711 8.54879e-13
96 0.0306711 6.90639e-13
97 0.0306711 5.58156e-13
98 0.0306711 4.51026e-13
99 0.0306711 3.64458e-13
100 0.0306711 2.94521e-13
101 0.0306711 2.38071e-13
102 0.0306711 1.9246e-13
103 0.0306711 1.55489e-13
104 0.0306711 1.25662e-13
105 0.0306711 1.01562e-13
106 0.0306711 8.20794e-14
107 0.0306711 6.63314e-14
108 0.0306711 5.36137e-14
109 0.0306711 4.33302e-14
110 0.0306711 3.5017e-14
111 0.0306711 2.83027e-14
112 0.0306711 2.28708e-14
113 0.0306711 1.84873e-14
114 0.0306711 1.49483e-14
115 0.0306711 1.20795e-14
116 0.0306711 9.76317e-15
117 0.0306711 7.90324e-15
118 0.0306711 6.38196e-15
119 0.0306711 5.16199e-15
120 0.0306711 4.17629e-15
121 0.0306711 3.38202e-15
122 0.0306711 2.73569e-15
123 0.0306711 2.22158e-15
124 0.0306711 1.80485e-15
125 0.0306711 1.47552e-15
126 0.0306711 1.20745e-15
127 0.0306711 9.90881e-16
128 0.0306711 8.20193e-16
129 0.0306711 6.85945e-16
130 0.0306711 5.88043e-16
131 0.0306711 5.08557e-16
132 0.0306711 4.49828e-16
133 0.0306711 4.10317e-16
134 0.0306711 3.75841e-16
135 0.0306711 3.57742e-16
136 0.0306711 3.4169e-16
137 0.0306711 3.32945e-16
138 0.0306711 3.27536e-16
139 0.0306711 3.20402e-16
140 0.0306711 3.2019e-16
141 0.0306711 3.19653e-16
142 0.0306711 3.16291e-16
143 0.0306711 3.12802e-16
144 0.0306711 3.13086e-16
145 0.0306711 3.11762e-16
146 0.0306711 3.11301e-16
147 0.0306711 3.09442e-16
148 0.0306711 3.10366e-16
149 0.0306711 3.12033e-16
150 0.0306711 3.11037e-16
151 0.0306711 3.13519e-16
152 0.0306711 3.14787e-16
153 0.0306711 3.15106e-16
154 0.0306711 3.14288e-16
155 0.0306711 3.13712e-16
156 0.0306711 3.15194e-16
157 0.0306711 3.14268e-16
158 0.0306711 3.11729e-16
159 0.0306711 3.11434e-16
160 0.0306711 3.11614e-16
161 0.0306711 3.12637e-16
162 0.0306711 3.11318e-16
163 0.0306711 3.10096e-16
164 0.0306711 3.10369e-16
165 0.0306711 3.11404e-16
166 0.0306711 3.13882e-16
167 0.0306711 3.13651e-16
168 0.0306711 3.12556e-16
169 0.0306711 3.09087e-16
170 0.0306711 3.09502e-16
171 0.0306711 3.09448e-16
172 0.0306711 3.09991e-16
173 0.0306711 3.09949e-16
174 0.0306711 3.12046e-16
175 0.0306711 3.10358e-16
176 0.0306711 3.11725e-16
177 0.0306711 3.13309e-16
178 0.0306711 3.12122e-16
179 0.0306711 3.14987e-16
180 0.0306711 3.14885e-16
181 0.0306711 3.15614e-16
182 0.0306711 3.17842e-16
183 0.0306711 3.15728e-16
184 0.0306711 3.13819e-16
185 0.0306711 3.1369e-16
186 0.0306711 3.11379e-16
187 0.0306711 3.11161e-16
188 0.0306711 3.10275e-16
189 0.0306711 3.1033e-16
190 0.0306711 3.11934e-16
191 0.0306711 3.12095e-16
192 0.0306711 3.11255e-16
193 0.0306711 3.10682e-16
194 0.0306711 3.11306e-16
195 0.0306711 3.12205e-16
196 0.0306711 3.1351e-16
197 0.0306711 3.1442e-16
198 0.0306711 3.13752e-16
199 0.0306711 3.1298e-16
200 0.0306711 3.13072e-16
201 0.0306711 3.13434e-16
202 0.0306711 3.12133e-16
203 0.0306711 3.13169e-16
204 0.0306711 3.10173e-16
205 0.0306711 3.11033e-16
206 0.0306711 3.11286e-16
207 0.0306711 3.12612e-16
208 0.0306711 3.12711e-16
209 0.0306711 3.13157e-16
210 0.0306711 3.11189e-16
211 0.0306711 3.10751e-16
212 0.0306711 3.101e-16
213 0.0306711 3.11682e-16
214 0.0306711 3.12849e-16
215 0.0306711 3.13994e-16
216 0.0306711 3.15482e-16
217 0.0306711 3.15894e-16
218 0.0306711 3.14989e-16
219 0.0306711 3.1547e-16
220 0.0306711 3.12131e-16
221 0.0306711 3.10921e-16
222 0.0306711 3.10336e-16
223 0.0306711 3.10011e-16
224 0.0306711 3.11564e-16
225 0.0306711 3.11698e-16
226 0.0306711 3.08936e-16
227 0.0306711 3.11765e-16
228 0.0306711 3.1232e-16
229 0.0306711 3.1244e-16
230 0.0306711 3.13263e-16
231 0.0306711 3.13245e-16
232 0.0306711 3.11377e-16
233 0.0306711 3.12877e-16
234 0.0306711 3.12831e-16
235 0.0306711 3.12354e-16
236 0.0306711 3.11251e-16
237 0.0306711 3.08184e-16
238 0.0306711 3.08798e-16
239 0.0306711 3.09809e-16
240 0.0306711 3.11255e-16
241 0.0306711 3.10498e-16
242 0.0306711 3.10592e-16
243 0.0306711 3.12308e-16
244 0.0306711 3.1247e-16
245 0.0306711 3.08182e-16
246 0.0306711 3.10306e-16
247 0.0306711 3.10357e-16
248 0.0306711 3.12857e-16
249 0.0306711 3.10453e-16
250 0.0306711 3.09806e-16
251 0.0306711 3.07774e-16
252 0.0306711 3.06862e-16
253 0.0306711 3.11451e-16
254 0.0306711 3.12543e-16
255 0.0306711 3.14341e-16
256 0.0306711 3.15987e-16
257 0.0306711 3.14299e-16
258 0.0306711 3.13342e-16
259 0.0306711 3.14749e-16
260 0.0306711 3.14228e-16
261 0.0306711 3.14076e-16
262 0.0306711 3.11446e-16
263 0.0306711 3.11344e-16
264 0.0306711 3.13256e-16
265 0.0306711 3.12149e-16
266 0.0306711 3.1111e-16
267 0.0306711 3.13504e-16
268 0.0306711 3.12901e-16
269 0.0306711 3.12353e-16
270 0.0306711 3.09595e-16
271 0.0306711 3.10473e-16
272 0.0306711 3.10649e-16
273 0.0306711 3.13038e-16
274 0.0306711 3.12974e-16
275 0.0306711 3.12006e-16
276 0.0306711 3.10683e-16
277 0.0306711 3.09458e-16
278 0.0306711 3.10349e-16
279 0.0306711 3.09962e-16
280 0.0306711 3.11304e-16
281 0.0306711 3.11012e-16
282 0.0306711 3.1224e-16
283 0.0306711 3.14131e-16
284 0.0306711 3.1417e-16
285 0.0306711 3.13426e-16
286 0.0306711 3.1155e-16
287 0.0306711 3.10112e-16
288 0.0306711 3.11778e-16
289 0.0306711 3.11186e-16
290 0.0306711 3.10301e-16
291 0.0306711 3.10543e-16
292 0.0306711 3.12116e-16
293 0.0306711 3.13188e-16
294 0.0306711 3.11235e-16
295 0.0306711 3.10339e-16
296 0.0306711 3.12525e-16
297 0.0306711 3.1207e-16
298 0.0306711 3.13929e-16
299 0.0306711 3.12961e-16


==> figures/data/planewave/F010.00_P000.00_N0016_O02_C00.120/cmcg.txt <==
N err mis
0 0.907162 0.171492
1 0.866961 0.133575
2 0.829193 0.113597
3 0.788526 0.0999986
4 0.745949 0.0896712
5 0.704269 0.0821693
6 0.660566 0.076254
7 0.614205 0.0713964
8 0.562929 0.0672566
9 0.47189 0.0604919
10 0.32431 0.0478909
11 0.214023 0.0361329
12 0.142695 0.0261636
13 0.10759 0.0196384
14 0.088123 0.0152436
15 0.0754795 0.012003
16 0.0674007 0.00981273
17 0.0608667 0.00800724
18 0.0560875 0.00662727
19 0.0525238 0.00550752
20 0.049815 0.00458661
21 0.0481208 0.00403387
22 0.0466939 0.00363771
23 0.0452934 0.00330982
24 0.0436635 0.00296849
25 0.0419603 0.00259951
26 0.0404778 0.00223343
27 0.0393851 0.00190885
28 0.0385624 0.00160215
29 0.0380446 0.00135081
30 0.037678 0.00111721
31 0.0374723 0.000957965
32 0.0372797 0.00078903
33 0.0371451 0.000637211
34 0.0370674 0.000517327
35 0.0370259 0.00043908
36 0.0369971 0.000379435
37 0.0369743 0.000331748
38 0.0369579 0.000291317
39 0.0369441 0.000256288
40 0.0369313 0.000228463
41 0.0369178 0.000200574
42 0.0369066 0.000178222
43 0.0368987 0.00016151
44 0.0368933 0.000147174
45 0.0368886 0.000131298
46 0.0368836 0.000112309
47 0.036881 9.64904e-05
48 0.0368803 8.32736e-05
49 0.0368797 7.27323e-05
50 0.0368797 6.51435e-05
51 0.0368796 5.87625e-05
52 0.0368788 5.28053e-05
53 0.0368781 4.76882e-05
54 0.0368776 4.26641e-05
55 0.0368775 3.80624e-05
56 0.0368776 3.37895e-05
57 0.0368774 3.0462e-05
58 0.0368774 2.78882e-05
59 0.0368775 2.52337e-05
60 0.0368777 2.23651e-05
61 0.0368779 1.99762e-05
62 0.0368782 1.79252e-05
63 0.0368787 1.61564e-05
64 0.0368792 1.45773e-05
65 0.0368795 1.3264e-05
66 0.0368797 1.1981e-05
67 0.0368799 1.07912e-05
68 0.03688 9.6486e-06
69 0.03688 8.70393e-06
70 0.03688 7.82087e-06
71 0.03688 6.98614e-06
72 0.0368801 6.17879e-06
73 0.0368801 5.4305e-06
74 0.0368802 4.80052e-06
75 0.0368803 4.0989e-06
76 0.0368804 3.4732e-06
77 0.0368805 2.99691e-06
78 0.0368805 2.67626e-06
79 0.0368806 2.41802e-06
80 0.0368806 2.19657e-06
81 0.0368806 1.99384e-06
82 0.0368806 1.82739e-06
83 0.0368806 1.69443e-06
84 0.0368806 1.57573e-06
85 0.0368806 1.44669e-06
86 0.0368807 1.2819e-06
87 0.0368807 1.11001e-06
88 0.0368807 9.47211e-07
89 0.0368807 8.05352e-07
90 0.0368807 6.72125e-07
91 0.0368807 5.64228e-07
92 0.0368807 4.77245e-07
93 0.0368807 4.12912e-07
94 0.0368807 3.65484e-07
95 0.0368807 3.28953e-07
96 0.0368807 2.96681e-07
97 0.0368807 2.66662e-07
98 0.0368807 2.36409e-07
99 0.0368807 2.11655e-07
100 0.0368807 1.89328e-07
101 0.0368807 1.69118e-07
102 0.0368807 1.51561e-07
103 0.0368807 1.34914e-07
104 0.0368807 1.19705e-07
105 0.0368807 1.05298e-07
106 0.0368807 9.15448e-08
107 0.0368807 7.91853e-08
108 0.0368807 6.75499e-08
109 0.0368807 5.71902e-08
110 0.0368807 4.88817e-08
111 0.0368807 4.20352e-08
112 0.0368807 3.69991e-08
113 0.0368807 3.3201e-08
114 0.0368807 2.99154e-08
115 0.0368807 2.6966e-08
116 0.0368807 2.45456e-08
117 0.0368807 2.25227e-08
118 0.0368807 2.08577e-08
119 0.0368807 1.92501e-08
120 0.0368807 1.77096e-08
121 0.0368807 1.61625e-08
122 0.0368807 1.46505e-08
123 0.0368807 1.30627e-08
124 0.0368807 1.13334e-08
125 0.0368807 9.69733e-09
126 0.0368807 8.36148e-09
127 0.0368807 7.24671e-09
128 0.0368807 6.38651e-09
129 0.0368807 5.68462e-09
130 0.0368807 5.12153e-09
131 0.0368807 4.65642e-09
132 0.0368807 4.23954e-09
133 0.0368807 3.83209e-09
134 0.0368807 3.42667e-09
135 0.0368807 3.06565e-09
136 0.0368807 2.74133e-09
137 0.0368807 2.46644e-09
138 0.0368807 2.21295e-09
139 0.0368807 1.99716e-09
140 0.0368807 1.80154e-09
141 0.0368807 1.60724e-09
142 0.0368807 1.42302e-09
143 0.0368807 1.25493e-09
144 0.0368807 1.08653e-09
145 0.0368807 9.48148e-10
146 0.0368807 8.36462e-10
147 0.0368807 7.40444e-10
148 0.0368807 6.56187e-10
149 0.0368807 5.82369e-10
150 0.0368807 5.19082e-10
151 0.0368807 4.70942e-10
152 0.0368807 4.29507e-10
153 0.0368807 3.88083e-10
154 0.0368807 3.48537e-10
155 0.0368807 3.10724e-10
156 0.0368807 2.74728e-10
157 0.0368807 2.41661e-10
158 0.0368807 2.09612e-10
159 0.0368807 1.79707e-10
160 0.0368807 1.55609e-10
161 0.0368807 1.36127e-10
162 0.0368807 1.22545e-10
163 0.0368807 1.11373e-10
164 0.0368807 1.01036e-10
165 0.0368807 9.05961e-11
166 0.0368807 8.0388e-11
167 0.0368807 7.07489e-11
168 0.0368807 6.23655e-11
169 0.0368807 5.50298e-11
170 0.0368807 4.86327e-11
171 0.0368807 4.32308e-11
172 0.0368807 3.86837e-11
173 0.0368807 3.46764e-11
174 0.0368807 3.10049e-11
175 0.0368807 2.77844e-11
176 0.0368807 2.50977e-11
177 0.0368807 2.26975e-11
178 0.0368807 2.05534e-11
179 0.0368807 1.84936e-11
180 0.0368807 1.63609e-11
181 0.0368807 1.42449e-11
182 0.0368807 1.24166e-11
183 0.0368807 1.0736e-11
184 0.0368807 9.371e-12
185 0.0368807 8.14167e-12
186 0.0368807 7.10811e-12
187 0.0368807 6.32426e-12
188 0.0368807 5.7061e-12
189 0.0368807 5.16372e-12
190 0.0368807 4.6129e-12
191 0.0368807 4.03504e-12
192 0.0368807 3.55247e-12
193 0.0368807 3.16541e-12
194 0.0368807 2.83261e-12
195 0.0368807 2.53678e-12
196 0.0368807 2.26302e-12
197 0.0368807 2.0191e-12
198 0.0368807 1.78639e-12
199 0.0368807 1.57921e-12
200 0.0368807 1.36791e-12
201 0.0368807 1.1617e-12
202 0.0368807 9.74301e-13
203 0.0368807 8.22668e-13
204 0.0368807 7.07246e-13
205 0.0368807 6.14313e-13
206 0.0368807 5.26088e-13
207 0.0368807 4.473e-13
208 0.0368807 3.80761e-13
209 0.0368807 3.29034e-13
210 0.0368807 2.92405e-13
211 0.0368807 2.64222e-13
212 0.0368807 2.41225e-13
213 0.0368807 2.2029e-13
214 0.0368807 2.01324e-13
215 0.0368807 1.84375e-13
216 0.0368807 1.67608e-13
217 0.0368807 1.50444e-13
218 0.0368807 1.33134e-13
219 0.0368807 1.17717e-13
220 0.0368807 1.02672e-13
221 0.0368807 8.8137e-14
222 0.0368807 7.38745e-14
223 0.0368807 6.09142e-14
224 0.0368807 5.00333e-14
225 0.0368807 4.20866e-14
226 0.0368807 3.62051e-14
227 0.0368807 3.11355e-14
228 0.0368807 2.62736e-14
229 0.0368807 2.22329e-14
230 0.0368807 1.93901e-14
231 0.0368807 1.72695e-14
232 0.0368807 1.56563e-14
233 0.0368807 1.42323e-14
234 0.0368807 1.29686e-14
235 0.0368807 1.17599e-14
236 0.0368807 1.06207e-14
237 0.0368807 9.56992e-15
238 0.0368807 8.46667e-15
239 0.0368807 7.28289e-15
240 0.0368807 6.1298e-15
241 0.0368807 5.12513e-15
242 0.0368807 4.35199e-15
243 0.0368807 3.70407e-15
244 0.0368807 3.15108e-15
245 0.0368807 2.66996e-15
246 0.0368807 2.23751e-15
247 0.0368807 1.90207e-15
248 0.0368807 1.63793e-15
249 0.0368807 1.43447e-15


==> figures/data/planewave/F010.00_P000.00_N0016_O02_C00.120/cmcg_fine_filter.txt <==
N err mis
0 0.907115 0.171598
1 0.866927 0.133644
2 0.829162 0.113667
3 0.788498 0.100064
4 0.745923 0.0897435
5 0.704245 0.0822361
6 0.660542 0.0763221
7 0.61418 0.0714572
8 0.562902 0.0673183
9 0.47186 0.0605547
10 0.324273 0.0479612
11 0.213971 0.036214
12 0.142623 0.0262516
13 0.107497 0.0197451
14 0.0880093 0.0153917
15 0.0753498 0.0121773
16 0.0672543 0.0100414
17 0.0607097 0.00829545
18 0.0559138 0.00693225
19 0.0523224 0.0058942
20 0.0495965 0.00504954
21 0.0478953 0.00454544
22 0.04646 0.00421391
23 0.0450512 0.00393292
24 0.0434114 0.00364586
25 0.0416978 0.00334375
26 0.0402052 0.00306252
27 0.0391038 0.00283225
28 0.0382727 0.00264239
29 0.0377489 0.00250532
30 0.0373781 0.00238416
31 0.0371702 0.00231139
32 0.0369754 0.00224538
33 0.0368389 0.00220035
34 0.0367599 0.00217561
35 0.0367178 0.0021571
36 0.0366884 0.00214702
37 0.0366654 0.00213428
38 0.0366485 0.0021279
39 0.0366347 0.00212562
40 0.036622 0.00212373
41 0.0366082 0.00212115
42 0.0365969 0.00211798
43 0.0365889 0.00211594
44 0.0365835 0.00211534
45 0.0365786 0.00211454
46 0.0365735 0.00211312
47 0.0365709 0.00211154
48 0.0365701 0.00211147
49 0.0365695 0.00211177
50 0.0365695 0.0021117
51 0.0365693 0.0021115
52 0.0365685 0.00211143
53 0.0365678 0.00211158
54 0.0365673 0.00211105
55 0.0365672 0.0021111
56 0.0365672 0.002111
57 0.0365671 0.00211083
58 0.0365671 0.00211102
59 0.0365672 0.0021109
60 0.0365673 0.00211073
61 0.0365675 0.00211083
62 0.0365679 0.00211073
63 0.0365684 0.00211074
64 0.0365688 0.00211083
65 0.0365691 0.00211088
66 0.0365694 0.00211082
67 0.0365695 0.00211076
68 0.0365696 0.00211083
69 0.0365697 0.00211081
70 0.0365697 0.00211077
71 0.0365697 0.00211068
72 0.0365697 0.00211071
73 0.0365698 0.00211068
74 0.0365699 0.00211067
75 0.03657 0.00211069
76 0.0365701 0.0021107
77 0.0365702 0.00211073
78 0.0365702 0.00211073
79 0.0365702 0.00211071
80 0.0365702 0.00211073
81 0.0365703 0.00211071
82 0.0365703 0.00211071
83 0.0365703 0.00211071
84 0.0365703 0.00211072
85 0.0365703 0.00211072
86 0.0365703 0.00211072
87 0.0365703 0.00211071
88 0.0365703 0.0021107
89 0.0365703 0.0021107
90 0.0365703 0.0021107
91 0.0365703 0.0021107
92 0.0365704 0.00211071
93 0.0365704 0.00211071
94 0.0365704 0.00211071
95 0.0365704 0.00211071
96 0.0365704 0.00211071
97 0.0365704 0.00211071
98 0.0365704 0.00211071
99 0.0365704 0.00211071
100 0.0365704 0.00211071
101 0.0365703 0.00211071
102 0.0365703 0.00211071
103 0.0365703 0.00211071
104 0.0365703 0.00211071
105 0.0365703 0.00211071
106 0.0365703 0.00211071
107 0.0365703 0.00211071
108 0.0365703 0.00211071
109 0.0365703 0.00211071
110 0.0365703 0.00211071
111 0.0365703 0.00211071
112 0.0365703 0.00211071
113 0.0365703 0.00211071
114 0.0365703 0.00211071
115 0.0365703 0.00211071
116 0.0365703 0.00211071
117 0.0365703 0.00211071
118 0.0365703 0.00211071
119 0.0365703 0.00211071
120 0.0365703 0.00211071
121 0.0365703 0.00211071
122 0.0365703 0.00211071
123 0.0365703 0.00211071
124 0.0365703 0.00211071
125 0.0365703 0.00211071
126 0.0365703 0.00211071
127 0.0365703 0.00211071
128 0.0365703 0.00211071
129 0.0365703 0.00211071
130 0.0365703 0.00211071
131 0.0365703 0.00211071
132 0.0365703 0.00211071
133 0.0365703 0.00211071
134 0.0365703 0.00211071
135 0.0365703 0.00211071
136 0.0365703 0.00211071
137 0.0365703 0.00211071
138 0.0365703 0.00211071
139 0.0365703 0.00211071
140 0.0365703 0.00211071
141 0.0365703 0.00211071
142 0.0365703 0.00211071
143 0.0365703 0.00211071
144 0.0365703 0.00211071
145 0.0365703 0.00211071
146 0.0365703 0.00211071
147 0.0365703 0.00211071
148 0.0365703 0.00211071
149 0.0365703 0.00211071
150 0.0365703 0.00211071
151 0.0365703 0.00211071
152 0.0365703 0.00211071
153 0.0365703 0.00211071
154 0.0365703 0.00211071
155 0.0365703 0.00211071
156 0.0365703 0.00211071
157 0.0365703 0.00211071
158 0.0365703 0.00211071
159 0.0365703 0.00211071
160 0.0365703 0.00211071
161 0.0365703 0.00211071
162 0.0365703 0.00211071
163 0.0365703 0.00211071
164 0.0365703 0.00211071
165 0.0365703 0.00211071
166 0.0365703 0.00211071
167 0.0365703 0.00211071
168 0.0365703 0.00211071
169 0.0365703 0.00211071
170 0.0365703 0.00211071
171 0.0365703 0.00211071
172 0.0365703 0.00211071
173 0.0365703 0.00211071
174 0.0365703 0.00211071
175 0.0365703 0.00211071
176 0.0365703 0.00211071
177 0.0365703 0.00211071
178 0.0365703 0.00211071
179 0.0365703 0.00211071
180 0.0365703 0.00211071
181 0.0365703 0.00211071
182 0.0365703 0.00211071
183 0.0365703 0.00211071
184 0.0365703 0.00211071
185 0.0365703 0.00211071
186 0.0365703 0.00211071
187 0.0365703 0.00211071
188 0.0365703 0.00211071
189 0.0365703 0.00211071
190 0.0365703 0.00211071
191 0.0365703 0.00211071
192 0.0365703 0.00211071
193 0.0365703 0.00211071
194 0.0365703 0.00211071
195 0.0365703 0.00211071
196 0.0365703 0.00211071
197 0.0365703 0.00211071
198 0.0365703 0.00211071
199 0.0365703 0.00211071
200 0.0365703 0.00211071
201 0.0365703 0.00211071
202 0.0365703 0.00211071
203 0.0365703 0.00211071
204 0.0365703 0.00211071
205 0.0365703 0.00211071
206 0.0365703 0.00211071
207 0.0365703 0.00211071
208 0.0365703 0.00211071
209 0.0365703 0.00211071
210 0.0365703 0.00211071
211 0.0365703 0.00211071
212 0.0365703 0.00211071
213 0.0365703 0.00211071
214 0.0365703 0.00211071
215 0.0365703 0.00211071
216 0.0365703 0.00211071
217 0.0365703 0.00211071
218 0.0365703 0.00211071
219 0.0365703 0.00211071
220 0.0365703 0.00211071
221 0.0365703 0.00211071
222 0.0365703 0.00211071
223 0.0365703 0.00211071
224 0.0365703 0.00211071
225 0.0365703 0.00211071
226 0.0365703 0.00211071
227 0.0365703 0.00211071
228 0.0365703 0.00211071
229 0.0365703 0.00211071
230 0.0365703 0.00211071
231 0.0365703 0.00211071
232 0.0365703 0.00211071
233 0.0365703 0.00211071
234 0.0365703 0.00211071
235 0.0365703 0.00211071
236 0.0365703 0.00211071
237 0.0365703 0.00211071
238 0.0365703 0.00211071
239 0.0365703 0.00211071
240 0.0365703 0.00211071
241 0.0365703 0.00211071
242 0.0365703 0.00211071
243 0.0365703 0.00211071
244 0.0365703 0.00211071
245 0.0365703 0.00211071
246 0.0365703 0.00211071
247 0.0365703 0.00211071
248 0.0365703 0.00211071
249 0.0365703 0.00211071


==> figures/data/planewave/F010.00_P000.00_N0016_O02_C00.120/freq.txt <==
0.0340349 1.41421


==> figures/data/planewave/F010.00_P000.00_N0016_O02_C00.120/full_wave.txt <==
N err mis
0 0.95077 0.250483
1 0.886866 0.219511
2 0.827094 0.209957
3 0.765537 0.202718
4 0.700216 0.196474
5 0.629365 0.190843
6 0.550525 0.185644
7 0.459346 0.180698
8 0.346127 0.176153
9 0.175376 0.163255
10 0.0483105 0.0512348
11 0.0399515 0.0197982
12 0.0383814 0.012733
13 0.0376132 0.00798891
14 0.0373856 0.00568275
15 0.0372351 0.00438748
16 0.037137 0.00341606
17 0.0370633 0.00267022
18 0.0369885 0.00214448
19 0.036949 0.0017059
20 0.0369165 0.00132512
21 0.0368972 0.000961878
22 0.0368892 0.000646036
23 0.0368821 0.000493216
24 0.0368794 0.000379939
25 0.0368764 0.000280901
26 0.0368763 0.000202747
27 0.0368775 0.000146308
28 0.0368793 0.000111293
29 0.0368803 8.91331e-05
30 0.03688 7.2795e-05
31 0.0368807 5.79982e-05
32 0.0368808 4.35723e-05
33 0.0368804 3.15052e-05
34 0.0368806 2.1948e-05
35 0.0368807 1.59461e-05
36 0.0368807 1.10075e-05
37 0.0368807 8.53215e-06
38 0.0368807 6.89527e-06
39 0.0368807 5.49826e-06
40 0.0368807 4.24732e-06
41 0.0368807 3.2001e-06
42 0.0368807 2.39296e-06
43 0.0368807 1.88642e-06
44 0.0368807 1.55666e-06
45 0.0368807 1.20611e-06
46 0.0368807 9.33459e-07
47 0.0368807 6.7432e-07
48 0.0368807 4.7245e-07
49 0.0368807 3.36563e-07
50 0.0368807 2.3765e-07
51 0.0368807 1.8758e-07
52 0.0368807 1.50427e-07
53 0.0368807 1.23198e-07
54 0.0368807 9.84102e-08
55 0.0368807 7.57467e-08
56 0.0368807 5.83688e-08
57 0.0368807 4.30967e-08
58 0.0368807 3.40187e-08
59 0.0368807 2.71592e-08
60 0.0368807 2.14436e-08
61 0.0368807 1.6206e-08
62 0.0368807 1.20314e-08
63 0.0368807 8.6998e-09
64 0.0368807 5.97955e-09
65 0.0368807 4.75989e-09
66 0.0368807 3.9025e-09
67 0.0368807 3.20114e-09
68 0.0368807 2.56728e-09
69 0.0368807 2.02383e-09
70 0.0368807 1.57605e-09
71 0.0368807 1.20871e-09
72 0.0368807 9.62706e-10
73 0.0368807 7.95716e-10
74 0.0368807 6.55798e-10
75 0.0368807 5.30501e-10
76 0.0368807 4.22571e-10
77 0.0368807 3.32618e-10
78 0.0368807 2.57426e-10
79 0.0368807 2.10229e-10
80 0.0368807 1.7681e-10
81 0.0368807 1.48573e-10
82 0.0368807 1.23986e-10
83 0.0368807 1.02705e-10
84 0.0368807 8.48167e-11
85 0.0368807 6.94707e-11
86 0.0368807 5.90307e-11
87 0.0368807 4.946e-11
88 0.0368807 4.15986e-11
89 0.0368807 3.49431e-11
90 0.0368807 2.93616e-11
91 0.0368807 2.45143e-11
92 0.0368807 2.03253e-11
93 0.0368807 1.71085e-11
94 0.0368807 1.44619e-11
95 0.0368807 1.21848e-11
96 0.0368807 1.02675e-11
97 0.0368807 8.64151e-12
98 0.0368807 7.26664e-12
99 0.0368807 6.1502e-12
100 0.0368807 5.14941e-12
101 0.0368807 4.35048e-12
102 0.0368807 3.6718e-12
103 0.0368807 3.09755e-12
104 0.0368807 2.60993e-12
105 0.0368807 2.19759e-12
106 0.0368807 1.85363e-12
107 0.0368807 1.562e-12
108 0.0368807 1.31626e-12
109 0.0368807 1.11063e-12
110 0.0368807 9.36793e-13
111 0.0368807 7.90036e-13
112 0.0368807 6.66354e-13
113 0.0368807 5.60876e-13
114 0.0368807 4.73969e-13
115 0.0368807 3.99504e-13
116 0.0368807 3.36855e-13
117 0.0368807 2.84111e-13
118 0.0368807 2.39628e-13
119 0.0368807 2.02118e-13
120 0.0368807 1.70387e-13
121 0.0368807 1.43704e-13
122 0.0368807 1.21223e-13
123 0.0368807 1.02216e-13
124 0.0368807 8.62177e-14
125 0.0368807 7.27083e-14
126 0.0368807 6.13153e-14
127 0.0368807 5.17337e-14
128 0.0368807 4.3605e-14
129 0.0368807 3.67834e-14
130 0.0368807 3.10319e-14
131 0.0368807 2.61669e-14
132 0.0368807 2.20717e-14
133 0.0368807 1.86121e-14
134 0.0368807 1.5703e-14
135 0.0368807 1.32352e-14
136 0.0368807 1.11649e-14
137 0.0368807 9.42402e-15
138 0.0368807 7.95561e-15
139 0.0368807 6.7065e-15
140 0.0368807 5.65324e-15
141 0.0368807 4.77377e-15
142 0.0368807 4.03288e-15
143 0.0368807 3.40269e-15
144 0.0368807 2.88443e-15
145 0.0368807 2.43642e-15
146 0.0368807 2.06002e-15
147 0.0368807 1.74294e-15
148 0.0368807 1.48623e-15
149 0.0368807 1.26346e-15
150 0.0368807 1.07688e-15
151 0.0368807 9.3683e-16
152 0.0368807 8.08488e-16
153 0.0368807 7.09011e-16
154 0.0368807 6.17249e-16
155 0.0368807 5.53809e-16
156 0.0368807 4.97003e-16
157 0.0368807 4.56443e-16
158 0.0368807 4.17192e-16
159 0.0368807 3.95118e-16
160 0.0368807 3.83815e-16
161 0.0368807 3.6599e-16
162 0.0368807 3.5748e-16
163 0.0368807 3.51875e-16
164 0.0368807 3.44944e-16
165 0.0368807 3.45587e-16
166 0.0368807 3.43134e-16
167 0.0368807 3.39818e-16
168 0.0368807 3.41159e-16
169 0.0368807 3.36809e-16
170 0.0368807 3.34181e-16
171 0.0368807 3.30042e-16
172 0.0368807 3.29382e-16
173 0.0368807 3.28274e-16
174 0.0368807 3.29779e-16
175 0.0368807 3.29403e-16
176 0.0368807 3.24714e-16
177 0.0368807 3.21997e-16
178 0.0368807 3.25725e-16
179 0.0368807 3.29938e-16
180 0.0368807 3.33614e-16
181 0.0368807 3.33338e-16
182 0.0368807 3.29228e-16
183 0.0368807 3.25942e-16
184 0.0368807 3.23467e-16
185 0.0368807 3.23123e-16
186 0.0368807 3.27683e-16
187 0.0368807 3.24035e-16
188 0.0368807 3.24813e-16
189 0.0368807 3.33742e-16
190 0.0368807 3.37409e-16
191 0.0368807 3.42222e-16
192 0.0368807 3.41329e-16
193 0.0368807 3.33244e-16
194 0.0368807 3.35387e-16
195 0.0368807 3.37045e-16
196 0.0368807 3.31453e-16
197 0.0368807 3.25109e-16
198 0.0368807 3.25936e-16
199 0.0368807 3.28156e-16
200 0.0368807 3.31251e-16
201 0.0368807 3.26729e-16
202 0.0368807 3.2388e-16
203 0.0368807 3.26189e-16
204 0.0368807 3.26955e-16
205 0.0368807 3.30858e-16
206 0.0368807 3.37138e-16
207 0.0368807 3.37165e-16
208 0.0368807 3.38351e-16
209 0.0368807 3.36421e-16
210 0.0368807 3.35401e-16
211 0.0368807 3.36076e-16
212 0.0368807 3.35181e-16
213 0.0368807 3.32737e-16
214 0.0368807 3.35064e-16
215 0.0368807 3.34269e-16
216 0.0368807 3.30933e-16
217 0.0368807 3.29815e-16
218 0.0368807 3.27605e-16
219 0.0368807 3.31781e-16
220 0.0368807 3.36062e-16
221 0.0368807 3.37356e-16
222 0.0368807 3.37249e-16
223 0.0368807 3.34796e-16
224 0.0368807 3.35091e-16
225 0.0368807 3.32416e-16
226 0.0368807 3.30159e-16
227 0.0368807 3.30195e-16
228 0.0368807 3.27717e-16
229 0.0368807 3.27077e-16
230 0.0368807 3.28549e-16
231 0.0368807 3.30717e-16
232 0.0368807 3.26843e-16
233 0.0368807 3.25071e-16
234 0.0368807 3.27958e-16
235 0.0368807 3.31475e-16
236 0.0368807 3.30684e-16
237 0.0368807 3.36039e-16
238 0.0368807 3.40698e-16
239 0.0368807 3.40772e-16
240 0.0368807 3.37402e-16
241 0.0368807 3.36808e-16
242 0.0368807 3.32915e-16
243 0.0368807 3.30329e-16
244 0.0368807 3.29109e-16
245 0.0368807 3.27004e-16
246 0.0368807 3.28339e-16
247 0.0368807 3.32035e-16
248 0.0368807 3.32255e-16
249 0.0368807 3.36365e-16
250 0.0368807 3.30401e-16
251 0.0368807 3.31417e-16
252 0.0368807 3.36224e-16
253 0.0368807 3.34371e-16
254 0.0368807 3.32516e-16
255 0.0368807 3.26921e-16
256 0.0368807 3.29804e-16
257 0.0368807 3.32786e-16
258 0.0368807 3.31841e-16
259 0.0368807 3.34186e-16
260 0.0368807 3.352e-16
261 0.0368807 3.35525e-16
262 0.0368807 3.38361e-16
263 0.0368807 3.38279e-16
264 0.0368807 3.43295e-16
265 0.0368807 3.41859e-16
266 0.0368807 3.38595e-16
267 0.0368807 3.41003e-16
268 0.0368807 3.40912e-16
269 0.0368807 3.36005e-16
270 0.0368807 3.31993e-16
271 0.0368807 3.282e-16
272 0.0368807 3.2576e-16
273 0.0368807 3.26381e-16
274 0.0368807 3.33285e-16
275 0.0368807 3.39272e-16
276 0.0368807 3.36696e-16
277 0.0368807 3.30851e-16
278 0.0368807 3.32673e-16
279 0.0368807 3.3056e-16
280 0.0368807 3.35496e-16
281 0.0368807 3.31953e-16
282 0.0368807 3.30815e-16
283 0.0368807 3.27875e-16
284 0.0368807 3.27532e-16
285 0.0368807 3.32141e-16
286 0.0368807 3.31444e-16
287 0.0368807 3.33644e-16
288 0.0368807 3.33416e-16
289 0.0368807 3.38109e-16
290 0.0368807 3.3285e-16
291 0.0368807 3.30585e-16
292 0.0368807 3.29753e-16
293 0.0368807 3.27375e-16
294 0.0368807 3.26284e-16
295 0.0368807 3.28725e-16
296 0.0368807 3.29361e-16
297 0.0368807 3.29979e-16
298 0.0368807 3.29294e-16
299 0.0368807 3.29669e-16
300 0.0368807 3.30874e-16
301 0.0368807 3.29549e-16
302 0.0368807 3.35869e-16
303 0.0368807 3.4003e-16
304 0.0368807 3.39966e-16
305 0.0368807 3.37751e-16
306 0.0368807 3.32203e-16
307 0.0368807 3.34046e-16
308 0.0368807 3.38647e-16
309 0.0368807 3.32872e-16
310 0.0368807 3.30146e-16
311 0.0368807 3.33285e-16
312 0.0368807 3.30906e-16
313 0.0368807 3.31377e-16
314 0.0368807 3.33882e-16
315 0.0368807 3.31226e-16
316 0.0368807 3.29895e-16
317 0.0368807 3.34155e-16
318 0.0368807 3.36201e-16
319 0.0368807 3.41104e-16
320 0.0368807 3.39191e-16
321 0.0368807 3.40148e-16
322 0.0368807 3.38392e-16
323 0.0368807 3.38019e-16
324 0.0368807 3.45024e-16
325 0.0368807 3.44906e-16
326 0.0368807 3.3489e-16
327 0.0368807 3.31066e-16
328 0.0368807 3.32264e-16
329 0.0368807 3.29268e-16
330 0.0368807 3.31217e-16
331 0.0368807 3.29955e-16
332 0.0368807 3.32267e-16
333 0.0368807 3.29033e-16
334 0.0368807 3.28441e-16
335 0.0368807 3.30814e-16
336 0.0368807 3.30845e-16
337 0.0368807 3.31815e-16
338 0.0368807 3.30411e-16
339 0.0368807 3.30218e-16
340 0.0368807 3.32251e-16
341 0.0368807 3.33836e-16
342 0.0368807 3.37254e-16
343 0.0368807 3.37767e-16
344 0.0368807 3.39358e-16
345 0.0368807 3.40561e-16
346 0.0368807 3.40188e-16
347 0.0368807 3.3448e-16
348 0.0368807 3.44092e-16
349 0.0368807 3.41143e-16
350 0.0368807 3.38034e-16
351 0.0368807 3.34987e-16
352 0.0368807 3.31328e-16
353 0.0368807 3.27259e-16
354 0.0368807 3.2831e-16
355 0.0368807 3.2482e-16
356 0.0368807 3.27595e-16
357 0.0368807 3.32462e-16
358 0.0368807 3.31014e-16
359 0.0368807 3.25061e-16
360 0.0368807 3.23692e-16
361 0.0368807 3.22673e-16
362 0.0368807 3.20767e-16
363 0.0368807 3.20927e-16
364 0.0368807 3.26498e-16
365 0.0368807 3.2742e-16
366 0.0368807 3.28844e-16
367 0.0368807 3.33389e-16
368 0.0368807 3.3216e-16
369 0.0368807 3.28488e-16
370 0.0368807 3.30631e-16
371 0.0368807 3.30538e-16
372 0.0368807 3.28481e-16
373 0.0368807 3.2785e-16
374 0.0368807 3.23851e-16
375 0.0368807 3.28168e-16
376 0.0368807 3.2504e-16
377 0.0368807 3.2624e-16
378 0.0368807 3.28992e-16
379 0.0368807 3.2525e-16
380 0.0368807 3.18401e-16
381 0.0368807 3.25193e-16
382 0.0368807 3.27525e-16
383 0.0368807 3.24659e-16
384 0.0368807 3.22631e-16
385 0.0368807 3.23664e-16
386 0.0368807 3.26711e-16
387 0.0368807 3.23406e-16
388 0.0368807 3.28463e-16
389 0.0368807 3.27489e-16
390 0.0368807 3.28086e-16
391 0.0368807 3.29069e-16
392 0.0368807 3.25675e-16
393 0.0368807 3.26732e-16
394 0.0368807 3.26207e-16
395 0.0368807 3.30149e-16
396 0.0368807 3.33104e-16
397 0.0368807 3.25883e-16
398 0.0368807 3.29175e-16
399 0.0368807 3.30332e-16
400 0.0368807 3.32977e-16
401 0.0368807 3.40647e-16
402 0.0368807 3.41081e-16
403 0.0368807 3.36978e-16
404 0.0368807 3.35085e-16
405 0.0368807 3.31382e-16
406 0.0368807 3.30611e-16
407 0.0368807 3.3134e-16
408 0.0368807 3.31428e-16
409 0.0368807 3.28639e-16
410 0.0368807 3.26078e-16
411 0.0368807 3.24136e-16
412 0.0368807 3.22624e-16
413 0.0368807 3.28994e-16
414 0.0368807 3.33138e-16
415 0.0368807 3.36145e-16
416 0.0368807 3.31451e-16
417 0.0368807 3.28271e-16
418 0.0368807 3.29469e-16
419 0.0368807 3.35657e-16
420 0.0368807 3.4002e-16
421 0.0368807 3.39833e-16
422 0.0368807 3.3817e-16
423 0.0368807 3.37273e-16
424 0.0368807 3.31722e-16
425 0.0368807 3.34457e-16
426 0.0368807 3.33422e-16
427 0.0368807 3.31188e-16
428 0.0368807 3.2359e-16
429 0.0368807 3.22063e-16
430 0.0368807 3.19781e-16
431 0.0368807 3.22787e-16
432 0.0368807 3.27149e-16
433 0.0368807 3.25876e-16
434 0.0368807 3.25775e-16
435 0.0368807 3.27863e-16
436 0.0368807 3.32307e-16
437 0.0368807 3.34758e-16
438 0.0368807 3.35156e-16
439 0.0368807 3.33234e-16
440 0.0368807 3.26956e-16
441 0.0368807 3.23471e-16
442 0.0368807 3.19908e-16
443 0.0368807 3.21672e-16
444 0.0368807 3.26245e-16
445 0.0368807 3.24916e-16
446 0.0368807 3.20996e-16
447 0.0368807 3.24733e-16
448 0.0368807 3.25172e-16
449 0.0368807 3.2738e-16
450 0.0368807 3.27074e-16
451 0.0368807 3.26596e-16
452 0.0368807 3.26914e-16
453 0.0368807 3.24914e-16
454 0.0368807 3.30308e-16
455 0.0368807 3.30533e-16
456 0.0368807 3.32401e-16
457 0.0368807 3.3339e-16
458 0.0368807 3.34579e-16
459 0.0368807 3.31307e-16
460 0.0368807 3.31256e-16
461 0.0368807 3.32683e-16
462 0.0368807 3.32513e-16
463 0.0368807 3.31612e-16
464 0.0368807 3.2876e-16
465 0.0368807 3.24106e-16
466 0.0368807 3.22948e-16
467 0.0368807 3.2519e-16
468 0.0368807 3.27341e-16
469 0.0368807 3.28012e-16
470 0.0368807 3.31985e-16
471 0.0368807 3.31356e-16
472 0.0368807 3.2957e-16
473 0.0368807 3.31125e-16
474 0.0368807 3.30667e-16
475 0.0368807 3.2936e-16
476 0.0368807 3.29108e-16
477 0.0368807 3.30032e-16
478 0.0368807 3.30755e-16
479 0.0368807 3.28691e-16
480 0.0368807 3.28807e-16
481 0.0368807 3.29808e-16
482 0.0368807 3.30654e-16
483 0.0368807 3.30332e-16
484 0.0368807 3.28951e-16
485 0.0368807 3.35169e-16
486 0.0368807 3.32082e-16
487 0.0368807 3.33679e-16
488 0.0368807 3.28773e-16
489 0.0368807 3.30081e-16
490 0.0368807 3.32704e-16
491 0.0368807 3.35194e-16
492 0.0368807 3.38918e-16
493 0.0368807 3.37412e-16
494 0.0368807 3.38823e-16
495 0.0368807 3.31146e-16
496 0.0368807 3.25168e-16
497 0.0368807 3.24957e-16
498 0.0368807 3.26421e-16
499 0.0368807 3.25911e-16


==> figures/data/planewave/F010.00_P000.00_N0128_O00_C00.240/cmcg.txt <==
N err mis
0 0.908007 0.173508
1 0.868022 0.135162
2 0.830438 0.114724
3 0.790397 0.100971
4 0.748133 0.0905886
5 0.706097 0.0829176
6 0.662289 0.0769498
7 0.616363 0.0721518
8 0.565999 0.0681084
9 0.450764 0.0595106
10 0.319629 0.0482154
11 0.207974 0.0364584
12 0.139128 0.0270093
13 0.101782 0.0203284
14 0.0808836 0.0157674
15 0.0673457 0.0124405
16 0.0584596 0.0101672
17 0.0513427 0.00841472
18 0.0451257 0.00691107
19 0.0396624 0.00541803
20 0.0370431 0.00469029
21 0.0349871 0.00420886
22 0.0328741 0.00381775
23 0.0305339 0.00344932
24 0.0278676 0.00305303
25 0.0252733 0.00265711
26 0.022996 0.00228359
27 0.0211662 0.00194618
28 0.0197217 0.00163204
29 0.0187991 0.00138546
30 0.0181184 0.00118395
31 0.0175716 0.00100064
32 0.017116 0.000808275
33 0.0168602 0.000665125
34 0.0167103 0.000561174
35 0.0166094 0.000483792
36 0.0165332 0.000418679
37 0.0164768 0.000364908
38 0.0164332 0.000321384
39 0.0163979 0.000285163
40 0.016364 0.000247716
41 0.0163402 0.000219823
42 0.0163209 0.000196082
43 0.0163073 0.000178474
44 0.0162933 0.000160265
45 0.0162802 0.00014095
46 0.0162705 0.000122886
47 0.016263 0.000105786
48 0.0162583 9.24603e-05
49 0.016255 8.14998e-05
50 0.0162522 7.38466e-05
51 0.01625 6.67657e-05
52 0.016248 5.94587e-05
53 0.0162465 5.31736e-05
54 0.0162454 4.75474e-05
55 0.0162447 4.27665e-05
56 0.0162438 3.82991e-05
57 0.0162433 3.47181e-05
58 0.0162429 3.14344e-05
59 0.0162425 2.81949e-05
60 0.0162423 2.52178e-05
61 0.016242 2.26219e-05
62 0.0162419 2.07322e-05
63 0.0162419 1.89382e-05
64 0.0162419 1.71783e-05
65 0.0162418 1.5438e-05
66 0.0162416 1.38217e-05
67 0.0162416 1.24228e-05
68 0.0162415 1.11698e-05
69 0.0162414 1.01225e-05
70 0.0162414 9.05474e-06
71 0.0162414 7.87483e-06
72 0.0162414 6.7953e-06
73 0.0162414 5.99843e-06
74 0.0162414 5.34823e-06
75 0.0162414 4.75339e-06
76 0.0162414 4.15014e-06
77 0.0162415 3.60105e-06
78 0.0162415 3.15549e-06
79 0.0162415 2.84343e-06
80 0.0162415 2.58965e-06
81 0.0162415 2.3909e-06
82 0.0162416 2.18739e-06
83 0.0162416 1.98787e-06
84 0.0162416 1.80737e-06
85 0.0162416 1.63861e-06
86 0.0162416 1.47303e-06
87 0.0162416 1.27937e-06
88 0.0162416 1.10961e-06
89 0.0162416 9.62032e-07
90 0.0162416 8.41307e-07
91 0.0162416 7.34569e-07
92 0.0162416 6.51619e-07
93 0.0162416 5.83665e-07
94 0.0162416 5.22146e-07
95 0.0162416 4.59283e-07
96 0.0162416 3.98901e-07
97 0.0162417 3.43013e-07
98 0.0162417 2.94364e-07
99 0.0162417 2.5507e-07
100 0.0162417 2.24993e-07
101 0.0162417 2.01626e-07
102 0.0162417 1.83223e-07
103 0.0162417 1.66653e-07
104 0.0162417 1.51846e-07
105 0.0162417 1.377e-07
106 0.0162417 1.22332e-07
107 0.0162417 1.04549e-07
108 0.0162417 8.67199e-08
109 0.0162417 7.09647e-08
110 0.0162417 5.90573e-08
111 0.0162417 5.03088e-08
112 0.0162417 4.4345e-08
113 0.0162417 3.97005e-08
114 0.0162417 3.59949e-08
115 0.0162417 3.30932e-08
116 0.0162417 3.053e-08
117 0.0162417 2.78649e-08
118 0.0162417 2.50416e-08
119 0.0162417 2.21583e-08
120 0.0162417 1.95335e-08
121 0.0162417 1.74223e-08
122 0.0162417 1.58252e-08
123 0.0162417 1.45455e-08
124 0.0162417 1.344e-08
125 0.0162417 1.24103e-08
126 0.0162417 1.14967e-08
127 0.0162417 1.06878e-08
128 0.0162417 9.98346e-09
129 0.0162417 9.30207e-09
130 0.0162417 8.68325e-09
131 0.0162417 8.15384e-09
132 0.0162417 7.74624e-09
133 0.0162417 7.41406e-09
134 0.0162417 7.14871e-09
135 0.0162417 6.9542e-09
136 0.0162417 6.79891e-09
137 0.0162417 6.67227e-09
138 0.0162417 6.56846e-09
139 0.0162417 6.49411e-09
140 0.0162417 6.43025e-09
141 0.0162417 6.37114e-09
142 0.0162417 6.32005e-09
143 0.0162417 6.27772e-09
144 0.0162417 6.24188e-09
145 0.0162417 6.21092e-09
146 0.0162417 6.18811e-09
147 0.0162417 6.17264e-09
148 0.0162417 6.16143e-09
149 0.0162417 6.15268e-09
150 0.0162417 6.14584e-09
151 0.0162417 6.14076e-09
152 0.0162417 6.13643e-09
153 0.0162417 6.13228e-09
154 0.0162417 6.1286e-09
155 0.0162417 6.12566e-09
156 0.0162417 6.12334e-09
157 0.0162417 6.1215e-09
158 0.0162417 6.11994e-09
159 0.0162417 6.11866e-09
160 0.0162417 6.11776e-09
161 0.0162417 6.1171e-09
162 0.0162417 6.11664e-09
163 0.0162417 6.11628e-09
164 0.0162417 6.11597e-09
165 0.0162417 6.11567e-09
166 0.0162417 6.11542e-09
167 0.0162417 6.11524e-09
168 0.0162417 6.11511e-09
169 0.0162417 6.11499e-09
170 0.0162417 6.11487e-09
171 0.0162417 6.11477e-09
172 0.0162417 6.11469e-09
173 0.0162417 6.11462e-09
174 0.0162417 6.11457e-09
175 0.0162417 6.11451e-09
176 0.0162417 6.11446e-09
177 0.0162417 6.11441e-09
178 0.0162417 6.11437e-09
179 0.0162417 6.11433e-09
180 0.0162417 6.11429e-09
181 0.0162417 6.11425e-09
182 0.0162417 6.11421e-09
183 0.0162417 6.11415e-09
184 0.0162417 6.11408e-09
185 0.0162417 6.114e-09
186 0.0162417 6.1139e-09
187 0.0162417 6.11379e-09
188 0.0162417 6.11364e-09
189 0.0162417 6.11346e-09
190 0.0162417 6.11325e-09
191 0.0162417 6.11302e-09
192 0.0162417 6.1128e-09
193 0.0162417 6.11255e-09
194 0.0162417 6.11221e-09
195 0.0162417 6.11171e-09
196 0.0162417 6.11099e-09
197 0.0162417 6.10999e-09
198 0.0162417 6.10888e-09
199 0.0162417 6.1076e-09
200 0.0162417 6.106e-09
201 0.0162417 6.10385e-09
202 0.0162417 6.10114e-09
203 0.0162417 6.09805e-09
204 0.0162417 6.09464e-09
205 0.0162417 6.09018e-09
206 0.0162417 6.08401e-09
207 0.0162417 6.07571e-09
208 0.0162417 6.06521e-09
209 0.0162417 6.05166e-09
210 0.0162417 6.03607e-09
211 0.0162417 6.0175e-09
212 0.0162417 5.99404e-09
213 0.0162417 5.96132e-09
214 0.0162417 5.91759e-09
215 0.0162417 5.8638e-09
216 0.0162417 5.7972e-09
217 0.0162417 5.70952e-09
218 0.0162417 5.59311e-09
219 0.0162417 5.45781e-09
220 0.0162417 5.29665e-09
221 0.0162417 5.1078e-09
222 0.0162417 4.89348e-09
223 0.0162417 4.67279e-09
224 0.0162417 4.44586e-09
225 0.0162417 4.23014e-09
226 0.0162417 4.0305e-09
227 0.0162417 3.83016e-09
228 0.0162417 3.61337e-09
229 0.0162417 3.36457e-09
230 0.0162417 3.09683e-09
231 0.0162417 2.84252e-09
232 0.0162417 2.60999e-09
233 0.0162417 2.4076e-09
234 0.0162417 2.23725e-09
235 0.0162417 2.09897e-09
236 0.0162417 1.98004e-09
237 0.0162417 1.88252e-09
238 0.0162417 1.79719e-09
239 0.0162417 1.71783e-09
240 0.0162417 1.64119e-09
241 0.0162417 1.57948e-09
242 0.0162417 1.52979e-09
243 0.0162417 1.49051e-09
244 0.0162417 1.46109e-09
245 0.0162417 1.43732e-09
246 0.0162417 1.4207e-09
247 0.0162417 1.40796e-09
248 0.0162417 1.39711e-09
249 0.0162417 1.3884e-09


==> figures/data/planewave/F010.00_P000.00_N0128_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.908019 0.173503
1 0.868034 0.13515
2 0.83045 0.114708
3 0.790408 0.100958
4 0.748144 0.090578
5 0.706108 0.0829078
6 0.6623 0.076941
7 0.616375 0.072143
8 0.566011 0.0680997
9 0.450775 0.0595117
10 0.319636 0.0482175
11 0.207978 0.0364489
12 0.139129 0.0269961
13 0.10178 0.0203084
14 0.0808791 0.0157429
15 0.0673392 0.0124106
16 0.0584518 0.0101393
17 0.0513342 0.00839123
18 0.0451166 0.00689553
19 0.0396523 0.00541077
20 0.0370323 0.00468425
21 0.0349757 0.00420581
22 0.0328618 0.00381823
23 0.0305205 0.00345147
24 0.0278526 0.00305587
25 0.0252563 0.00266067
26 0.022977 0.00228805
27 0.0211453 0.00195255
28 0.0196992 0.00164315
29 0.0187755 0.00140248
30 0.018094 0.00120838
31 0.0175467 0.00103477
32 0.0170907 0.000854796
33 0.0168347 0.000725155
34 0.0166846 0.000635315
35 0.0165836 0.000570967
36 0.0165073 0.000518552
37 0.0164508 0.000477213
38 0.0164071 0.000445674
39 0.0163717 0.000418734
40 0.0163377 0.000393877
41 0.0163138 0.000377612
42 0.0162945 0.0003633
43 0.0162808 0.00035357
44 0.0162668 0.000344999
45 0.0162536 0.000336867
46 0.016244 0.000330732
47 0.0162365 0.000325966
48 0.0162318 0.000322774
49 0.0162285 0.000320312
50 0.0162257 0.000318818
51 0.0162235 0.000317399
52 0.0162215 0.000315847
53 0.01622 0.000314376
54 0.0162189 0.000313197
55 0.0162181 0.000312468
56 0.0162173 0.000311916
57 0.0162168 0.000311576
58 0.0162164 0.000311242
59 0.016216 0.000311011
60 0.0162157 0.000310938
61 0.0162155 0.000310716
62 0.0162154 0.000310535
63 0.0162154 0.000310461
64 0.0162154 0.000310418
65 0.0162153 0.000310365
66 0.0162152 0.00031026
67 0.0162151 0.000310178
68 0.016215 0.000310088
69 0.0162149 0.000310046
70 0.0162149 0.000309992
71 0.0162149 0.000309914
72 0.0162149 0.000309849
73 0.0162149 0.000309818
74 0.0162149 0.000309832
75 0.0162149 0.000309845
76 0.016215 0.000309848
77 0.016215 0.000309849
78 0.016215 0.000309855
79 0.016215 0.000309866
80 0.016215 0.000309859
81 0.016215 0.000309839
82 0.0162151 0.000309838
83 0.0162151 0.000309839
84 0.0162151 0.000309831
85 0.0162151 0.000309818
86 0.0162151 0.000309809
87 0.0162151 0.000309802
88 0.0162151 0.000309802
89 0.0162151 0.000309805
90 0.0162151 0.000309808
91 0.0162151 0.000309815
92 0.0162151 0.000309821
93 0.0162152 0.000309824
94 0.0162152 0.000309824
95 0.0162152 0.000309823
96 0.0162152 0.000309821
97 0.0162152 0.000309819
98 0.0162152 0.000309817
99 0.0162152 0.000309817
100 0.0162152 0.000309816
101 0.0162152 0.000309817
102 0.0162152 0.000309818
103 0.0162152 0.000309818
104 0.0162152 0.000309818
105 0.0162152 0.000309819
106 0.0162152 0.00030982
107 0.0162152 0.00030982
108 0.0162152 0.000309821
109 0.0162152 0.00030982
110 0.0162152 0.00030982
111 0.0162152 0.00030982
112 0.0162152 0.00030982
113 0.0162152 0.00030982
114 0.0162152 0.00030982
115 0.0162152 0.00030982
116 0.0162152 0.00030982
117 0.0162152 0.00030982
118 0.0162152 0.00030982
119 0.0162152 0.00030982
120 0.0162152 0.00030982
121 0.0162152 0.00030982
122 0.0162152 0.00030982
123 0.0162152 0.00030982
124 0.0162152 0.00030982
125 0.0162152 0.00030982
126 0.0162152 0.00030982
127 0.0162152 0.00030982
128 0.0162152 0.00030982
129 0.0162152 0.00030982
130 0.0162152 0.00030982
131 0.0162152 0.00030982
132 0.0162152 0.00030982
133 0.0162152 0.00030982
134 0.0162152 0.00030982
135 0.0162152 0.00030982
136 0.0162152 0.00030982
137 0.0162152 0.00030982
138 0.0162152 0.00030982
139 0.0162152 0.00030982
140 0.0162152 0.00030982
141 0.0162152 0.00030982
142 0.0162152 0.00030982
143 0.0162152 0.00030982
144 0.0162152 0.00030982
145 0.0162152 0.00030982
146 0.0162152 0.00030982
147 0.0162152 0.00030982
148 0.0162152 0.00030982
149 0.0162152 0.00030982
150 0.0162152 0.00030982
151 0.0162152 0.00030982
152 0.0162152 0.00030982
153 0.0162152 0.00030982
154 0.0162152 0.00030982
155 0.0162152 0.00030982
156 0.0162152 0.00030982
157 0.0162152 0.00030982
158 0.0162152 0.00030982
159 0.0162152 0.00030982
160 0.0162152 0.00030982
161 0.0162152 0.00030982
162 0.0162152 0.00030982
163 0.0162152 0.00030982
164 0.0162152 0.00030982
165 0.0162152 0.00030982
166 0.0162152 0.00030982
167 0.0162152 0.00030982
168 0.0162152 0.00030982
169 0.0162152 0.00030982
170 0.0162152 0.00030982
171 0.0162152 0.00030982
172 0.0162152 0.00030982
173 0.0162152 0.00030982
174 0.0162152 0.00030982
175 0.0162152 0.00030982
176 0.0162152 0.00030982
177 0.0162152 0.00030982
178 0.0162152 0.00030982
179 0.0162152 0.00030982
180 0.0162152 0.00030982
181 0.0162152 0.00030982
182 0.0162152 0.00030982
183 0.0162152 0.00030982
184 0.0162152 0.00030982
185 0.0162152 0.00030982
186 0.0162152 0.00030982
187 0.0162152 0.00030982
188 0.0162152 0.00030982
189 0.0162152 0.00030982
190 0.0162152 0.00030982
191 0.0162152 0.00030982
192 0.0162152 0.00030982
193 0.0162152 0.00030982
194 0.0162152 0.00030982
195 0.0162152 0.00030982
196 0.0162152 0.00030982
197 0.0162152 0.00030982
198 0.0162152 0.00030982
199 0.0162152 0.00030982
200 0.0162152 0.00030982
201 0.0162152 0.00030982
202 0.0162152 0.00030982
203 0.0162152 0.00030982
204 0.0162152 0.00030982
205 0.0162152 0.00030982
206 0.0162152 0.00030982
207 0.0162152 0.00030982
208 0.0162152 0.00030982
209 0.0162152 0.00030982
210 0.0162152 0.00030982
211 0.0162152 0.00030982
212 0.0162152 0.00030982
213 0.0162152 0.00030982
214 0.0162152 0.00030982
215 0.0162152 0.00030982
216 0.0162152 0.00030982
217 0.0162152 0.00030982
218 0.0162152 0.00030982
219 0.0162152 0.00030982
220 0.0162152 0.00030982
221 0.0162152 0.00030982
222 0.0162152 0.00030982
223 0.0162152 0.00030982
224 0.0162152 0.00030982
225 0.0162152 0.00030982
226 0.0162152 0.00030982
227 0.0162152 0.00030982
228 0.0162152 0.00030982
229 0.0162152 0.00030982
230 0.0162152 0.00030982
231 0.0162152 0.00030982
232 0.0162152 0.00030982
233 0.0162152 0.00030982
234 0.0162152 0.00030982
235 0.0162152 0.00030982
236 0.0162152 0.00030982
237 0.0162152 0.00030982
238 0.0162152 0.00030982
239 0.0162152 0.00030982
240 0.0162152 0.00030982
241 0.0162152 0.00030982
242 0.0162152 0.00030982
243 0.0162152 0.00030982
244 0.0162152 0.00030982
245 0.0162152 0.00030982
246 0.0162152 0.00030982
247 0.0162152 0.00030982
248 0.0162152 0.00030982
249 0.0162152 0.00030982


==> figures/data/planewave/F010.00_P000.00_N0128_O00_C00.240/freq.txt <==
0.0158696 1.41421


==> figures/data/planewave/F010.00_P000.00_N0128_O00_C00.240/full_wave.txt <==
N err mis
0 0.950714 0.254481
1 0.887056 0.230204
2 0.827627 0.223845
3 0.766502 0.219107
4 0.701726 0.214944
5 0.631526 0.211095
6 0.553465 0.207448
7 0.463337 0.203914
8 0.351762 0.2006
9 0.183668 0.194434
10 0.0360336 0.0559041
11 0.0255611 0.0315559
12 0.0213203 0.0217465
13 0.0186999 0.0119345
14 0.0177671 0.00730377
15 0.017355 0.00547369
16 0.0170553 0.00424496
17 0.0168051 0.00337647
18 0.0166077 0.00278532
19 0.0164599 0.0023388
20 0.0163491 0.00196101
21 0.0162814 0.00158292
22 0.0162558 0.00123982
23 0.016248 0.00105781
24 0.0162452 0.000883221
25 0.0162447 0.000675515
26 0.0162441 0.000459238
27 0.0162434 0.000277937
28 0.0162454 0.000196517
29 0.0162415 0.000157243
30 0.0162431 0.000126918
31 0.0162433 0.000101714
32 0.016241 8.01193e-05
33 0.016241 6.21017e-05
34 0.016242 4.76456e-05
35 0.0162419 3.65663e-05
36 0.0162417 2.99467e-05
37 0.0162417 2.56934e-05
38 0.0162416 2.09699e-05
39 0.0162417 1.60578e-05
40 0.0162416 1.12119e-05
41 0.0162417 7.25779e-06
42 0.0162417 5.29322e-06
43 0.0162417 4.2717e-06
44 0.0162416 3.50314e-06
45 0.0162417 2.81997e-06
46 0.0162417 2.23114e-06
47 0.0162417 1.69406e-06
48 0.0162417 1.23934e-06
49 0.0162417 9.31417e-07
50 0.0162417 7.57964e-07
51 0.0162417 6.47035e-07
52 0.0162417 5.28072e-07
53 0.0162417 4.04975e-07
54 0.0162417 2.92835e-07
55 0.0162417 1.95993e-07
56 0.0162417 1.42892e-07
57 0.0162417 1.17703e-07
58 0.0162417 9.63673e-08
59 0.0162417 7.76922e-08
60 0.0162417 6.17528e-08
61 0.0162417 4.61007e-08
62 0.0162417 3.35332e-08
63 0.0162417 2.44647e-08
64 0.0162417 1.96769e-08
65 0.0162417 1.65281e-08
66 0.0162417 1.37119e-08
67 0.0162417 1.06987e-08
68 0.0162417 7.71488e-09
69 0.0162417 5.3126e-09
70 0.0162417 3.89061e-09
71 0.0162417 3.12074e-09
72 0.0162417 2.61856e-09
73 0.0162417 2.16998e-09
74 0.0162417 1.72356e-09
75 0.0162417 1.32226e-09
76 0.0162417 9.7793e-10
77 0.0162417 7.39658e-10
78 0.0162417 6.19953e-10
79 0.0162417 5.5163e-10
80 0.0162417 4.97924e-10
81 0.0162417 4.4526e-10
82 0.0162417 3.98797e-10
83 0.0162417 3.67553e-10
84 0.0162417 3.52087e-10
85 0.0162417 3.45435e-10
86 0.0162417 3.41568e-10
87 0.0162417 3.38996e-10
88 0.0162417 3.36833e-10
89 0.0162417 3.35337e-10
90 0.0162417 3.34424e-10
91 0.0162417 3.3388e-10
92 0.0162417 3.33664e-10
93 0.0162417 3.33568e-10
94 0.0162417 3.33507e-10
95 0.0162417 3.33467e-10
96 0.0162417 3.33446e-10
97 0.0162417 3.33439e-10
98 0.0162417 3.33451e-10
99 0.0162417 3.33474e-10
100 0.0162417 3.33499e-10
101 0.0162417 3.33528e-10
102 0.0162417 3.33559e-10
103 0.0162417 3.3359e-10
104 0.0162417 3.33623e-10
105 0.0162417 3.33657e-10
106 0.0162417 3.33691e-10
107 0.0162417 3.33726e-10
108 0.0162417 3.33762e-10
109 0.0162417 3.33798e-10
110 0.0162417 3.33834e-10
111 0.0162417 3.33871e-10
112 0.0162417 3.33908e-10
113 0.0162417 3.33945e-10
114 0.0162417 3.33983e-10
115 0.0162417 3.34021e-10
116 0.0162417 3.3406e-10
117 0.0162417 3.34099e-10
118 0.0162417 3.34138e-10
119 0.0162417 3.34177e-10
120 0.0162417 3.34217e-10
121 0.0162417 3.34257e-10
122 0.0162417 3.34298e-10
123 0.0162417 3.34339e-10
124 0.0162417 3.3438e-10
125 0.0162417 3.34422e-10
126 0.0162417 3.34464e-10
127 0.0162417 3.34506e-10
128 0.0162417 3.34549e-10
129 0.0162417 3.34592e-10
130 0.0162417 3.34635e-10
131 0.0162417 3.34679e-10
132 0.0162417 3.34723e-10
133 0.0162417 3.34767e-10
134 0.0162417 3.34812e-10
135 0.0162417 3.34857e-10
136 0.0162417 3.34902e-10
137 0.0162417 3.34948e-10
138 0.0162417 3.34994e-10
139 0.0162417 3.3504e-10
140 0.0162417 3.35087e-10
141 0.0162417 3.35134e-10
142 0.0162417 3.35181e-10
143 0.0162417 3.35229e-10
144 0.0162417 3.35277e-10
145 0.0162417 3.35325e-10
146 0.0162417 3.35374e-10
147 0.0162417 3.35423e-10
148 0.0162417 3.35473e-10
149 0.0162417 3.35523e-10
150 0.0162417 3.35573e-10
151 0.0162417 3.35623e-10
152 0.0162417 3.35674e-10
153 0.0162417 3.35725e-10
154 0.0162417 3.35777e-10
155 0.0162417 3.35829e-10
156 0.0162417 3.35881e-10
157 0.0162417 3.35933e-10
158 0.0162417 3.35986e-10
159 0.0162417 3.36039e-10
160 0.0162417 3.36093e-10
161 0.0162417 3.36147e-10
162 0.0162417 3.36201e-10
163 0.0162417 3.36256e-10
164 0.0162417 3.36311e-10
165 0.0162417 3.36366e-10
166 0.0162417 3.36421e-10
167 0.0162417 3.36477e-10
168 0.0162417 3.36534e-10
169 0.0162417 3.3659e-10
170 0.0162417 3.36647e-10
171 0.0162417 3.36705e-10
172 0.0162417 3.36762e-10
173 0.0162417 3.3682e-10
174 0.0162417 3.36879e-10
175 0.0162417 3.36937e-10
176 0.0162417 3.36996e-10
177 0.0162417 3.37056e-10
178 0.0162417 3.37115e-10
179 0.0162417 3.37175e-10
180 0.0162417 3.37236e-10
181 0.0162417 3.37296e-10
182 0.0162417 3.37358e-10
183 0.0162417 3.37419e-10
184 0.0162417 3.37481e-10
185 0.0162417 3.37543e-10
186 0.0162417 3.37605e-10
187 0.0162417 3.37668e-10
188 0.0162417 3.37731e-10
189 0.0162417 3.37795e-10
190 0.0162417 3.37858e-10
191 0.0162417 3.37923e-10
192 0.0162417 3.37987e-10
193 0.0162417 3.38052e-10
194 0.0162417 3.38117e-10
195 0.0162417 3.38183e-10
196 0.0162417 3.38248e-10
197 0.0162417 3.38315e-10
198 0.0162417 3.38381e-10
199 0.0162417 3.38448e-10
200 0.0162417 3.38515e-10
201 0.0162417 3.38583e-10
202 0.0162417 3.38651e-10
203 0.0162417 3.38719e-10
204 0.0162417 3.38788e-10
205 0.0162417 3.38857e-10
206 0.0162417 3.38926e-10
207 0.0162417 3.38995e-10
208 0.0162417 3.39065e-10
209 0.0162417 3.39136e-10
210 0.0162417 3.39206e-10
211 0.0162417 3.39277e-10
212 0.0162417 3.39349e-10
213 0.0162417 3.3942e-10
214 0.0162417 3.39492e-10
215 0.0162417 3.39565e-10
216 0.0162417 3.39637e-10
217 0.0162417 3.39711e-10
218 0.0162417 3.39784e-10
219 0.0162417 3.39858e-10
220 0.0162417 3.39932e-10
221 0.0162417 3.40006e-10
222 0.0162417 3.40081e-10
223 0.0162417 3.40156e-10
224 0.0162417 3.40231e-10
225 0.0162417 3.40307e-10
226 0.0162417 3.40383e-10
227 0.0162417 3.4046e-10
228 0.0162417 3.40537e-10
229 0.0162417 3.40614e-10
230 0.0162417 3.40691e-10
231 0.0162417 3.40769e-10
232 0.0162417 3.40847e-10
233 0.0162417 3.40926e-10
234 0.0162417 3.41005e-10
235 0.0162417 3.41084e-10
236 0.0162417 3.41163e-10
237 0.0162417 3.41243e-10
238 0.0162417 3.41324e-10
239 0.0162417 3.41404e-10
240 0.0162417 3.41485e-10
241 0.0162417 3.41566e-10
242 0.0162417 3.41648e-10
243 0.0162417 3.4173e-10
244 0.0162417 3.41812e-10
245 0.0162417 3.41895e-10
246 0.0162417 3.41978e-10
247 0.0162417 3.42061e-10
248 0.0162417 3.42145e-10
249 0.0162417 3.42229e-10
250 0.0162417 3.42313e-10
251 0.0162417 3.42398e-10
252 0.0162417 3.42483e-10
253 0.0162417 3.42568e-10
254 0.0162417 3.42654e-10
255 0.0162417 3.4274e-10
256 0.0162417 3.42826e-10
257 0.0162417 3.42913e-10
258 0.0162417 3.43e-10
259 0.0162417 3.43088e-10
260 0.0162417 3.43175e-10
261 0.0162417 3.43263e-10
262 0.0162417 3.43352e-10
263 0.0162417 3.43441e-10
264 0.0162417 3.4353e-10
265 0.0162417 3.43619e-10
266 0.0162417 3.43709e-10
267 0.0162417 3.43799e-10
268 0.0162417 3.4389e-10
269 0.0162417 3.43981e-10
270 0.0162417 3.44072e-10
271 0.0162417 3.44163e-10
272 0.0162417 3.44255e-10
273 0.0162417 3.44348e-10
274 0.0162417 3.4444e-10
275 0.0162417 3.44533e-10
276 0.0162417 3.44626e-10
277 0.0162417 3.4472e-10
278 0.0162417 3.44814e-10
279 0.0162417 3.44908e-10
280 0.0162417 3.45003e-10
281 0.0162417 3.45098e-10
282 0.0162417 3.45193e-10
283 0.0162417 3.45289e-10
284 0.0162417 3.45385e-10
285 0.0162417 3.45481e-10
286 0.0162417 3.45578e-10
287 0.0162417 3.45675e-10
288 0.0162417 3.45772e-10
289 0.0162417 3.4587e-10
290 0.0162417 3.45968e-10
291 0.0162417 3.46066e-10
292 0.0162417 3.46165e-10
293 0.0162417 3.46264e-10
294 0.0162417 3.46364e-10
295 0.0162417 3.46464e-10
296 0.0162417 3.46564e-10
297 0.0162417 3.46664e-10
298 0.0162417 3.46765e-10
299 0.0162417 3.46866e-10
300 0.0162417 3.46968e-10
301 0.0162417 3.47069e-10
302 0.0162417 3.47172e-10
303 0.0162417 3.47274e-10
304 0.0162417 3.47377e-10
305 0.0162417 3.4748e-10
306 0.0162417 3.47584e-10
307 0.0162417 3.47688e-10
308 0.0162417 3.47792e-10
309 0.0162417 3.47897e-10
310 0.0162417 3.48002e-10
311 0.0162417 3.48107e-10
312 0.0162417 3.48212e-10
313 0.0162417 3.48318e-10
314 0.0162417 3.48425e-10
315 0.0162417 3.48531e-10
316 0.0162417 3.48638e-10
317 0.0162417 3.48746e-10
318 0.0162417 3.48853e-10
319 0.0162417 3.48962e-10
320 0.0162417 3.4907e-10
321 0.0162417 3.49179e-10
322 0.0162417 3.49288e-10
323 0.0162417 3.49397e-10
324 0.0162417 3.49507e-10
325 0.0162417 3.49617e-10
326 0.0162417 3.49727e-10
327 0.0162417 3.49838e-10
328 0.0162417 3.49949e-10
329 0.0162417 3.50061e-10
330 0.0162417 3.50173e-10
331 0.0162417 3.50285e-10
332 0.0162417 3.50397e-10
333 0.0162417 3.5051e-10
334 0.0162417 3.50623e-10
335 0.0162417 3.50737e-10
336 0.0162417 3.50851e-10
337 0.0162417 3.50965e-10
338 0.0162417 3.5108e-10
339 0.0162417 3.51195e-10
340 0.0162417 3.5131e-10
341 0.0162417 3.51425e-10
342 0.0162417 3.51541e-10
343 0.0162417 3.51658e-10
344 0.0162417 3.51774e-10
345 0.0162417 3.51891e-10
346 0.0162417 3.52009e-10
347 0.0162417 3.52126e-10
348 0.0162417 3.52244e-10
349 0.0162417 3.52363e-10
350 0.0162417 3.52482e-10
351 0.0162417 3.52601e-10
352 0.0162417 3.5272e-10
353 0.0162417 3.5284e-10
354 0.0162417 3.5296e-10
355 0.0162417 3.5308e-10
356 0.0162417 3.53201e-10
357 0.0162417 3.53322e-10
358 0.0162417 3.53444e-10
359 0.0162417 3.53566e-10
360 0.0162417 3.53688e-10
361 0.0162417 3.5381e-10
362 0.0162417 3.53933e-10
363 0.0162417 3.54056e-10
364 0.0162417 3.5418e-10
365 0.0162417 3.54304e-10
366 0.0162417 3.54428e-10
367 0.0162417 3.54553e-10
368 0.0162417 3.54678e-10
369 0.0162417 3.54803e-10
370 0.0162417 3.54928e-10
371 0.0162417 3.55054e-10
372 0.0162417 3.55181e-10
373 0.0162417 3.55307e-10
374 0.0162417 3.55434e-10
375 0.0162417 3.55562e-10
376 0.0162417 3.55689e-10
377 0.0162417 3.55818e-10
378 0.0162417 3.55946e-10
379 0.0162417 3.56075e-10
380 0.0162417 3.56204e-10
381 0.0162417 3.56333e-10
382 0.0162417 3.56463e-10
383 0.0162417 3.56593e-10
384 0.0162417 3.56724e-10
385 0.0162417 3.56854e-10
386 0.0162417 3.56986e-10
387 0.0162417 3.57117e-10
388 0.0162417 3.57249e-10
389 0.0162417 3.57381e-10
390 0.0162417 3.57514e-10
391 0.0162417 3.57647e-10
392 0.0162417 3.5778e-10
393 0.0162417 3.57913e-10
394 0.0162417 3.58047e-10
395 0.0162417 3.58182e-10
396 0.0162417 3.58316e-10
397 0.0162417 3.58451e-10
398 0.0162417 3.58587e-10
399 0.0162417 3.58722e-10
400 0.0162417 3.58858e-10
401 0.0162417 3.58995e-10
402 0.0162417 3.59131e-10
403 0.0162417 3.59268e-10
404 0.0162417 3.59406e-10
405 0.0162417 3.59544e-10
406 0.0162417 3.59682e-10
407 0.0162417 3.5982e-10
408 0.0162417 3.59959e-10
409 0.0162417 3.60098e-10
410 0.0162417 3.60238e-10
411 0.0162417 3.60377e-10
412 0.0162417 3.60518e-10
413 0.0162417 3.60658e-10
414 0.0162417 3.60799e-10
415 0.0162417 3.6094e-10
416 0.0162417 3.61082e-10
417 0.0162417 3.61224e-10
418 0.0162417 3.61366e-10
419 0.0162417 3.61509e-10
420 0.0162417 3.61652e-10
421 0.0162417 3.61795e-10
422 0.0162417 3.61938e-10
423 0.0162417 3.62082e-10
424 0.0162417 3.62227e-10
425 0.0162417 3.62372e-10
426 0.0162417 3.62517e-10
427 0.0162417 3.62662e-10
428 0.0162417 3.62808e-10
429 0.0162417 3.62954e-10
430 0.0162417 3.631e-10
431 0.0162417 3.63247e-10
432 0.0162417 3.63394e-10
433 0.0162417 3.63542e-10
434 0.0162417 3.6369e-10
435 0.0162417 3.63838e-10
436 0.0162417 3.63986e-10
437 0.0162417 3.64135e-10
438 0.0162417 3.64284e-10
439 0.0162417 3.64434e-10
440 0.0162417 3.64584e-10
441 0.0162417 3.64734e-10
442 0.0162417 3.64885e-10
443 0.0162417 3.65036e-10
444 0.0162417 3.65187e-10
445 0.0162417 3.65339e-10
446 0.0162417 3.65491e-10
447 0.0162417 3.65643e-10
448 0.0162417 3.65796e-10
449 0.0162417 3.65949e-10
450 0.0162417 3.66102e-10
451 0.0162417 3.66256e-10
452 0.0162417 3.6641e-10
453 0.0162417 3.66565e-10
454 0.0162417 3.6672e-10
455 0.0162417 3.66875e-10
456 0.0162417 3.6703e-10
457 0.0162417 3.67186e-10
458 0.0162417 3.67342e-10
459 0.0162417 3.67499e-10
460 0.0162417 3.67656e-10
461 0.0162417 3.67813e-10
462 0.0162417 3.67971e-10
463 0.0162417 3.68129e-10
464 0.0162417 3.68287e-10
465 0.0162417 3.68446e-10
466 0.0162417 3.68605e-10
467 0.0162417 3.68764e-10
468 0.0162417 3.68924e-10
469 0.0162417 3.69084e-10
470 0.0162417 3.69244e-10
471 0.0162417 3.69405e-10
472 0.0162417 3.69566e-10
473 0.0162417 3.69728e-10
474 0.0162417 3.69889e-10
475 0.0162417 3.70052e-10
476 0.0162417 3.70214e-10
477 0.0162417 3.70377e-10
478 0.0162417 3.7054e-10
479 0.0162417 3.70704e-10
480 0.0162417 3.70868e-10
481 0.0162417 3.71032e-10
482 0.0162417 3.71197e-10
483 0.0162417 3.71362e-10
484 0.0162417 3.71527e-10
485 0.0162417 3.71693e-10
486 0.0162417 3.71859e-10
487 0.0162417 3.72025e-10
488 0.0162417 3.72192e-10
489 0.0162417 3.72359e-10
490 0.0162417 3.72526e-10
491 0.0162417 3.72694e-10
492 0.0162417 3.72862e-10
493 0.0162417 3.73031e-10
494 0.0162417 3.732e-10
495 0.0162417 3.73369e-10
496 0.0162417 3.73538e-10
497 0.0162417 3.73708e-10
498 0.0162417 3.73879e-10
499 0.0162417 3.74049e-10


==> figures/data/planewave/F010.00_P022.50_N0016_O02_C00.120/cmcg.txt <==
N err mis
0 0.906367 0.174699
1 0.86343 0.136969
2 0.822706 0.116183
3 0.778676 0.101193
4 0.734019 0.0894829
5 0.692521 0.0809084
6 0.650922 0.0741687
7 0.60929 0.068787
8 0.565529 0.064307
9 0.515997 0.0600709
10 0.430947 0.0529131
11 0.343888 0.0448086
12 0.264339 0.0361552
13 0.216954 0.0299959
14 0.1837 0.0251544
15 0.158915 0.0212974
16 0.140697 0.0183154
17 0.126107 0.0159364
18 0.1131 0.0138198
19 0.102397 0.0120795
20 0.0931085 0.0105862
21 0.0858685 0.00946823
22 0.0795833 0.00856781
23 0.0734251 0.00778124
24 0.0666532 0.00696833
25 0.0597131 0.00611732
26 0.0531384 0.00524406
27 0.0479033 0.00444771
28 0.0439994 0.00375631
29 0.0412524 0.0031847
30 0.0393166 0.00270741
31 0.0379533 0.00231241
32 0.0369516 0.00198228
33 0.0361705 0.00169224
34 0.0355972 0.00144473
35 0.0351738 0.00124169
36 0.0348793 0.0010896
37 0.0346456 0.000965752
38 0.034461 0.000866239
39 0.0343031 0.000776999
40 0.0341672 0.000700338
41 0.0340401 0.000626447
42 0.0339271 0.000555283
43 0.0338311 0.000488403
44 0.033762 0.000431631
45 0.0337081 0.000379866
46 0.033666 0.000329922
47 0.0336382 0.000288743
48 0.0336199 0.000255476
49 0.0336081 0.000229147
50 0.0336007 0.000208554
51 0.0335938 0.000188583
52 0.0335865 0.000167916
53 0.0335797 0.000148064
54 0.0335739 0.000129702
55 0.0335687 0.000114835
56 0.0335642 0.000102825
57 0.0335599 9.15489e-05
58 0.0335556 8.05604e-05
59 0.0335523 7.01156e-05
60 0.0335501 6.1904e-05
61 0.0335487 5.54048e-05
62 0.0335482 5.04228e-05
63 0.0335479 4.59684e-05
64 0.0335477 4.16876e-05
65 0.0335476 3.7632e-05
66 0.0335476 3.42728e-05
67 0.0335476 3.15064e-05
68 0.0335474 2.87536e-05
69 0.0335473 2.5846e-05
70 0.0335472 2.2975e-05
71 0.033547 2.03204e-05
72 0.0335468 1.77637e-05
73 0.0335467 1.53248e-05
74 0.0335466 1.31408e-05
75 0.0335466 1.14952e-05
76 0.0335466 1.02113e-05
77 0.0335466 9.18247e-06
78 0.0335466 8.3738e-06
79 0.0335467 7.67891e-06
80 0.0335468 7.09624e-06
81 0.0335469 6.5162e-06
82 0.033547 5.9512e-06
83 0.0335471 5.42693e-06
84 0.0335472 4.87699e-06
85 0.0335472 4.271e-06
86 0.0335472 3.62713e-06
87 0.0335472 3.0316e-06
88 0.0335472 2.51016e-06
89 0.0335472 2.1207e-06
90 0.0335472 1.82749e-06
91 0.0335471 1.6033e-06
92 0.0335471 1.41628e-06
93 0.0335471 1.24069e-06
94 0.0335471 1.09758e-06
95 0.0335471 9.748e-07
96 0.0335471 8.69259e-07
97 0.033547 7.76158e-07
98 0.033547 6.93274e-07
99 0.033547 6.25146e-07
100 0.033547 5.64486e-07
101 0.033547 5.14679e-07
102 0.033547 4.65126e-07
103 0.033547 4.13383e-07
104 0.033547 3.63231e-07
105 0.033547 3.12091e-07
106 0.033547 2.68306e-07
107 0.033547 2.28588e-07
108 0.033547 1.94395e-07
109 0.033547 1.65833e-07
110 0.033547 1.43492e-07
111 0.033547 1.25574e-07
112 0.033547 1.11669e-07
113 0.033547 1.00673e-07
114 0.033547 9.1215e-08
115 0.033547 8.33124e-08
116 0.033547 7.66644e-08
117 0.033547 7.02709e-08
118 0.033547 6.43311e-08
119 0.033547 5.85292e-08
120 0.033547 5.26444e-08
121 0.033547 4.66664e-08
122 0.033547 4.04009e-08
123 0.033547 3.49096e-08
124 0.033547 3.03001e-08
125 0.033547 2.66642e-08
126 0.033547 2.37522e-08
127 0.033547 2.14568e-08
128 0.033547 1.95197e-08
129 0.033547 1.78437e-08
130 0.033547 1.62732e-08
131 0.033547 1.47296e-08
132 0.033547 1.31947e-08
133 0.033547 1.17204e-08
134 0.033547 1.03153e-08
135 0.033547 9.07564e-09
136 0.033547 8.10347e-09
137 0.033547 7.25994e-09
138 0.033547 6.51974e-09
139 0.033547 5.84789e-09
140 0.033547 5.26818e-09
141 0.033547 4.75435e-09
142 0.033547 4.28346e-09
143 0.033547 3.85005e-09
144 0.033547 3.43403e-09
145 0.033547 3.05669e-09
146 0.033547 2.67452e-09
147 0.033547 2.32968e-09
148 0.033547 2.02948e-09
149 0.033547 1.76823e-09
150 0.033547 1.55538e-09
151 0.033547 1.37246e-09
152 0.033547 1.21349e-09
153 0.033547 1.07336e-09
154 0.033547 9.64728e-10
155 0.033547 8.67802e-10
156 0.033547 7.85839e-10
157 0.033547 7.12678e-10
158 0.033547 6.42621e-10
159 0.033547 5.78002e-10
160 0.033547 5.23474e-10
161 0.033547 4.75372e-10
162 0.033547 4.27725e-10
163 0.033547 3.77017e-10
164 0.033547 3.28403e-10
165 0.033547 2.85755e-10
166 0.033547 2.46462e-10
167 0.033547 2.12092e-10
168 0.033547 1.83584e-10
169 0.033547 1.61946e-10
170 0.033547 1.45516e-10
171 0.033547 1.32394e-10
172 0.033547 1.21068e-10
173 0.033547 1.10349e-10
174 0.033547 1.00123e-10
175 0.033547 9.03331e-11
176 0.033547 8.11901e-11
177 0.033547 7.27199e-11
178 0.033547 6.40564e-11
179 0.033547 5.58074e-11
180 0.033547 4.78077e-11
181 0.033547 4.06469e-11
182 0.033547 3.45951e-11
183 0.033547 2.92819e-11
184 0.033547 2.52481e-11
185 0.033547 2.20394e-11
186 0.033547 1.96606e-11
187 0.033547 1.79018e-11
188 0.033547 1.63826e-11
189 0.033547 1.4993e-11
190 0.033547 1.37003e-11
191 0.033547 1.24182e-11
192 0.033547 1.12543e-11
193 0.033547 1.0151e-11
194 0.033547 9.08314e-12
195 0.033547 7.99834e-12
196 0.033547 6.94305e-12
197 0.033547 5.98704e-12
198 0.033547 5.06848e-12
199 0.033547 4.2447e-12
200 0.033547 3.58113e-12
201 0.033547 3.03575e-12
202 0.033547 2.60103e-12
203 0.033547 2.25934e-12
204 0.033547 2.00701e-12
205 0.033547 1.80773e-12
206 0.033547 1.63088e-12
207 0.033547 1.46195e-12
208 0.033547 1.30174e-12
209 0.033547 1.17278e-12
210 0.033547 1.06453e-12
211 0.033547 9.6429e-13
212 0.033547 8.64968e-13
213 0.033547 7.66708e-13
214 0.033547 6.79906e-13
215 0.033547 5.9975e-13
216 0.033547 5.20992e-13
217 0.033547 4.45071e-13
218 0.033547 3.71567e-13
219 0.033547 3.12288e-13
220 0.033547 2.64125e-13
221 0.033547 2.26157e-13
222 0.033547 1.91841e-13
223 0.033547 1.6284e-13
224 0.033547 1.39542e-13
225 0.033547 1.22207e-13
226 0.033547 1.08046e-13
227 0.033547 9.59561e-14
228 0.033547 8.58399e-14
229 0.033547 7.75738e-14
230 0.033547 7.09212e-14
231 0.033547 6.52016e-14
232 0.033547 5.97082e-14
233 0.033547 5.38011e-14
234 0.033547 4.76187e-14
235 0.033547 4.16253e-14
236 0.033547 3.61598e-14
237 0.033547 3.15355e-14
238 0.033547 2.74983e-14
239 0.033547 2.39761e-14
240 0.033547 2.11019e-14
241 0.033547 1.88002e-14
242 0.033547 1.6995e-14
243 0.033547 1.54738e-14
244 0.033547 1.39856e-14
245 0.033547 1.25877e-14
246 0.033547 1.13687e-14
247 0.033547 1.03071e-14
248 0.033547 9.37685e-15
249 0.033547 8.45696e-15


==> figures/data/planewave/F010.00_P022.50_N0016_O02_C00.120/cmcg_fine_filter.txt <==
N err mis
0 0.906331 0.174798
1 0.863405 0.137051
2 0.822683 0.116258
3 0.778656 0.101263
4 0.734001 0.0895549
5 0.692504 0.0809785
6 0.650905 0.0742377
7 0.609271 0.0688559
8 0.56551 0.0643748
9 0.515977 0.0601372
10 0.430924 0.0529777
11 0.34386 0.0448774
12 0.264302 0.0362277
13 0.216908 0.0300677
14 0.183644 0.0252338
15 0.158848 0.0213982
16 0.140619 0.0184369
17 0.126019 0.01608
18 0.112998 0.0139852
19 0.102282 0.0122667
20 0.0929787 0.0108108
21 0.0857238 0.00973691
22 0.0794235 0.00886026
23 0.0732526 0.0080927
24 0.0664638 0.00732868
25 0.059503 0.00651579
26 0.0529078 0.00567179
27 0.0476514 0.00493906
28 0.0437278 0.00432508
29 0.0409649 0.00384817
30 0.0390161 0.00346748
31 0.0376417 0.00316774
32 0.0366308 0.00294815
33 0.035843 0.00276766
34 0.0352648 0.00263064
35 0.0348375 0.00253266
36 0.0345401 0.00245874
37 0.034304 0.00240249
38 0.0341173 0.00236555
39 0.0339579 0.00233534
40 0.0338208 0.00230862
41 0.0336926 0.0022835
42 0.0335784 0.0022637
43 0.0334817 0.0022437
44 0.033412 0.00223064
45 0.0333575 0.00222179
46 0.0333148 0.00221788
47 0.0332866 0.00221542
48 0.033268 0.00221128
49 0.0332559 0.00220682
50 0.0332482 0.00220556
51 0.0332412 0.00220472
52 0.0332337 0.00220198
53 0.0332268 0.00220058
54 0.0332208 0.00220082
55 0.0332155 0.00219927
56 0.0332109 0.00219869
57 0.0332066 0.00219771
58 0.0332024 0.00219644
59 0.033199 0.00219621
60 0.0331967 0.00219594
61 0.0331952 0.00219572
62 0.0331947 0.00219593
63 0.0331944 0.00219566
64 0.0331942 0.00219578
65 0.0331942 0.00219587
66 0.0331941 0.00219574
67 0.0331941 0.00219582
68 0.0331939 0.00219573
69 0.0331938 0.00219554
70 0.0331937 0.00219544
71 0.0331935 0.00219539
72 0.0331933 0.00219543
73 0.0331932 0.00219538
74 0.0331931 0.00219545
75 0.0331931 0.00219538
76 0.0331931 0.00219529
77 0.0331931 0.00219529
78 0.0331931 0.00219528
79 0.0331932 0.00219528
80 0.0331933 0.00219535
81 0.0331934 0.00219542
82 0.0331935 0.00219547
83 0.0331936 0.00219547
84 0.0331937 0.00219549
85 0.0331937 0.00219547
86 0.0331938 0.00219541
87 0.0331938 0.00219542
88 0.0331937 0.00219543
89 0.0331937 0.00219542
90 0.0331937 0.00219542
91 0.0331937 0.00219542
92 0.0331936 0.00219543
93 0.0331936 0.00219542
94 0.0331936 0.00219542
95 0.0331936 0.00219542
96 0.0331936 0.00219542
97 0.0331936 0.00219542
98 0.0331936 0.00219542
99 0.0331935 0.00219542
100 0.0331935 0.00219542
101 0.0331935 0.00219541
102 0.0331935 0.0021954
103 0.0331935 0.0021954
104 0.0331935 0.0021954
105 0.0331935 0.0021954
106 0.0331935 0.0021954
107 0.0331935 0.0021954
108 0.0331935 0.0021954
109 0.0331935 0.0021954
110 0.0331935 0.0021954
111 0.0331935 0.0021954
112 0.0331935 0.0021954
113 0.0331935 0.0021954
114 0.0331935 0.0021954
115 0.0331935 0.0021954
116 0.0331935 0.0021954
117 0.0331935 0.0021954
118 0.0331935 0.0021954
119 0.0331935 0.0021954
120 0.0331935 0.0021954
121 0.0331935 0.0021954
122 0.0331935 0.0021954
123 0.0331935 0.0021954
124 0.0331935 0.0021954
125 0.0331935 0.0021954
126 0.0331935 0.0021954
127 0.0331935 0.0021954
128 0.0331935 0.0021954
129 0.0331935 0.0021954
130 0.0331935 0.00219541
131 0.0331935 0.0021954
132 0.0331935 0.0021954
133 0.0331935 0.0021954
134 0.0331935 0.0021954
135 0.0331935 0.0021954
136 0.0331935 0.0021954
137 0.0331935 0.0021954
138 0.0331935 0.0021954
139 0.0331935 0.0021954
140 0.0331935 0.0021954
141 0.0331935 0.0021954
142 0.0331935 0.0021954
143 0.0331935 0.0021954
144 0.0331935 0.0021954
145 0.0331935 0.0021954
146 0.0331935 0.0021954
147 0.0331935 0.0021954
148 0.0331935 0.0021954
149 0.0331935 0.0021954
150 0.0331935 0.0021954
151 0.0331935 0.0021954
152 0.0331935 0.0021954
153 0.0331935 0.0021954
154 0.0331935 0.0021954
155 0.0331935 0.0021954
156 0.0331935 0.0021954
157 0.0331935 0.0021954
158 0.0331935 0.0021954
159 0.0331935 0.0021954
160 0.0331935 0.0021954
161 0.0331935 0.0021954
162 0.0331935 0.0021954
163 0.0331935 0.0021954
164 0.0331935 0.0021954
165 0.0331935 0.0021954
166 0.0331935 0.0021954
167 0.0331935 0.0021954
168 0.0331935 0.0021954
169 0.0331935 0.0021954
170 0.0331935 0.0021954
171 0.0331935 0.0021954
172 0.0331935 0.0021954
173 0.0331935 0.0021954
174 0.0331935 0.0021954
175 0.0331935 0.0021954
176 0.0331935 0.0021954
177 0.0331935 0.0021954
178 0.0331935 0.0021954
179 0.0331935 0.0021954
180 0.0331935 0.0021954
181 0.0331935 0.0021954
182 0.0331935 0.0021954
183 0.0331935 0.0021954
184 0.0331935 0.0021954
185 0.0331935 0.0021954
186 0.0331935 0.0021954
187 0.0331935 0.0021954
188 0.0331935 0.0021954
189 0.0331935 0.0021954
190 0.0331935 0.0021954
191 0.0331935 0.0021954
192 0.0331935 0.0021954
193 0.0331935 0.0021954
194 0.0331935 0.0021954
195 0.0331935 0.0021954
196 0.0331935 0.0021954
197 0.0331935 0.0021954
198 0.0331935 0.0021954
199 0.0331935 0.0021954
200 0.0331935 0.0021954
201 0.0331935 0.0021954
202 0.0331935 0.0021954
203 0.0331935 0.0021954
204 0.0331935 0.0021954
205 0.0331935 0.0021954
206 0.0331935 0.0021954
207 0.0331935 0.0021954
208 0.0331935 0.0021954
209 0.0331935 0.0021954
210 0.0331935 0.0021954
211 0.0331935 0.0021954
212 0.0331935 0.0021954
213 0.0331935 0.0021954
214 0.0331935 0.0021954
215 0.0331935 0.0021954
216 0.0331935 0.0021954
217 0.0331935 0.0021954
218 0.0331935 0.0021954
219 0.0331935 0.0021954
220 0.0331935 0.0021954
221 0.0331935 0.0021954
222 0.0331935 0.0021954
223 0.0331935 0.0021954
224 0.0331935 0.0021954
225 0.0331935 0.0021954
226 0.0331935 0.0021954
227 0.0331935 0.0021954
228 0.0331935 0.0021954
229 0.0331935 0.0021954
230 0.0331935 0.0021954
231 0.0331935 0.0021954
232 0.0331935 0.0021954
233 0.0331935 0.0021954
234 0.0331935 0.0021954
235 0.0331935 0.0021954
236 0.0331935 0.0021954
237 0.0331935 0.0021954
238 0.0331935 0.0021954
239 0.0331935 0.0021954
240 0.0331935 0.0021954
241 0.0331935 0.0021954
242 0.0331935 0.0021954
243 0.0331935 0.0021954
244 0.0331935 0.0021954
245 0.0331935 0.0021954
246 0.0331935 0.0021954
247 0.0331935 0.0021954
248 0.0331935 0.0021954
249 0.0331935 0.0021954


==> figures/data/planewave/F010.00_P022.50_N0016_O02_C00.120/freq.txt <==
0.0289612 1.41421


==> figures/data/planewave/F010.00_P022.50_N0016_O02_C00.120/full_wave.txt <==
N err mis
0 0.951473 0.251988
1 0.886032 0.222316
2 0.82327 0.210397
3 0.758835 0.201306
4 0.691803 0.192651
5 0.621533 0.184146
6 0.547112 0.175697
7 0.466949 0.167233
8 0.377647 0.158769
9 0.268658 0.150068
10 0.133641 0.120256
11 0.0636264 0.0609021
12 0.0492265 0.0322247
13 0.0442466 0.0163816
14 0.0416297 0.00987089
15 0.0403705 0.00778653
16 0.0387605 0.00655292
17 0.0371792 0.00571519
18 0.0357966 0.00506481
19 0.0347626 0.00451378
20 0.0339948 0.00402425
21 0.0335838 0.00324711
22 0.0334807 0.00243741
23 0.0334748 0.00183765
24 0.0334871 0.0013201
25 0.0334942 0.000925492
26 0.0335027 0.000612151
27 0.0335097 0.000382552
28 0.0335185 0.00027055
29 0.0335286 0.000223884
30 0.033531 0.000191498
31 0.0335332 0.000164637
32 0.0335385 0.000137705
33 0.0335454 0.000108829
34 0.0335509 8.25334e-05
35 0.033551 6.11184e-05
36 0.0335457 4.69411e-05
37 0.0335459 3.77982e-05
38 0.0335481 2.89768e-05
39 0.0335463 2.14294e-05
40 0.0335471 1.51086e-05
41 0.0335471 1.02307e-05
42 0.033547 7.68238e-06
43 0.0335471 6.3726e-06
44 0.033547 5.36464e-06
45 0.033547 4.41575e-06
46 0.033547 3.58084e-06
47 0.033547 2.70599e-06
48 0.033547 1.97031e-06
49 0.033547 1.43736e-06
50 0.0335469 1.13246e-06
51 0.0335469 9.32019e-07
52 0.033547 7.3986e-07
53 0.033547 5.57093e-07
54 0.033547 4.10083e-07
55 0.033547 2.84525e-07
56 0.033547 2.17794e-07
57 0.033547 1.79102e-07
58 0.033547 1.48521e-07
59 0.033547 1.22626e-07
60 0.033547 9.67908e-08
61 0.033547 7.43773e-08
62 0.033547 5.29544e-08
63 0.033547 3.87184e-08
64 0.033547 3.06402e-08
65 0.033547 2.56285e-08
66 0.033547 2.08914e-08
67 0.033547 1.6397e-08
68 0.033547 1.21681e-08
69 0.033547 8.86822e-09
70 0.033547 6.71761e-09
71 0.033547 5.5833e-09
72 0.033547 4.62805e-09
73 0.033547 3.8395e-09
74 0.033547 3.06577e-09
75 0.033547 2.41068e-09
76 0.033547 1.82695e-09
77 0.033547 1.39593e-09
78 0.033547 1.12542e-09
79 0.033547 9.51157e-10
80 0.033547 7.93953e-10
81 0.033547 6.4591e-10
82 0.033547 5.19934e-10
83 0.033547 4.04794e-10
84 0.033547 3.36914e-10
85 0.033547 2.77084e-10
86 0.033547 2.32901e-10
87 0.033547 1.94184e-10
88 0.033547 1.62364e-10
89 0.033547 1.34226e-10
90 0.033547 1.10411e-10
91 0.033547 9.12604e-11
92 0.033547 7.63331e-11
93 0.033547 6.42123e-11
94 0.033547 5.41942e-11
95 0.033547 4.54171e-11
96 0.033547 3.8043e-11
97 0.033547 3.18701e-11
98 0.033547 2.66503e-11
99 0.033547 2.24603e-11
100 0.033547 1.88953e-11
101 0.033547 1.59612e-11
102 0.033547 1.34053e-11
103 0.033547 1.12993e-11
104 0.033547 9.49938e-12
105 0.033547 7.99515e-12
106 0.033547 6.73489e-12
107 0.033547 5.6846e-12
108 0.033547 4.78728e-12
109 0.033547 4.04025e-12
110 0.033547 3.40089e-12
111 0.033547 2.87001e-12
112 0.033547 2.41662e-12
113 0.033547 2.03818e-12
114 0.033547 1.71887e-12
115 0.033547 1.44853e-12
116 0.033547 1.22281e-12
117 0.033547 1.03024e-12
118 0.033547 8.69042e-13
119 0.033547 7.32628e-13
120 0.033547 6.17938e-13
121 0.033547 5.21e-13
122 0.033547 4.39545e-13
123 0.033547 3.70517e-13
124 0.033547 3.12697e-13
125 0.033547 2.63476e-13
126 0.033547 2.22386e-13
127 0.033547 1.87426e-13
128 0.033547 1.58104e-13
129 0.033547 1.33363e-13
130 0.033547 1.12436e-13
131 0.033547 9.4858e-14
132 0.033547 7.99826e-14
133 0.033547 6.74631e-14
134 0.033547 5.68946e-14
135 0.033547 4.79942e-14
136 0.033547 4.04602e-14
137 0.033547 3.41381e-14
138 0.033547 2.87843e-14
139 0.033547 2.42791e-14
140 0.033547 2.04741e-14
141 0.033547 1.72758e-14
142 0.033547 1.45677e-14
143 0.033547 1.22894e-14
144 0.033547 1.03644e-14
145 0.033547 8.73576e-15
146 0.033547 7.3818e-15
147 0.033547 6.22311e-15
148 0.033547 5.24685e-15
149 0.033547 4.43857e-15
150 0.033547 3.7456e-15
151 0.033547 3.16244e-15
152 0.033547 2.66729e-15
153 0.033547 2.26458e-15
154 0.033547 1.91948e-15
155 0.033547 1.63455e-15
156 0.033547 1.38198e-15
157 0.033547 1.18313e-15
158 0.033547 1.01052e-15
159 0.033547 8.69742e-16
160 0.033547 7.5771e-16
161 0.033547 6.68807e-16
162 0.033547 5.9202e-16
163 0.033547 5.28383e-16
164 0.033547 4.76723e-16
165 0.033547 4.42278e-16
166 0.033547 4.15406e-16
167 0.033547 3.9871e-16
168 0.033547 3.87357e-16
169 0.033547 3.69731e-16
170 0.033547 3.62611e-16
171 0.033547 3.53663e-16
172 0.033547 3.49045e-16
173 0.033547 3.47391e-16
174 0.033547 3.43672e-16
175 0.033547 3.41576e-16
176 0.033547 3.45419e-16
177 0.033547 3.45445e-16
178 0.033547 3.46745e-16
179 0.033547 3.38262e-16
180 0.033547 3.36972e-16
181 0.033547 3.40528e-16
182 0.033547 3.42543e-16
183 0.033547 3.43201e-16
184 0.033547 3.42429e-16
185 0.033547 3.42094e-16
186 0.033547 3.38893e-16
187 0.033547 3.35955e-16
188 0.033547 3.34009e-16
189 0.033547 3.37055e-16
190 0.033547 3.31042e-16
191 0.033547 3.32373e-16
192 0.033547 3.32973e-16
193 0.033547 3.32317e-16
194 0.033547 3.31914e-16
195 0.033547 3.3676e-16
196 0.033547 3.37827e-16
197 0.033547 3.331e-16
198 0.033547 3.35183e-16
199 0.033547 3.35948e-16
200 0.033547 3.32344e-16
201 0.033547 3.3342e-16
202 0.033547 3.3585e-16
203 0.033547 3.37137e-16
204 0.033547 3.37783e-16
205 0.033547 3.38396e-16
206 0.033547 3.41728e-16
207 0.033547 3.39953e-16
208 0.033547 3.35672e-16
209 0.033547 3.3821e-16
210 0.033547 3.38619e-16
211 0.033547 3.36784e-16
212 0.033547 3.37468e-16
213 0.033547 3.38033e-16
214 0.033547 3.37692e-16
215 0.033547 3.36806e-16
216 0.033547 3.3395e-16
217 0.033547 3.33559e-16
218 0.033547 3.31054e-16
219 0.033547 3.35137e-16
220 0.033547 3.37771e-16
221 0.033547 3.41514e-16
222 0.033547 3.38091e-16
223 0.033547 3.39201e-16
224 0.033547 3.35605e-16
225 0.033547 3.3893e-16
226 0.033547 3.3565e-16
227 0.033547 3.3464e-16
228 0.033547 3.35684e-16
229 0.033547 3.33799e-16
230 0.033547 3.35327e-16
231 0.033547 3.3601e-16
232 0.033547 3.355e-16
233 0.033547 3.36213e-16
234 0.033547 3.36737e-16
235 0.033547 3.3593e-16
236 0.033547 3.37048e-16
237 0.033547 3.34195e-16
238 0.033547 3.31167e-16
239 0.033547 3.30221e-16
240 0.033547 3.30238e-16
241 0.033547 3.29561e-16
242 0.033547 3.32043e-16
243 0.033547 3.30435e-16
244 0.033547 3.35036e-16
245 0.033547 3.34815e-16
246 0.033547 3.38588e-16
247 0.033547 3.40345e-16
248 0.033547 3.40476e-16
249 0.033547 3.36812e-16
250 0.033547 3.34942e-16
251 0.033547 3.36278e-16
252 0.033547 3.38391e-16
253 0.033547 3.32587e-16
254 0.033547 3.31644e-16
255 0.033547 3.35686e-16
256 0.033547 3.42098e-16
257 0.033547 3.3993e-16
258 0.033547 3.37469e-16
259 0.033547 3.41263e-16
260 0.033547 3.43067e-16
261 0.033547 3.41841e-16
262 0.033547 3.45332e-16
263 0.033547 3.43185e-16
264 0.033547 3.41396e-16
265 0.033547 3.41442e-16
266 0.033547 3.42312e-16
267 0.033547 3.42858e-16
268 0.033547 3.46093e-16
269 0.033547 3.43737e-16
270 0.033547 3.44508e-16
271 0.033547 3.41591e-16
272 0.033547 3.44854e-16
273 0.033547 3.48936e-16
274 0.033547 3.44836e-16
275 0.033547 3.48677e-16
276 0.033547 3.4593e-16
277 0.033547 3.43294e-16
278 0.033547 3.42153e-16
279 0.033547 3.40849e-16
280 0.033547 3.40535e-16
281 0.033547 3.38094e-16
282 0.033547 3.43127e-16
283 0.033547 3.42273e-16
284 0.033547 3.46122e-16
285 0.033547 3.48576e-16
286 0.033547 3.43609e-16
287 0.033547 3.42582e-16
288 0.033547 3.41939e-16
289 0.033547 3.45814e-16
290 0.033547 3.49799e-16
291 0.033547 3.4742e-16
292 0.033547 3.43433e-16
293 0.033547 3.39587e-16
294 0.033547 3.42341e-16
295 0.033547 3.48147e-16
296 0.033547 3.49783e-16
297 0.033547 3.49852e-16
298 0.033547 3.52595e-16
299 0.033547 3.52712e-16
300 0.033547 3.54153e-16
301 0.033547 3.49456e-16
302 0.033547 3.47579e-16
303 0.033547 3.45794e-16
304 0.033547 3.43834e-16
305 0.033547 3.42631e-16
306 0.033547 3.45851e-16
307 0.033547 3.45192e-16
308 0.033547 3.45411e-16
309 0.033547 3.37927e-16
310 0.033547 3.32228e-16
311 0.033547 3.36366e-16
312 0.033547 3.38651e-16
313 0.033547 3.40391e-16
314 0.033547 3.39996e-16
315 0.033547 3.44008e-16
316 0.033547 3.41653e-16
317 0.033547 3.42925e-16
318 0.033547 3.43686e-16
319 0.033547 3.42547e-16
320 0.033547 3.47277e-16
321 0.033547 3.48218e-16
322 0.033547 3.48721e-16
323 0.033547 3.49376e-16
324 0.033547 3.50142e-16
325 0.033547 3.42308e-16
326 0.033547 3.39078e-16
327 0.033547 3.3714e-16
328 0.033547 3.35118e-16
329 0.033547 3.38106e-16
330 0.033547 3.40439e-16
331 0.033547 3.39384e-16
332 0.033547 3.37575e-16
333 0.033547 3.36023e-16
334 0.033547 3.35372e-16
335 0.033547 3.4453e-16
336 0.033547 3.43956e-16
337 0.033547 3.41761e-16
338 0.033547 3.37804e-16
339 0.033547 3.40521e-16
340 0.033547 3.43095e-16
341 0.033547 3.4263e-16
342 0.033547 3.42103e-16
343 0.033547 3.41134e-16
344 0.033547 3.4078e-16
345 0.033547 3.37676e-16
346 0.033547 3.41757e-16
347 0.033547 3.46036e-16
348 0.033547 3.52636e-16
349 0.033547 3.53937e-16
350 0.033547 3.46165e-16
351 0.033547 3.39414e-16
352 0.033547 3.37258e-16
353 0.033547 3.37156e-16
354 0.033547 3.38598e-16
355 0.033547 3.39894e-16
356 0.033547 3.42874e-16
357 0.033547 3.43142e-16
358 0.033547 3.44142e-16
359 0.033547 3.47476e-16
360 0.033547 3.44332e-16
361 0.033547 3.34409e-16
362 0.033547 3.34699e-16
363 0.033547 3.36783e-16
364 0.033547 3.38874e-16
365 0.033547 3.40526e-16
366 0.033547 3.41015e-16
367 0.033547 3.40573e-16
368 0.033547 3.4786e-16
369 0.033547 3.48672e-16
370 0.033547 3.46953e-16
371 0.033547 3.43797e-16
372 0.033547 3.44168e-16
373 0.033547 3.40968e-16
374 0.033547 3.38441e-16
375 0.033547 3.37323e-16
376 0.033547 3.41719e-16
377 0.033547 3.44289e-16
378 0.033547 3.41579e-16
379 0.033547 3.38417e-16
380 0.033547 3.38247e-16
381 0.033547 3.33747e-16
382 0.033547 3.37963e-16
383 0.033547 3.45853e-16
384 0.033547 3.47411e-16
385 0.033547 3.49203e-16
386 0.033547 3.48633e-16
387 0.033547 3.49606e-16
388 0.033547 3.4481e-16
389 0.033547 3.44848e-16
390 0.033547 3.41715e-16
391 0.033547 3.43121e-16
392 0.033547 3.41241e-16
393 0.033547 3.44103e-16
394 0.033547 3.45806e-16
395 0.033547 3.47135e-16
396 0.033547 3.47788e-16
397 0.033547 3.45148e-16
398 0.033547 3.37731e-16
399 0.033547 3.38791e-16
400 0.033547 3.41193e-16
401 0.033547 3.42623e-16
402 0.033547 3.43743e-16
403 0.033547 3.41625e-16
404 0.033547 3.39557e-16
405 0.033547 3.36743e-16
406 0.033547 3.4006e-16
407 0.033547 3.38644e-16
408 0.033547 3.37678e-16
409 0.033547 3.40242e-16
410 0.033547 3.44702e-16
411 0.033547 3.44432e-16
412 0.033547 3.39378e-16
413 0.033547 3.38922e-16
414 0.033547 3.3312e-16
415 0.033547 3.33685e-16
416 0.033547 3.34082e-16
417 0.033547 3.34975e-16
418 0.033547 3.36097e-16
419 0.033547 3.37994e-16
420 0.033547 3.38885e-16
421 0.033547 3.40942e-16
422 0.033547 3.40734e-16
423 0.033547 3.45023e-16
424 0.033547 3.44853e-16
425 0.033547 3.39928e-16
426 0.033547 3.40399e-16
427 0.033547 3.41761e-16
428 0.033547 3.42099e-16
429 0.033547 3.42042e-16
430 0.033547 3.39231e-16
431 0.033547 3.40774e-16
432 0.033547 3.35163e-16
433 0.033547 3.32563e-16
434 0.033547 3.30588e-16
435 0.033547 3.34511e-16
436 0.033547 3.39126e-16
437 0.033547 3.45596e-16
438 0.033547 3.45537e-16
439 0.033547 3.44307e-16
440 0.033547 3.39123e-16
441 0.033547 3.41393e-16
442 0.033547 3.44528e-16
443 0.033547 3.4552e-16
444 0.033547 3.47834e-16
445 0.033547 3.42948e-16
446 0.033547 3.41717e-16
447 0.033547 3.43987e-16
448 0.033547 3.4406e-16
449 0.033547 3.41528e-16
450 0.033547 3.40248e-16
451 0.033547 3.37631e-16
452 0.033547 3.39262e-16
453 0.033547 3.39169e-16
454 0.033547 3.41201e-16
455 0.033547 3.47033e-16
456 0.033547 3.45614e-16
457 0.033547 3.42313e-16
458 0.033547 3.44518e-16
459 0.033547 3.4366e-16
460 0.033547 3.39958e-16
461 0.033547 3.4307e-16
462 0.033547 3.44125e-16
463 0.033547 3.41632e-16
464 0.033547 3.39539e-16
465 0.033547 3.4382e-16
466 0.033547 3.38324e-16
467 0.033547 3.36996e-16
468 0.033547 3.34033e-16
469 0.033547 3.35405e-16
470 0.033547 3.40879e-16
471 0.033547 3.45546e-16
472 0.033547 3.46161e-16
473 0.033547 3.47798e-16
474 0.033547 3.47317e-16
475 0.033547 3.45887e-16
476 0.033547 3.48006e-16
477 0.033547 3.48277e-16
478 0.033547 3.48925e-16
479 0.033547 3.43761e-16
480 0.033547 3.40267e-16
481 0.033547 3.3969e-16
482 0.033547 3.40737e-16
483 0.033547 3.39332e-16
484 0.033547 3.344e-16
485 0.033547 3.32711e-16
486 0.033547 3.37225e-16
487 0.033547 3.33654e-16
488 0.033547 3.32221e-16
489 0.033547 3.35355e-16
490 0.033547 3.40222e-16
491 0.033547 3.43621e-16
492 0.033547 3.43295e-16
493 0.033547 3.39352e-16
494 0.033547 3.3473e-16
495 0.033547 3.37386e-16
496 0.033547 3.36379e-16
497 0.033547 3.41123e-16
498 0.033547 3.40712e-16
499 0.033547 3.3812e-16


==> figures/data/planewave/F010.00_P022.50_N0128_O00_C00.240/cmcg.txt <==
N err mis
0 0.907022 0.176252
1 0.864294 0.13826
2 0.823603 0.117111
3 0.780128 0.102076
4 0.735548 0.0903307
5 0.693608 0.0816071
6 0.652283 0.0748658
7 0.610501 0.0694612
8 0.567052 0.064993
9 0.513713 0.0604641
10 0.434248 0.053885
11 0.346851 0.0458745
12 0.267504 0.037452
13 0.215513 0.0309051
14 0.181252 0.0259753
15 0.155757 0.022001
16 0.137277 0.0189763
17 0.122094 0.0165052
18 0.108703 0.0143461
19 0.0975767 0.0125729
20 0.0882882 0.0111645
21 0.0801618 0.0100002
22 0.0728897 0.00903583
23 0.0657792 0.00817947
24 0.0583681 0.00734228
25 0.0503006 0.00643782
26 0.0427843 0.00555776
27 0.0364272 0.0047559
28 0.0313407 0.00405231
29 0.0274653 0.00346267
30 0.0242423 0.00291632
31 0.0219028 0.0024693
32 0.0201859 0.00210425
33 0.0188944 0.00180976
34 0.017853 0.00156353
35 0.0170256 0.0013588
36 0.0163793 0.00119264
37 0.0158751 0.00105843
38 0.015444 0.000941114
39 0.0150875 0.000842631
40 0.014778 0.00075433
41 0.014515 0.000676441
42 0.0142765 0.000603082
43 0.0140703 0.000534991
44 0.0138995 0.000471145
45 0.0137583 0.000409307
46 0.0136545 0.000354857
47 0.0135851 0.000311625
48 0.0135372 0.000277632
49 0.0135021 0.000251019
50 0.0134719 0.000227607
51 0.0134454 0.000206237
52 0.013419 0.000183347
53 0.0133962 0.00016093
54 0.0133785 0.000140975
55 0.013366 0.000125761
56 0.0133565 0.000112973
57 0.0133482 0.000100305
58 0.0133414 8.78016e-05
59 0.0133367 7.62673e-05
60 0.0133336 6.7305e-05
61 0.0133314 6.05385e-05
62 0.0133299 5.51955e-05
63 0.0133284 5.04386e-05
64 0.0133267 4.57796e-05
65 0.0133254 4.12583e-05
66 0.0133245 3.74431e-05
67 0.0133239 3.42653e-05
68 0.0133235 3.12462e-05
69 0.013323 2.81752e-05
70 0.0133225 2.50413e-05
71 0.013322 2.1892e-05
72 0.0133216 1.89814e-05
73 0.0133214 1.65297e-05
74 0.0133214 1.44826e-05
75 0.0133214 1.28287e-05
76 0.0133213 1.13531e-05
77 0.0133213 1.01626e-05
78 0.0133213 9.27842e-06
79 0.0133214 8.57625e-06
80 0.0133214 7.97665e-06
81 0.0133215 7.37884e-06
82 0.0133216 6.77746e-06
83 0.0133216 6.09844e-06
84 0.0133217 5.34898e-06
85 0.0133218 4.60047e-06
86 0.0133219 3.90951e-06
87 0.013322 3.29443e-06
88 0.013322 2.77891e-06
89 0.013322 2.37878e-06
90 0.013322 2.07913e-06
91 0.013322 1.85682e-06
92 0.013322 1.67051e-06
93 0.013322 1.50276e-06
94 0.013322 1.3473e-06
95 0.013322 1.19976e-06
96 0.013322 1.04739e-06
97 0.013322 9.02875e-07
98 0.013322 7.81397e-07
99 0.013322 6.82448e-07
100 0.013322 6.09883e-07
101 0.013322 5.5352e-07
102 0.013322 5.08688e-07
103 0.013322 4.66435e-07
104 0.013322 4.19441e-07
105 0.013322 3.67843e-07
106 0.013322 3.14095e-07
107 0.013322 2.63262e-07
108 0.013322 2.15111e-07
109 0.013322 1.78298e-07
110 0.013322 1.52331e-07
111 0.013322 1.33591e-07
112 0.013322 1.18458e-07
113 0.013322 1.07013e-07
114 0.013322 9.80765e-08
115 0.013322 9.04638e-08
116 0.013322 8.29091e-08
117 0.013322 7.45421e-08
118 0.013322 6.59701e-08
119 0.013322 5.76571e-08
120 0.013322 5.03187e-08
121 0.013322 4.40826e-08
122 0.013322 3.90382e-08
123 0.013322 3.4731e-08
124 0.013322 3.08044e-08
125 0.013322 2.73998e-08
126 0.013322 2.45955e-08
127 0.013322 2.23358e-08
128 0.013322 2.03374e-08
129 0.013322 1.84329e-08
130 0.013322 1.66295e-08
131 0.013322 1.5117e-08
132 0.013322 1.38715e-08
133 0.013322 1.27701e-08
134 0.013322 1.17612e-08
135 0.013322 1.09151e-08
136 0.013322 1.01908e-08
137 0.013322 9.58443e-09
138 0.013322 9.09799e-09
139 0.013322 8.68355e-09
140 0.013322 8.29576e-09
141 0.013322 7.92965e-09
142 0.013322 7.6168e-09
143 0.013322 7.38018e-09
144 0.013322 7.18758e-09
145 0.013322 7.03522e-09
146 0.013322 6.91916e-09
147 0.013322 6.82645e-09
148 0.013322 6.74808e-09
149 0.013322 6.68277e-09
150 0.013322 6.63107e-09
151 0.013322 6.58916e-09
152 0.013322 6.55362e-09
153 0.013322 6.52461e-09
154 0.013322 6.50326e-09
155 0.013322 6.48888e-09
156 0.013322 6.47863e-09
157 0.013322 6.47003e-09
158 0.013322 6.46284e-09
159 0.013322 6.45645e-09
160 0.013322 6.45106e-09
161 0.013322 6.44674e-09
162 0.013322 6.4434e-09
163 0.013322 6.44088e-09
164 0.013322 6.4388e-09
165 0.013322 6.43703e-09
166 0.013322 6.43565e-09
167 0.013322 6.43467e-09
168 0.013322 6.4339e-09
169 0.013322 6.43323e-09
170 0.013322 6.43266e-09
171 0.013322 6.43219e-09
172 0.013322 6.43181e-09
173 0.013322 6.4315e-09
174 0.013322 6.43126e-09
175 0.013322 6.43108e-09
176 0.013322 6.43093e-09
177 0.013322 6.43079e-09
178 0.013322 6.43067e-09
179 0.013322 6.43057e-09
180 0.013322 6.4305e-09
181 0.013322 6.43043e-09
182 0.013322 6.43037e-09
183 0.013322 6.43031e-09
184 0.013322 6.43025e-09
185 0.013322 6.43019e-09
186 0.013322 6.43014e-09
187 0.013322 6.4301e-09
188 0.013322 6.43006e-09
189 0.013322 6.43001e-09
190 0.013322 6.42997e-09
191 0.013322 6.42992e-09
192 0.013322 6.42987e-09
193 0.013322 6.42981e-09
194 0.013322 6.42972e-09
195 0.013322 6.4296e-09
196 0.013322 6.42944e-09
197 0.013322 6.42926e-09
198 0.013322 6.42904e-09
199 0.013322 6.4288e-09
200 0.013322 6.42855e-09
201 0.013322 6.42826e-09
202 0.013322 6.42794e-09
203 0.013322 6.42757e-09
204 0.013322 6.4271e-09
205 0.013322 6.42645e-09
206 0.013322 6.42553e-09
207 0.013322 6.42424e-09
208 0.013322 6.42263e-09
209 0.013322 6.4205e-09
210 0.013322 6.41772e-09
211 0.013322 6.41437e-09
212 0.013322 6.41016e-09
213 0.013322 6.40527e-09
214 0.013322 6.39945e-09
215 0.013322 6.3922e-09
216 0.013322 6.38213e-09
217 0.013322 6.3683e-09
218 0.013322 6.3507e-09
219 0.013322 6.3307e-09
220 0.013322 6.30747e-09
221 0.013322 6.27774e-09
222 0.013322 6.23965e-09
223 0.013322 6.19504e-09
224 0.013322 6.14173e-09
225 0.013322 6.07708e-09
226 0.013322 6.00287e-09
227 0.013322 5.90982e-09
228 0.013322 5.78179e-09
229 0.013322 5.60363e-09
230 0.013322 5.39449e-09
231 0.013322 5.1827e-09
232 0.013322 4.95921e-09
233 0.013322 4.71361e-09
234 0.013322 4.46086e-09
235 0.013322 4.21981e-09
236 0.013322 3.98923e-09
237 0.013322 3.75323e-09
238 0.013322 3.52484e-09
239 0.013322 3.31402e-09
240 0.013322 3.1143e-09
241 0.013322 2.91565e-09
242 0.013322 2.73606e-09
243 0.013322 2.59184e-09
244 0.013322 2.48129e-09
245 0.013322 2.39713e-09
246 0.013322 2.32851e-09
247 0.013322 2.27605e-09
248 0.013322 2.23404e-09
249 0.013322 2.20147e-09


==> figures/data/planewave/F010.00_P022.50_N0128_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.907031 0.176243
1 0.864303 0.138247
2 0.823611 0.117097
3 0.780136 0.102063
4 0.735556 0.0903179
5 0.693616 0.0815942
6 0.652291 0.0748535
7 0.610509 0.0694492
8 0.567061 0.0649814
9 0.513721 0.0604538
10 0.434253 0.0538753
11 0.346854 0.0458618
12 0.267504 0.0374383
13 0.215512 0.0308887
14 0.181249 0.0259554
15 0.155753 0.0219771
16 0.137273 0.0189507
17 0.122089 0.0164809
18 0.108698 0.0143252
19 0.0975713 0.012556
20 0.0882828 0.0111556
21 0.0801562 0.0100006
22 0.0728838 0.00904242
23 0.0657728 0.00819022
24 0.0583606 0.00735622
25 0.0502914 0.00645326
26 0.042773 0.00557265
27 0.0364133 0.00476971
28 0.0313241 0.00406486
29 0.0274462 0.00347422
30 0.0242209 0.00293113
31 0.0218795 0.0024867
32 0.0201611 0.0021252
33 0.0188684 0.00183707
34 0.017826 0.00159754
35 0.0169976 0.00139915
36 0.0163503 0.00123829
37 0.0158453 0.00110976
38 0.0154133 0.000996876
39 0.015056 0.000903183
40 0.0147458 0.000821672
41 0.0144821 0.000749093
42 0.0142429 0.000682371
43 0.0140362 0.000622374
44 0.013865 0.000566066
45 0.0137236 0.00051356
46 0.0136195 0.000470005
47 0.0135499 0.000436741
48 0.0135019 0.00041247
49 0.0134668 0.000396035
50 0.0134366 0.000382874
51 0.0134101 0.00037123
52 0.0133836 0.000360107
53 0.0133607 0.000350545
54 0.0133429 0.000342301
55 0.0133305 0.000335851
56 0.0133209 0.000330762
57 0.0133125 0.000325912
58 0.0133057 0.000321245
59 0.013301 0.000317912
60 0.0132979 0.00031586
61 0.0132957 0.000314426
62 0.0132942 0.000314011
63 0.0132926 0.000313846
64 0.013291 0.000313766
65 0.0132896 0.000313491
66 0.0132888 0.000313129
67 0.0132882 0.000312864
68 0.0132877 0.000312447
69 0.0132872 0.000312029
70 0.0132867 0.000311774
71 0.0132862 0.000311557
72 0.0132858 0.000311399
73 0.0132857 0.000311267
74 0.0132856 0.000311187
75 0.0132856 0.000311129
76 0.0132855 0.00031107
77 0.0132855 0.000310981
78 0.0132855 0.000310859
79 0.0132856 0.000310758
80 0.0132857 0.00031071
81 0.0132857 0.000310682
82 0.0132858 0.000310663
83 0.0132859 0.000310665
84 0.013286 0.000310669
85 0.0132861 0.000310649
86 0.0132861 0.000310636
87 0.0132862 0.000310612
88 0.0132862 0.000310584
89 0.0132862 0.000310573
90 0.0132862 0.000310562
91 0.0132862 0.000310546
92 0.0132862 0.000310531
93 0.0132862 0.000310522
94 0.0132862 0.000310515
95 0.0132862 0.000310511
96 0.0132862 0.000310516
97 0.0132862 0.000310522
98 0.0132862 0.000310529
99 0.0132862 0.000310539
100 0.0132862 0.000310549
101 0.0132862 0.000310557
102 0.0132862 0.000310562
103 0.0132862 0.000310564
104 0.0132862 0.000310563
105 0.0132862 0.000310562
106 0.0132862 0.000310563
107 0.0132862 0.000310563
108 0.0132862 0.000310563
109 0.0132862 0.000310564
110 0.0132862 0.000310564
111 0.0132862 0.000310563
112 0.0132862 0.000310562
113 0.0132862 0.000310562
114 0.0132862 0.000310562
115 0.0132862 0.000310562
116 0.0132862 0.000310561
117 0.0132862 0.000310561
118 0.0132862 0.000310561
119 0.0132862 0.000310561
120 0.0132862 0.000310561
121 0.0132862 0.000310561
122 0.0132862 0.000310561
123 0.0132862 0.000310561
124 0.0132862 0.000310561
125 0.0132862 0.000310561
126 0.0132862 0.000310561
127 0.0132862 0.000310561
128 0.0132862 0.000310561
129 0.0132862 0.000310561
130 0.0132862 0.000310561
131 0.0132862 0.000310561
132 0.0132862 0.000310561
133 0.0132862 0.000310561
134 0.0132862 0.000310561
135 0.0132862 0.000310561
136 0.0132862 0.000310561
137 0.0132862 0.000310561
138 0.0132862 0.000310561
139 0.0132862 0.000310561
140 0.0132862 0.000310561
141 0.0132862 0.000310561
142 0.0132862 0.000310561
143 0.0132862 0.000310561
144 0.0132862 0.000310561
145 0.0132862 0.000310561
146 0.0132862 0.000310561
147 0.0132862 0.000310561
148 0.0132862 0.000310561
149 0.0132862 0.000310561
150 0.0132862 0.000310561
151 0.0132862 0.000310561
152 0.0132862 0.000310561
153 0.0132862 0.000310561
154 0.0132862 0.000310561
155 0.0132862 0.000310561
156 0.0132862 0.000310561
157 0.0132862 0.000310561
158 0.0132862 0.000310561
159 0.0132862 0.000310561
160 0.0132862 0.000310561
161 0.0132862 0.000310561
162 0.0132862 0.000310561
163 0.0132862 0.000310561
164 0.0132862 0.000310561
165 0.0132862 0.000310561
166 0.0132862 0.000310561
167 0.0132862 0.000310561
168 0.0132862 0.000310561
169 0.0132862 0.000310561
170 0.0132862 0.000310561
171 0.0132862 0.000310561
172 0.0132862 0.000310561
173 0.0132862 0.000310561
174 0.0132862 0.000310561
175 0.0132862 0.000310561
176 0.0132862 0.000310561
177 0.0132862 0.000310561
178 0.0132862 0.000310561
179 0.0132862 0.000310561
180 0.0132862 0.000310561
181 0.0132862 0.000310561
182 0.0132862 0.000310561
183 0.0132862 0.000310561
184 0.0132862 0.000310561
185 0.0132862 0.000310561
186 0.0132862 0.000310561
187 0.0132862 0.000310561
188 0.0132862 0.000310561
189 0.0132862 0.000310561
190 0.0132862 0.000310561
191 0.0132862 0.000310561
192 0.0132862 0.000310561
193 0.0132862 0.000310561
194 0.0132862 0.000310561
195 0.0132862 0.000310561
196 0.0132862 0.000310561
197 0.0132862 0.000310561
198 0.0132862 0.000310561
199 0.0132862 0.000310561
200 0.0132862 0.000310561
201 0.0132862 0.000310561
202 0.0132862 0.000310561
203 0.0132862 0.000310561
204 0.0132862 0.000310561
205 0.0132862 0.000310561
206 0.0132862 0.000310561
207 0.0132862 0.000310561
208 0.0132862 0.000310561
209 0.0132862 0.000310561
210 0.0132862 0.000310561
211 0.0132862 0.000310561
212 0.0132862 0.000310561
213 0.0132862 0.000310561
214 0.0132862 0.000310561
215 0.0132862 0.000310561
216 0.0132862 0.000310561
217 0.0132862 0.000310561
218 0.0132862 0.000310561
219 0.0132862 0.000310561
220 0.0132862 0.000310561
221 0.0132862 0.000310561
222 0.0132862 0.000310561
223 0.0132862 0.000310561
224 0.0132862 0.000310561
225 0.0132862 0.000310561
226 0.0132862 0.000310561
227 0.0132862 0.000310561
228 0.0132862 0.000310561
229 0.0132862 0.000310561
230 0.0132862 0.000310561
231 0.0132862 0.000310561
232 0.0132862 0.000310561
233 0.0132862 0.000310561
234 0.0132862 0.000310561
235 0.0132862 0.000310561
236 0.0132862 0.000310561
237 0.0132862 0.000310561
238 0.0132862 0.000310561
239 0.0132862 0.000310561
240 0.0132862 0.000310561
241 0.0132862 0.000310561
242 0.0132862 0.000310561
243 0.0132862 0.000310561
244 0.0132862 0.000310561
245 0.0132862 0.000310561
246 0.0132862 0.000310561
247 0.0132862 0.000310561
248 0.0132862 0.000310561
249 0.0132862 0.000310561


==> figures/data/planewave/F010.00_P022.50_N0128_O00_C00.240/freq.txt <==
0.0129472 1.41421


==> figures/data/planewave/F010.00_P022.50_N0128_O00_C00.240/full_wave.txt <==
N err mis
0 0.9514 0.255071
1 0.886104 0.230188
2 0.823623 0.220748
3 0.759507 0.213608
4 0.692835 0.206638
5 0.622957 0.199597
6 0.548976 0.192434
7 0.46932 0.185103
8 0.380665 0.177674
9 0.27442 0.170002
10 0.130504 0.138789
11 0.0589662 0.0680837
12 0.0408409 0.0389829
13 0.0326534 0.0195641
14 0.0287991 0.0110679
15 0.0268809 0.00865537
16 0.024351 0.00730794
17 0.0215669 0.00643734
18 0.0188989 0.00576563
19 0.0166751 0.0052054
20 0.0148186 0.00471949
21 0.0137137 0.00367052
22 0.0134185 0.0027535
23 0.0133337 0.00217443
24 0.0133022 0.00164938
25 0.0132926 0.00119675
26 0.0132878 0.000796214
27 0.0132908 0.000478436
28 0.0133023 0.000322287
29 0.0133062 0.000264517
30 0.0133083 0.000224873
31 0.013313 0.000192164
32 0.0133173 0.0001582
33 0.0133203 0.000125222
34 0.0133243 9.72244e-05
35 0.0133269 7.35599e-05
36 0.0133219 5.82885e-05
37 0.0133199 4.84008e-05
38 0.0133236 3.80133e-05
39 0.0133213 2.85643e-05
40 0.0133217 2.00169e-05
41 0.0133222 1.28642e-05
42 0.0133218 9.37044e-06
43 0.0133218 7.76531e-06
44 0.0133216 6.4454e-06
45 0.0133217 5.29032e-06
46 0.0133217 4.26793e-06
47 0.0133217 3.28943e-06
48 0.0133217 2.42591e-06
49 0.0133217 1.81193e-06
50 0.0133218 1.44688e-06
51 0.0133218 1.21116e-06
52 0.0133219 9.76431e-07
53 0.0133219 7.39795e-07
54 0.013322 5.32957e-07
55 0.013322 3.58614e-07
56 0.013322 2.67779e-07
57 0.013322 2.18859e-07
58 0.013322 1.80808e-07
59 0.013322 1.49741e-07
60 0.013322 1.1888e-07
61 0.013322 9.17251e-08
62 0.013322 6.58466e-08
63 0.013322 4.9023e-08
64 0.013322 3.87628e-08
65 0.013322 3.27262e-08
66 0.013322 2.68009e-08
67 0.013322 2.09992e-08
68 0.013322 1.54101e-08
69 0.013322 1.08678e-08
70 0.013322 8.26577e-09
71 0.013322 6.90184e-09
72 0.013322 5.80605e-09
73 0.013322 4.93743e-09
74 0.013322 4.09715e-09
75 0.013322 3.40626e-09
76 0.013322 2.84511e-09
77 0.013322 2.48439e-09
78 0.013322 2.28656e-09
79 0.013322 2.18177e-09
80 0.013322 2.09594e-09
81 0.013322 2.02686e-09
82 0.013322 1.97575e-09
83 0.013322 1.93958e-09
84 0.013322 1.92314e-09
85 0.013322 1.91244e-09
86 0.013322 1.90603e-09
87 0.013322 1.9014e-09
88 0.013322 1.89817e-09
89 0.013322 1.89588e-09
90 0.013322 1.89438e-09
91 0.013322 1.89349e-09
92 0.013322 1.89302e-09
93 0.013322 1.8928e-09
94 0.013322 1.89272e-09
95 0.013322 1.89273e-09
96 0.013322 1.89281e-09
97 0.013322 1.89294e-09
98 0.013322 1.89312e-09
99 0.013322 1.89332e-09
100 0.013322 1.89355e-09
101 0.013322 1.89379e-09
102 0.013322 1.89404e-09
103 0.013322 1.8943e-09
104 0.013322 1.89456e-09
105 0.013322 1.89483e-09
106 0.013322 1.89511e-09
107 0.013322 1.89539e-09
108 0.013322 1.89567e-09
109 0.013322 1.89596e-09
110 0.013322 1.89625e-09
111 0.013322 1.89654e-09
112 0.013322 1.89684e-09
113 0.013322 1.89714e-09
114 0.013322 1.89744e-09
115 0.013322 1.89775e-09
116 0.013322 1.89805e-09
117 0.013322 1.89837e-09
118 0.013322 1.89868e-09
119 0.013322 1.89899e-09
120 0.013322 1.89931e-09
121 0.013322 1.89963e-09
122 0.013322 1.89996e-09
123 0.013322 1.90029e-09
124 0.013322 1.90062e-09
125 0.013322 1.90095e-09
126 0.013322 1.90128e-09
127 0.013322 1.90162e-09
128 0.013322 1.90196e-09
129 0.013322 1.9023e-09
130 0.013322 1.90265e-09
131 0.013322 1.903e-09
132 0.013322 1.90335e-09
133 0.013322 1.9037e-09
134 0.013322 1.90406e-09
135 0.013322 1.90442e-09
136 0.013322 1.90478e-09
137 0.013322 1.90515e-09
138 0.013322 1.90551e-09
139 0.013322 1.90588e-09
140 0.013322 1.90626e-09
141 0.013322 1.90663e-09
142 0.013322 1.90701e-09
143 0.013322 1.90739e-09
144 0.013322 1.90778e-09
145 0.013322 1.90816e-09
146 0.013322 1.90855e-09
147 0.013322 1.90894e-09
148 0.013322 1.90934e-09
149 0.013322 1.90973e-09
150 0.013322 1.91013e-09
151 0.013322 1.91054e-09
152 0.013322 1.91094e-09
153 0.013322 1.91135e-09
154 0.013322 1.91176e-09
155 0.013322 1.91218e-09
156 0.013322 1.91259e-09
157 0.013322 1.91301e-09
158 0.013322 1.91343e-09
159 0.013322 1.91386e-09
160 0.013322 1.91428e-09
161 0.013322 1.91471e-09
162 0.013322 1.91515e-09
163 0.013322 1.91558e-09
164 0.013322 1.91602e-09
165 0.013322 1.91646e-09
166 0.013322 1.9169e-09
167 0.013322 1.91735e-09
168 0.013322 1.9178e-09
169 0.013322 1.91825e-09
170 0.013322 1.9187e-09
171 0.013322 1.91916e-09
172 0.013322 1.91962e-09
173 0.013322 1.92008e-09
174 0.013322 1.92055e-09
175 0.013322 1.92101e-09
176 0.013322 1.92148e-09
177 0.013322 1.92196e-09
178 0.013322 1.92243e-09
179 0.013322 1.92291e-09
180 0.013322 1.92339e-09
181 0.013322 1.92387e-09
182 0.013322 1.92436e-09
183 0.013322 1.92485e-09
184 0.013322 1.92534e-09
185 0.013322 1.92584e-09
186 0.013322 1.92633e-09
187 0.013322 1.92683e-09
188 0.013322 1.92734e-09
189 0.013322 1.92784e-09
190 0.013322 1.92835e-09
191 0.013322 1.92886e-09
192 0.013322 1.92937e-09
193 0.013322 1.92989e-09
194 0.013322 1.93041e-09
195 0.013322 1.93093e-09
196 0.013322 1.93145e-09
197 0.013322 1.93198e-09
198 0.013322 1.93251e-09
199 0.013322 1.93304e-09
200 0.013322 1.93358e-09
201 0.013322 1.93411e-09
202 0.013322 1.93465e-09
203 0.013322 1.9352e-09
204 0.013322 1.93574e-09
205 0.013322 1.93629e-09
206 0.013322 1.93684e-09
207 0.013322 1.9374e-09
208 0.013322 1.93795e-09
209 0.013322 1.93851e-09
210 0.013322 1.93907e-09
211 0.013322 1.93964e-09
212 0.013322 1.9402e-09
213 0.013322 1.94077e-09
214 0.013322 1.94135e-09
215 0.013322 1.94192e-09
216 0.013322 1.9425e-09
217 0.013322 1.94308e-09
218 0.013322 1.94366e-09
219 0.013322 1.94425e-09
220 0.013322 1.94484e-09
221 0.013322 1.94543e-09
222 0.013322 1.94602e-09
223 0.013322 1.94662e-09
224 0.013322 1.94722e-09
225 0.013322 1.94782e-09
226 0.013322 1.94842e-09
227 0.013322 1.94903e-09
228 0.013322 1.94964e-09
229 0.013322 1.95025e-09
230 0.013322 1.95087e-09
231 0.013322 1.95149e-09
232 0.013322 1.95211e-09
233 0.013322 1.95273e-09
234 0.013322 1.95336e-09
235 0.013322 1.95399e-09
236 0.013322 1.95462e-09
237 0.013322 1.95525e-09
238 0.013322 1.95589e-09
239 0.013322 1.95653e-09
240 0.013322 1.95717e-09
241 0.013322 1.95782e-09
242 0.013322 1.95846e-09
243 0.013322 1.95911e-09
244 0.013322 1.95977e-09
245 0.013322 1.96042e-09
246 0.013322 1.96108e-09
247 0.013322 1.96174e-09
248 0.013322 1.9624e-09
249 0.013322 1.96307e-09
250 0.013322 1.96374e-09
251 0.013322 1.96441e-09
252 0.013322 1.96508e-09
253 0.013322 1.96576e-09
254 0.013322 1.96644e-09
255 0.013322 1.96712e-09
256 0.013322 1.96781e-09
257 0.013322 1.9685e-09
258 0.013322 1.96919e-09
259 0.013322 1.96988e-09
260 0.013322 1.97057e-09
261 0.013322 1.97127e-09
262 0.013322 1.97197e-09
263 0.013322 1.97268e-09
264 0.013322 1.97338e-09
265 0.013322 1.97409e-09
266 0.013322 1.9748e-09
267 0.013322 1.97552e-09
268 0.013322 1.97623e-09
269 0.013322 1.97695e-09
270 0.013322 1.97768e-09
271 0.013322 1.9784e-09
272 0.013322 1.97913e-09
273 0.013322 1.97986e-09
274 0.013322 1.98059e-09
275 0.013322 1.98133e-09
276 0.013322 1.98207e-09
277 0.013322 1.98281e-09
278 0.013322 1.98355e-09
279 0.013322 1.9843e-09
280 0.013322 1.98505e-09
281 0.013322 1.9858e-09
282 0.013322 1.98655e-09
283 0.013322 1.98731e-09
284 0.013322 1.98807e-09
285 0.013322 1.98883e-09
286 0.013322 1.98959e-09
287 0.013322 1.99036e-09
288 0.013322 1.99113e-09
289 0.013322 1.9919e-09
290 0.013322 1.99268e-09
291 0.013322 1.99346e-09
292 0.013322 1.99424e-09
293 0.013322 1.99502e-09
294 0.013322 1.99581e-09
295 0.013322 1.9966e-09
296 0.013322 1.99739e-09
297 0.013322 1.99818e-09
298 0.013322 1.99898e-09
299 0.013322 1.99978e-09
300 0.013322 2.00058e-09
301 0.013322 2.00138e-09
302 0.013322 2.00219e-09
303 0.013322 2.003e-09
304 0.013322 2.00381e-09
305 0.013322 2.00463e-09
306 0.013322 2.00545e-09
307 0.013322 2.00627e-09
308 0.013322 2.00709e-09
309 0.013322 2.00792e-09
310 0.013322 2.00875e-09
311 0.013322 2.00958e-09
312 0.013322 2.01041e-09
313 0.013322 2.01125e-09
314 0.013322 2.01209e-09
315 0.013322 2.01293e-09
316 0.013322 2.01377e-09
317 0.013322 2.01462e-09
318 0.013322 2.01547e-09
319 0.013322 2.01632e-09
320 0.013322 2.01718e-09
321 0.013322 2.01803e-09
322 0.013322 2.01889e-09
323 0.013322 2.01976e-09
324 0.013322 2.02062e-09
325 0.013322 2.02149e-09
326 0.013322 2.02236e-09
327 0.013322 2.02324e-09
328 0.013322 2.02411e-09
329 0.013322 2.02499e-09
330 0.013322 2.02587e-09
331 0.013322 2.02676e-09
332 0.013322 2.02764e-09
333 0.013322 2.02853e-09
334 0.013322 2.02942e-09
335 0.013322 2.03032e-09
336 0.013322 2.03122e-09
337 0.013322 2.03212e-09
338 0.013322 2.03302e-09
339 0.013322 2.03392e-09
340 0.013322 2.03483e-09
341 0.013322 2.03574e-09
342 0.013322 2.03665e-09
343 0.013322 2.03757e-09
344 0.013322 2.03849e-09
345 0.013322 2.03941e-09
346 0.013322 2.04033e-09
347 0.013322 2.04126e-09
348 0.013322 2.04219e-09
349 0.013322 2.04312e-09
350 0.013322 2.04405e-09
351 0.013322 2.04499e-09
352 0.013322 2.04593e-09
353 0.013322 2.04687e-09
354 0.013322 2.04782e-09
355 0.013322 2.04877e-09
356 0.013322 2.04972e-09
357 0.013322 2.05067e-09
358 0.013322 2.05162e-09
359 0.013322 2.05258e-09
360 0.013322 2.05354e-09
361 0.013322 2.05451e-09
362 0.013322 2.05547e-09
363 0.013322 2.05644e-09
364 0.013322 2.05741e-09
365 0.013322 2.05838e-09
366 0.013322 2.05936e-09
367 0.013322 2.06034e-09
368 0.013322 2.06132e-09
369 0.013322 2.06231e-09
370 0.013322 2.06329e-09
371 0.013322 2.06428e-09
372 0.013322 2.06527e-09
373 0.013322 2.06627e-09
374 0.013322 2.06727e-09
375 0.013322 2.06827e-09
376 0.013322 2.06927e-09
377 0.013322 2.07027e-09
378 0.013322 2.07128e-09
379 0.013322 2.07229e-09
380 0.013322 2.07331e-09
381 0.013322 2.07432e-09
382 0.013322 2.07534e-09
383 0.013322 2.07636e-09
384 0.013322 2.07739e-09
385 0.013322 2.07841e-09
386 0.013322 2.07944e-09
387 0.013322 2.08047e-09
388 0.013322 2.08151e-09
389 0.013322 2.08254e-09
390 0.013322 2.08358e-09
391 0.013322 2.08463e-09
392 0.013322 2.08567e-09
393 0.013322 2.08672e-09
394 0.013322 2.08777e-09
395 0.013322 2.08882e-09
396 0.013322 2.08987e-09
397 0.013322 2.09093e-09
398 0.013322 2.09199e-09
399 0.013322 2.09306e-09
400 0.013322 2.09412e-09
401 0.013322 2.09519e-09
402 0.013322 2.09626e-09
403 0.013322 2.09734e-09
404 0.013322 2.09841e-09
405 0.013322 2.09949e-09
406 0.013322 2.10057e-09
407 0.013322 2.10166e-09
408 0.013322 2.10274e-09
409 0.013322 2.10383e-09
410 0.013322 2.10492e-09
411 0.013322 2.10602e-09
412 0.013322 2.10712e-09
413 0.013322 2.10822e-09
414 0.013322 2.10932e-09
415 0.013322 2.11042e-09
416 0.013322 2.11153e-09
417 0.013322 2.11264e-09
418 0.013322 2.11375e-09
419 0.013322 2.11487e-09
420 0.013322 2.11599e-09
421 0.013322 2.11711e-09
422 0.013322 2.11823e-09
423 0.013322 2.11936e-09
424 0.013322 2.12049e-09
425 0.013322 2.12162e-09
426 0.013322 2.12275e-09
427 0.013322 2.12389e-09
428 0.013322 2.12503e-09
429 0.013322 2.12617e-09
430 0.013322 2.12731e-09
431 0.013322 2.12846e-09
432 0.013322 2.12961e-09
433 0.013322 2.13076e-09
434 0.013322 2.13192e-09
435 0.013322 2.13307e-09
436 0.013322 2.13423e-09
437 0.013322 2.1354e-09
438 0.013322 2.13656e-09
439 0.013322 2.13773e-09
440 0.013322 2.1389e-09
441 0.013322 2.14007e-09
442 0.013322 2.14125e-09
443 0.013322 2.14243e-09
444 0.013322 2.14361e-09
445 0.013322 2.14479e-09
446 0.013322 2.14598e-09
447 0.013322 2.14717e-09
448 0.013322 2.14836e-09
449 0.013322 2.14955e-09
450 0.013322 2.15075e-09
451 0.013322 2.15195e-09
452 0.013322 2.15315e-09
453 0.013322 2.15436e-09
454 0.013322 2.15556e-09
455 0.013322 2.15677e-09
456 0.013322 2.15798e-09
457 0.013322 2.1592e-09
458 0.013322 2.16042e-09
459 0.013322 2.16164e-09
460 0.013322 2.16286e-09
461 0.013322 2.16409e-09
462 0.013322 2.16531e-09
463 0.013322 2.16654e-09
464 0.013322 2.16778e-09
465 0.013322 2.16901e-09
466 0.013322 2.17025e-09
467 0.013322 2.17149e-09
468 0.013322 2.17274e-09
469 0.013322 2.17398e-09
470 0.013322 2.17523e-09
471 0.013322 2.17648e-09
472 0.013322 2.17774e-09
473 0.013322 2.17899e-09
474 0.013322 2.18025e-09
475 0.013322 2.18152e-09
476 0.013322 2.18278e-09
477 0.013322 2.18405e-09
478 0.013322 2.18532e-09
479 0.013322 2.18659e-09
480 0.013322 2.18787e-09
481 0.013322 2.18914e-09
482 0.013322 2.19042e-09
483 0.013322 2.19171e-09
484 0.013322 2.19299e-09
485 0.013322 2.19428e-09
486 0.013322 2.19557e-09
487 0.013322 2.19686e-09
488 0.013322 2.19816e-09
489 0.013322 2.19946e-09
490 0.013322 2.20076e-09
491 0.013322 2.20206e-09
492 0.013322 2.20337e-09
493 0.013322 2.20468e-09
494 0.013322 2.20599e-09
495 0.013322 2.2073e-09
496 0.013322 2.20862e-09
497 0.013322 2.20994e-09
498 0.013322 2.21126e-09
499 0.013322 2.21259e-09


==> figures/data/planewave/F010.00_P045.00_N0016_O02_C00.120/cmcg.txt <==
N err mis
0 0.900065 0.174587
1 0.854464 0.138526
2 0.808817 0.117209
3 0.761071 0.101256
4 0.714857 0.0890674
5 0.671008 0.0796644
6 0.626482 0.0714844
7 0.584401 0.0647425
8 0.543395 0.0588596
9 0.504395 0.0537471
10 0.466742 0.0494137
11 0.432146 0.0457624
12 0.384907 0.0408957
13 0.345756 0.0368366
14 0.305662 0.0326566
15 0.272469 0.0291301
16 0.241876 0.0258531
17 0.216214 0.0230571
18 0.192698 0.0204389
19 0.172672 0.0181378
20 0.156045 0.0161867
21 0.141133 0.0144315
22 0.129254 0.013055
23 0.117851 0.0117819
24 0.106847 0.0105909
25 0.0977695 0.00961918
26 0.0884377 0.00863653
27 0.0795119 0.00767403
28 0.0718522 0.0068144
29 0.0653799 0.0060561
30 0.059791 0.00537756
31 0.0547067 0.0047246
32 0.0506682 0.00416263
33 0.0474148 0.00367138
34 0.044922 0.00326206
35 0.0428573 0.00290783
36 0.04139 0.00265931
37 0.0399615 0.00242663
38 0.0384194 0.00217704
39 0.0369547 0.00191976
40 0.0357921 0.00168319
41 0.0348819 0.00146283
42 0.0342189 0.00126697
43 0.0337533 0.00110162
44 0.0334172 0.00095982
45 0.0331845 0.000841572
46 0.0330143 0.000740215
47 0.032891 0.000658422
48 0.0328029 0.000592909
49 0.0327312 0.000534962
50 0.0326726 0.000487713
51 0.0326131 0.000437582
52 0.032557 0.000386101
53 0.0325122 0.000342417
54 0.032475 0.000303822
55 0.0324446 0.000270235
56 0.0324188 0.000239386
57 0.0323967 0.000209427
58 0.0323789 0.000180777
59 0.0323642 0.000153367
60 0.0323531 0.000130792
61 0.0323457 0.000114527
62 0.0323405 0.000103215
63 0.032336 9.42637e-05
64 0.0323321 8.69947e-05
65 0.0323288 8.06286e-05
66 0.0323257 7.4541e-05
67 0.0323224 6.77419e-05
68 0.0323191 6.04246e-05
69 0.0323161 5.30048e-05
70 0.0323136 4.62815e-05
71 0.0323116 3.98045e-05
72 0.0323102 3.3503e-05
73 0.0323096 2.84896e-05
74 0.0323096 2.46204e-05
75 0.0323098 2.15309e-05
76 0.0323101 1.8928e-05
77 0.0323105 1.70807e-05
78 0.032311 1.56851e-05
79 0.0323117 1.44831e-05
80 0.0323125 1.3273e-05
81 0.0323134 1.20346e-05
82 0.0323143 1.08678e-05
83 0.032315 9.84149e-06
84 0.0323156 8.81422e-06
85 0.0323161 7.76215e-06
86 0.0323165 6.76095e-06
87 0.0323169 5.75669e-06
88 0.0323171 4.9293e-06
89 0.0323172 4.27432e-06
90 0.0323172 3.71778e-06
91 0.032317 3.22201e-06
92 0.0323169 2.74507e-06
93 0.0323167 2.31808e-06
94 0.0323165 2.00598e-06
95 0.0323164 1.76624e-06
96 0.0323163 1.5835e-06
97 0.0323162 1.4318e-06
98 0.0323161 1.29508e-06
99 0.032316 1.17488e-06
100 0.0323159 1.0673e-06
101 0.0323158 9.66639e-07
102 0.0323157 8.64791e-07
103 0.0323157 7.55831e-07
104 0.0323156 6.48131e-07
105 0.0323156 5.51318e-07
106 0.0323156 4.80107e-07
107 0.0323156 4.17716e-07
108 0.0323156 3.6542e-07
109 0.0323156 3.17959e-07
110 0.0323156 2.79514e-07
111 0.0323156 2.47892e-07
112 0.0323156 2.21754e-07
113 0.0323156 1.96518e-07
114 0.0323157 1.71072e-07
115 0.0323157 1.46417e-07
116 0.0323157 1.25785e-07
117 0.0323157 1.08309e-07
118 0.0323157 9.35338e-08
119 0.0323157 8.0813e-08
120 0.0323157 6.89466e-08
121 0.0323158 5.9549e-08
122 0.0323158 5.25743e-08
123 0.0323158 4.75186e-08
124 0.0323158 4.36128e-08
125 0.0323158 3.99721e-08
126 0.0323158 3.64963e-08
127 0.0323158 3.31351e-08
128 0.0323158 2.99126e-08
129 0.0323158 2.66139e-08
130 0.0323158 2.338e-08
131 0.0323158 2.00999e-08
132 0.0323158 1.72266e-08
133 0.0323158 1.49008e-08
134 0.0323158 1.32059e-08
135 0.0323158 1.18996e-08
136 0.0323158 1.08843e-08
137 0.0323158 1.00263e-08
138 0.0323158 9.23873e-09
139 0.0323158 8.5241e-09
140 0.0323158 7.95317e-09
141 0.0323158 7.37855e-09
142 0.0323158 6.80691e-09
143 0.0323158 6.19456e-09
144 0.0323158 5.58611e-09
145 0.0323158 4.98362e-09
146 0.0323158 4.33362e-09
147 0.0323158 3.67687e-09
148 0.0323158 3.10039e-09
149 0.0323158 2.67007e-09
150 0.0323158 2.33735e-09
151 0.0323158 2.06574e-09
152 0.0323158 1.80711e-09
153 0.0323158 1.5663e-09
154 0.0323158 1.35089e-09
155 0.0323158 1.18054e-09
156 0.0323158 1.04087e-09
157 0.0323158 9.3481e-10
158 0.0323158 8.50538e-10
159 0.0323158 7.7429e-10
160 0.0323158 7.04241e-10
161 0.0323158 6.31292e-10
162 0.0323158 5.5438e-10
163 0.0323158 4.81141e-10
164 0.0323158 4.06894e-10
165 0.0323158 3.41618e-10
166 0.0323158 2.87803e-10
167 0.0323158 2.44372e-10
168 0.0323158 2.09966e-10
169 0.0323158 1.81462e-10
170 0.0323158 1.58101e-10
171 0.0323158 1.38653e-10
172 0.0323158 1.22932e-10
173 0.0323158 1.09967e-10
174 0.0323158 9.94978e-11
175 0.0323158 9.05586e-11
176 0.0323158 8.23309e-11
177 0.0323158 7.44351e-11
178 0.0323158 6.6969e-11
179 0.0323158 5.98033e-11
180 0.0323158 5.25195e-11
181 0.0323158 4.57739e-11
182 0.0323158 3.98302e-11
183 0.0323158 3.47302e-11
184 0.0323158 3.05464e-11
185 0.0323158 2.69005e-11
186 0.0323158 2.36933e-11
187 0.0323158 2.08829e-11
188 0.0323158 1.86005e-11
189 0.0323158 1.67947e-11
190 0.0323158 1.53934e-11
191 0.0323158 1.41531e-11
192 0.0323158 1.31115e-11
193 0.0323158 1.21213e-11
194 0.0323158 1.10875e-11
195 0.0323158 9.97942e-12
196 0.0323158 8.87313e-12
197 0.0323158 7.76473e-12
198 0.0323158 6.74114e-12
199 0.0323158 5.86606e-12
200 0.0323158 5.08743e-12
201 0.0323158 4.43213e-12
202 0.0323158 3.84238e-12
203 0.0323158 3.38642e-12
204 0.0323158 3.02198e-12
205 0.0323158 2.72112e-12
206 0.0323158 2.4576e-12
207 0.0323158 2.23885e-12
208 0.0323158 2.04504e-12
209 0.0323158 1.87448e-12
210 0.0323158 1.71352e-12
211 0.0323158 1.56327e-12
212 0.0323158 1.40986e-12
213 0.0323158 1.24787e-12
214 0.0323158 1.09543e-12
215 0.0323158 9.50256e-13
216 0.0323158 8.28869e-13
217 0.0323158 7.18291e-13
218 0.0323158 6.26593e-13
219 0.0323158 5.44473e-13
220 0.0323158 4.7385e-13
221 0.0323158 4.08724e-13
222 0.0323158 3.52127e-13
223 0.0323158 3.03969e-13
224 0.0323158 2.63622e-13
225 0.0323158 2.31518e-13
226 0.0323158 2.07339e-13
227 0.0323158 1.87424e-13
228 0.0323158 1.70922e-13
229 0.0323158 1.55483e-13
230 0.0323158 1.39749e-13
231 0.0323158 1.24156e-13
232 0.0323158 1.09419e-13
233 0.0323158 9.59751e-14
234 0.0323158 8.33542e-14
235 0.0323158 7.16293e-14
236 0.0323158 6.08628e-14
237 0.0323158 5.15227e-14
238 0.0323158 4.40868e-14
239 0.0323158 3.78588e-14
240 0.0323158 3.25594e-14
241 0.0323158 2.77426e-14
242 0.0323158 2.38709e-14
243 0.0323158 2.08337e-14
244 0.0323158 1.84102e-14
245 0.0323158 1.65655e-14
246 0.0323158 1.50498e-14
247 0.0323158 1.36374e-14
248 0.0323158 1.2346e-14
249 0.0323158 1.1095e-14


==> figures/data/planewave/F010.00_P045.00_N0016_O02_C00.120/cmcg_fine_filter.txt <==
N err mis
0 0.900047 0.174682
1 0.854441 0.138606
2 0.808794 0.11728
3 0.761052 0.101324
4 0.714838 0.0891419
5 0.670989 0.0797443
6 0.626461 0.0715589
7 0.58438 0.0648028
8 0.543372 0.058914
9 0.504371 0.0538142
10 0.466716 0.0495007
11 0.432119 0.0458512
12 0.384878 0.0409616
13 0.345725 0.0368968
14 0.305626 0.0327311
15 0.272429 0.0292233
16 0.241831 0.0259568
17 0.216164 0.023166
18 0.192642 0.0205526
19 0.172607 0.0182571
20 0.15597 0.0163186
21 0.141049 0.0145826
22 0.12916 0.0132199
23 0.11774 0.0119672
24 0.106721 0.0108001
25 0.0976311 0.00983523
26 0.0882839 0.00887623
27 0.0793394 0.00798129
28 0.0716622 0.00717375
29 0.0651749 0.00644911
30 0.0595706 0.00580763
31 0.0544674 0.00520368
32 0.0504102 0.00470212
33 0.0471399 0.00427508
34 0.0446332 0.00393411
35 0.0425566 0.00365148
36 0.0410801 0.00345137
37 0.0396421 0.00326923
38 0.0380896 0.00308216
39 0.0366142 0.00289776
40 0.0354422 0.00274308
41 0.0345238 0.00261083
42 0.0338542 0.00250109
43 0.0333835 0.00241741
44 0.0330434 0.00235596
45 0.0328079 0.00231468
46 0.0326353 0.00228561
47 0.0325099 0.00225701
48 0.0324202 0.00223592
49 0.0323472 0.00222752
50 0.0322876 0.00221932
51 0.0322271 0.00221004
52 0.0321701 0.00220584
53 0.0321246 0.00220221
54 0.0320871 0.00219763
55 0.0320564 0.00219223
56 0.0320304 0.00218563
57 0.0320083 0.00218205
58 0.0319904 0.00218087
59 0.0319755 0.00217958
60 0.0319642 0.00217888
61 0.0319567 0.00217858
62 0.0319515 0.00217725
63 0.0319469 0.00217573
64 0.031943 0.00217488
65 0.0319396 0.00217387
66 0.0319365 0.00217306
67 0.0319331 0.00217287
68 0.0319298 0.00217275
69 0.0319267 0.00217281
70 0.0319242 0.00217254
71 0.0319221 0.00217178
72 0.0319206 0.00217118
73 0.0319201 0.00217119
74 0.03192 0.00217143
75 0.0319202 0.00217147
76 0.0319205 0.00217144
77 0.0319209 0.00217146
78 0.0319214 0.00217154
79 0.031922 0.00217167
80 0.0319229 0.00217178
81 0.0319238 0.00217194
82 0.0319247 0.00217213
83 0.0319254 0.00217228
84 0.031926 0.00217236
85 0.0319265 0.00217241
86 0.0319269 0.00217242
87 0.0319273 0.0021724
88 0.0319275 0.00217241
89 0.0319276 0.00217241
90 0.0319276 0.00217241
91 0.0319274 0.00217243
92 0.0319273 0.00217242
93 0.0319271 0.00217238
94 0.0319269 0.00217236
95 0.0319268 0.00217234
96 0.0319267 0.00217232
97 0.0319266 0.00217229
98 0.0319265 0.00217227
99 0.0319264 0.00217227
100 0.0319263 0.00217225
101 0.0319262 0.00217224
102 0.0319261 0.00217223
103 0.0319261 0.00217222
104 0.031926 0.00217222
105 0.031926 0.00217221
106 0.031926 0.00217221
107 0.0319259 0.00217221
108 0.031926 0.00217221
109 0.031926 0.00217222
110 0.031926 0.00217222
111 0.031926 0.00217222
112 0.031926 0.00217223
113 0.031926 0.00217223
114 0.0319261 0.00217223
115 0.0319261 0.00217223
116 0.0319261 0.00217223
117 0.0319261 0.00217223
118 0.0319261 0.00217223
119 0.0319261 0.00217223
120 0.0319261 0.00217224
121 0.0319261 0.00217224
122 0.0319261 0.00217224
123 0.0319262 0.00217224
124 0.0319262 0.00217224
125 0.0319262 0.00217224
126 0.0319262 0.00217224
127 0.0319262 0.00217224
128 0.0319262 0.00217224
129 0.0319262 0.00217224
130 0.0319262 0.00217224
131 0.0319262 0.00217224
132 0.0319262 0.00217224
133 0.0319262 0.00217224
134 0.0319262 0.00217224
135 0.0319262 0.00217224
136 0.0319262 0.00217224
137 0.0319262 0.00217224
138 0.0319262 0.00217224
139 0.0319262 0.00217224
140 0.0319262 0.00217224
141 0.0319262 0.00217224
142 0.0319262 0.00217224
143 0.0319262 0.00217224
144 0.0319262 0.00217224
145 0.0319262 0.00217224
146 0.0319262 0.00217224
147 0.0319262 0.00217224
148 0.0319262 0.00217224
149 0.0319262 0.00217224
150 0.0319262 0.00217224
151 0.0319262 0.00217224
152 0.0319262 0.00217224
153 0.0319262 0.00217224
154 0.0319262 0.00217224
155 0.0319262 0.00217224
156 0.0319262 0.00217224
157 0.0319262 0.00217224
158 0.0319262 0.00217224
159 0.0319262 0.00217224
160 0.0319262 0.00217224
161 0.0319262 0.00217224
162 0.0319262 0.00217224
163 0.0319262 0.00217224
164 0.0319262 0.00217224
165 0.0319262 0.00217224
166 0.0319262 0.00217224
167 0.0319262 0.00217224
168 0.0319262 0.00217224
169 0.0319262 0.00217224
170 0.0319262 0.00217224
171 0.0319262 0.00217224
172 0.0319262 0.00217224
173 0.0319262 0.00217224
174 0.0319262 0.00217224
175 0.0319262 0.00217224
176 0.0319262 0.00217224
177 0.0319262 0.00217224
178 0.0319262 0.00217224
179 0.0319262 0.00217224
180 0.0319262 0.00217224
181 0.0319262 0.00217224
182 0.0319262 0.00217224
183 0.0319262 0.00217224
184 0.0319262 0.00217224
185 0.0319262 0.00217224
186 0.0319262 0.00217224
187 0.0319262 0.00217224
188 0.0319262 0.00217224
189 0.0319262 0.00217224
190 0.0319262 0.00217224
191 0.0319262 0.00217224
192 0.0319262 0.00217224
193 0.0319262 0.00217224
194 0.0319262 0.00217224
195 0.0319262 0.00217224
196 0.0319262 0.00217224
197 0.0319262 0.00217224
198 0.0319262 0.00217224
199 0.0319262 0.00217224
200 0.0319262 0.00217224
201 0.0319262 0.00217224
202 0.0319262 0.00217224
203 0.0319262 0.00217224
204 0.0319262 0.00217224
205 0.0319262 0.00217224
206 0.0319262 0.00217224
207 0.0319262 0.00217224
208 0.0319262 0.00217224
209 0.0319262 0.00217224
210 0.0319262 0.00217224
211 0.0319262 0.00217224
212 0.0319262 0.00217224
213 0.0319262 0.00217224
214 0.0319262 0.00217224
215 0.0319262 0.00217224
216 0.0319262 0.00217224
217 0.0319262 0.00217224
218 0.0319262 0.00217224
219 0.0319262 0.00217224
220 0.0319262 0.00217224
221 0.0319262 0.00217224
222 0.0319262 0.00217224
223 0.0319262 0.00217224
224 0.0319262 0.00217224
225 0.0319262 0.00217224
226 0.0319262 0.00217224
227 0.0319262 0.00217224
228 0.0319262 0.00217224
229 0.0319262 0.00217224
230 0.0319262 0.00217224
231 0.0319262 0.00217224
232 0.0319262 0.00217224
233 0.0319262 0.00217224
234 0.0319262 0.00217224
235 0.0319262 0.00217224
236 0.0319262 0.00217224
237 0.0319262 0.00217224
238 0.0319262 0.00217224
239 0.0319262 0.00217224
240 0.0319262 0.00217224
241 0.0319262 0.00217224
242 0.0319262 0.00217224
243 0.0319262 0.00217224
244 0.0319262 0.00217224
245 0.0319262 0.00217224
246 0.0319262 0.00217224
247 0.0319262 0.00217224
248 0.0319262 0.00217224
249 0.0319262 0.00217224


==> figures/data/planewave/F010.00_P045.00_N0016_O02_C00.120/freq.txt <==
0.0253265 1.41421


==> figures/data/planewave/F010.00_P045.00_N0016_O02_C00.120/full_wave.txt <==
N err mis
0 0.951752 0.250401
1 0.883394 0.215364
2 0.813773 0.201899
3 0.744465 0.190307
4 0.675853 0.179122
5 0.606855 0.168079
6 0.53771 0.157048
7 0.468763 0.145586
8 0.399734 0.133745
9 0.330519 0.121233
10 0.262663 0.106718
11 0.185603 0.0956946
12 0.100218 0.0628572
13 0.0573291 0.0263647
14 0.0462068 0.0134769
15 0.0423071 0.00958208
16 0.0403535 0.00730123
17 0.0390074 0.00592611
18 0.0377857 0.00503247
19 0.0366297 0.0044194
20 0.0356225 0.00396777
21 0.0347839 0.00363442
22 0.0340822 0.00330268
23 0.0334564 0.0030648
24 0.032778 0.00275197
25 0.032254 0.00210704
26 0.0319969 0.00131981
27 0.0319112 0.000659144
28 0.0318994 0.000401109
29 0.0319195 0.000312775
30 0.0319592 0.000245778
31 0.0320086 0.000196779
32 0.0320576 0.000160997
33 0.0321028 0.000131798
34 0.0321449 0.000110373
35 0.0321834 9.53122e-05
36 0.0322259 8.83039e-05
37 0.0322688 8.14895e-05
38 0.0322981 6.85029e-05
39 0.0323105 5.11738e-05
40 0.0323136 3.34076e-05
41 0.0323142 1.87623e-05
42 0.0323146 1.16231e-05
43 0.032315 9.28975e-06
44 0.0323155 7.53148e-06
45 0.0323159 6.11152e-06
46 0.032316 4.87657e-06
47 0.032316 3.91048e-06
48 0.0323159 3.20664e-06
49 0.0323158 2.61897e-06
50 0.0323157 2.38804e-06
51 0.0323157 2.1438e-06
52 0.0323157 1.77177e-06
53 0.0323158 1.32286e-06
54 0.0323157 8.80206e-07
55 0.0323157 5.24894e-07
56 0.0323156 3.40899e-07
57 0.0323156 2.77389e-07
58 0.0323156 2.27338e-07
59 0.0323156 1.82713e-07
60 0.0323156 1.4537e-07
61 0.0323156 1.20391e-07
62 0.0323157 9.55251e-08
63 0.0323157 7.34049e-08
64 0.0323157 6.47352e-08
65 0.0323157 5.73323e-08
66 0.0323157 4.74999e-08
67 0.0323158 3.61649e-08
68 0.0323158 2.47294e-08
69 0.0323158 1.52004e-08
70 0.0323158 1.0223e-08
71 0.0323158 8.4845e-09
72 0.0323158 6.83809e-09
73 0.0323158 5.46159e-09
74 0.0323158 4.51707e-09
75 0.0323158 3.76928e-09
76 0.0323158 2.92242e-09
77 0.0323158 2.16447e-09
78 0.0323158 1.84502e-09
79 0.0323158 1.61993e-09
80 0.0323158 1.34945e-09
81 0.0323158 1.05248e-09
82 0.0323158 7.58582e-10
83 0.0323158 5.07498e-10
84 0.0323158 3.57828e-10
85 0.0323158 2.91616e-10
86 0.0323158 2.36821e-10
87 0.0323158 1.95527e-10
88 0.0323158 1.65795e-10
89 0.0323158 1.3808e-10
90 0.0323158 1.08363e-10
91 0.0323158 8.3507e-11
92 0.0323158 7.02595e-11
93 0.0323158 6.04878e-11
94 0.0323158 5.06772e-11
95 0.0323158 4.12903e-11
96 0.0323158 3.28062e-11
97 0.0323158 2.56992e-11
98 0.0323158 2.04826e-11
99 0.0323158 1.67578e-11
100 0.0323158 1.40852e-11
101 0.0323158 1.18669e-11
102 0.0323158 1.00456e-11
103 0.0323158 8.43953e-12
104 0.0323158 6.99304e-12
105 0.0323158 5.78742e-12
106 0.0323158 4.86285e-12
107 0.0323158 4.1135e-12
108 0.0323158 3.46587e-12
109 0.0323158 2.90512e-12
110 0.0323158 2.42704e-12
111 0.0323158 2.02845e-12
112 0.0323158 1.69954e-12
113 0.0323158 1.43406e-12
114 0.0323158 1.20553e-12
115 0.0323158 1.01699e-12
116 0.0323158 8.58401e-13
117 0.0323158 7.23712e-13
118 0.0323158 6.09251e-13
119 0.0323158 5.12612e-13
120 0.0323158 4.31942e-13
121 0.0323158 3.64409e-13
122 0.0323158 3.07338e-13
123 0.0323158 2.591e-13
124 0.0323158 2.18359e-13
125 0.0323158 1.84005e-13
126 0.0323158 1.55044e-13
127 0.0323158 1.30567e-13
128 0.0323158 1.10217e-13
129 0.0323158 9.29524e-14
130 0.0323158 7.83977e-14
131 0.0323158 6.61241e-14
132 0.0323158 5.57614e-14
133 0.0323158 4.70073e-14
134 0.0323158 3.96498e-14
135 0.0323158 3.34307e-14
136 0.0323158 2.82025e-14
137 0.0323158 2.3784e-14
138 0.0323158 2.00611e-14
139 0.0323158 1.69231e-14
140 0.0323158 1.4274e-14
141 0.0323158 1.20324e-14
142 0.0323158 1.01515e-14
143 0.0323158 8.57012e-15
144 0.0323158 7.22217e-15
145 0.0323158 6.09707e-15
146 0.0323158 5.14278e-15
147 0.0323158 4.3425e-15
148 0.0323158 3.66672e-15
149 0.0323158 3.09615e-15
150 0.0323158 2.62404e-15
151 0.0323158 2.21978e-15
152 0.0323158 1.88038e-15
153 0.0323158 1.6056e-15
154 0.0323158 1.36232e-15
155 0.0323158 1.15764e-15
156 0.0323158 1.0057e-15
157 0.0323158 8.64337e-16
158 0.0323158 7.59712e-16
159 0.0323158 6.68344e-16
160 0.0323158 5.88266e-16
161 0.0323158 5.37386e-16
162 0.0323158 4.94549e-16
163 0.0323158 4.59855e-16
164 0.0323158 4.42374e-16
165 0.0323158 4.14352e-16
166 0.0323158 3.98179e-16
167 0.0323158 3.83429e-16
168 0.0323158 3.8222e-16
169 0.0323158 3.75541e-16
170 0.0323158 3.70261e-16
171 0.0323158 3.69764e-16
172 0.0323158 3.69583e-16
173 0.0323158 3.71271e-16
174 0.0323158 3.67759e-16
175 0.0323158 3.7238e-16
176 0.0323158 3.67252e-16
177 0.0323158 3.68232e-16
178 0.0323158 3.72059e-16
179 0.0323158 3.70943e-16
180 0.0323158 3.69738e-16
181 0.0323158 3.70276e-16
182 0.0323158 3.67978e-16
183 0.0323158 3.68226e-16
184 0.0323158 3.65175e-16
185 0.0323158 3.65968e-16
186 0.0323158 3.66147e-16
187 0.0323158 3.66185e-16
188 0.0323158 3.64119e-16
189 0.0323158 3.6204e-16
190 0.0323158 3.67037e-16
191 0.0323158 3.67665e-16
192 0.0323158 3.68479e-16
193 0.0323158 3.60914e-16
194 0.0323158 3.59979e-16
195 0.0323158 3.57169e-16
196 0.0323158 3.58148e-16
197 0.0323158 3.64795e-16
198 0.0323158 3.59915e-16
199 0.0323158 3.65427e-16
200 0.0323158 3.64392e-16
201 0.0323158 3.58257e-16
202 0.0323158 3.55452e-16
203 0.0323158 3.54326e-16
204 0.0323158 3.5963e-16
205 0.0323158 3.60549e-16
206 0.0323158 3.6701e-16
207 0.0323158 3.72328e-16
208 0.0323158 3.70526e-16
209 0.0323158 3.68618e-16
210 0.0323158 3.63621e-16
211 0.0323158 3.65791e-16
212 0.0323158 3.6285e-16
213 0.0323158 3.59582e-16
214 0.0323158 3.64889e-16
215 0.0323158 3.6465e-16
216 0.0323158 3.61596e-16
217 0.0323158 3.65307e-16
218 0.0323158 3.68645e-16
219 0.0323158 3.76334e-16
220 0.0323158 3.75635e-16
221 0.0323158 3.76116e-16
222 0.0323158 3.73506e-16
223 0.0323158 3.77981e-16
224 0.0323158 3.7851e-16
225 0.0323158 3.7423e-16
226 0.0323158 3.67893e-16
227 0.0323158 3.64294e-16
228 0.0323158 3.60613e-16
229 0.0323158 3.51851e-16
230 0.0323158 3.46448e-16
231 0.0323158 3.43274e-16
232 0.0323158 3.48599e-16
233 0.0323158 3.52308e-16
234 0.0323158 3.56398e-16
235 0.0323158 3.61076e-16
236 0.0323158 3.64645e-16
237 0.0323158 3.65777e-16
238 0.0323158 3.60987e-16
239 0.0323158 3.58282e-16
240 0.0323158 3.51225e-16
241 0.0323158 3.53171e-16
242 0.0323158 3.55428e-16
243 0.0323158 3.59637e-16
244 0.0323158 3.60787e-16
245 0.0323158 3.67471e-16
246 0.0323158 3.72068e-16
247 0.0323158 3.75223e-16
248 0.0323158 3.72256e-16
249 0.0323158 3.70911e-16
250 0.0323158 3.69625e-16
251 0.0323158 3.69203e-16
252 0.0323158 3.753e-16
253 0.0323158 3.69006e-16
254 0.0323158 3.62254e-16
255 0.0323158 3.65478e-16
256 0.0323158 3.61235e-16
257 0.0323158 3.63205e-16
258 0.0323158 3.65751e-16
259 0.0323158 3.69524e-16
260 0.0323158 3.67786e-16
261 0.0323158 3.67058e-16
262 0.0323158 3.6558e-16
263 0.0323158 3.6317e-16
264 0.0323158 3.61521e-16
265 0.0323158 3.6137e-16
266 0.0323158 3.62798e-16
267 0.0323158 3.58783e-16
268 0.0323158 3.55519e-16
269 0.0323158 3.57576e-16
270 0.0323158 3.57984e-16
271 0.0323158 3.58052e-16
272 0.0323158 3.59308e-16
273 0.0323158 3.61927e-16
274 0.0323158 3.60548e-16
275 0.0323158 3.6114e-16
276 0.0323158 3.59969e-16
277 0.0323158 3.60268e-16
278 0.0323158 3.64062e-16
279 0.0323158 3.64086e-16
280 0.0323158 3.58595e-16
281 0.0323158 3.62859e-16
282 0.0323158 3.64348e-16
283 0.0323158 3.62255e-16
284 0.0323158 3.6395e-16
285 0.0323158 3.58735e-16
286 0.0323158 3.57683e-16
287 0.0323158 3.58449e-16
288 0.0323158 3.6299e-16
289 0.0323158 3.63107e-16
290 0.0323158 3.64401e-16
291 0.0323158 3.66285e-16
292 0.0323158 3.67171e-16
293 0.0323158 3.67257e-16
294 0.0323158 3.59395e-16
295 0.0323158 3.58735e-16
296 0.0323158 3.60419e-16
297 0.0323158 3.6221e-16
298 0.0323158 3.62089e-16
299 0.0323158 3.67033e-16
300 0.0323158 3.69723e-16
301 0.0323158 3.69432e-16
302 0.0323158 3.65852e-16
303 0.0323158 3.63795e-16
304 0.0323158 3.66191e-16
305 0.0323158 3.6681e-16
306 0.0323158 3.67764e-16
307 0.0323158 3.67735e-16
308 0.0323158 3.68202e-16
309 0.0323158 3.62754e-16
310 0.0323158 3.63154e-16
311 0.0323158 3.61782e-16
312 0.0323158 3.59717e-16
313 0.0323158 3.60046e-16
314 0.0323158 3.62339e-16
315 0.0323158 3.64438e-16
316 0.0323158 3.68671e-16
317 0.0323158 3.74019e-16
318 0.0323158 3.7483e-16
319 0.0323158 3.71948e-16
320 0.0323158 3.6643e-16
321 0.0323158 3.65252e-16
322 0.0323158 3.66439e-16
323 0.0323158 3.7015e-16
324 0.0323158 3.73947e-16
325 0.0323158 3.72353e-16
326 0.0323158 3.72269e-16
327 0.0323158 3.70591e-16
328 0.0323158 3.70617e-16
329 0.0323158 3.73179e-16
330 0.0323158 3.72746e-16
331 0.0323158 3.6524e-16
332 0.0323158 3.60742e-16
333 0.0323158 3.61078e-16
334 0.0323158 3.66755e-16
335 0.0323158 3.69188e-16
336 0.0323158 3.70728e-16
337 0.0323158 3.67351e-16
338 0.0323158 3.65038e-16
339 0.0323158 3.64298e-16
340 0.0323158 3.66064e-16
341 0.0323158 3.61867e-16
342 0.0323158 3.58567e-16
343 0.0323158 3.58428e-16
344 0.0323158 3.6036e-16
345 0.0323158 3.58762e-16
346 0.0323158 3.59545e-16
347 0.0323158 3.58819e-16
348 0.0323158 3.57442e-16
349 0.0323158 3.60953e-16
350 0.0323158 3.58876e-16
351 0.0323158 3.57741e-16
352 0.0323158 3.54868e-16
353 0.0323158 3.53828e-16
354 0.0323158 3.57594e-16
355 0.0323158 3.61742e-16
356 0.0323158 3.6354e-16
357 0.0323158 3.59702e-16
358 0.0323158 3.60415e-16
359 0.0323158 3.6388e-16
360 0.0323158 3.66242e-16
361 0.0323158 3.65466e-16
362 0.0323158 3.65555e-16
363 0.0323158 3.61453e-16
364 0.0323158 3.5902e-16
365 0.0323158 3.60578e-16
366 0.0323158 3.60541e-16
367 0.0323158 3.64588e-16
368 0.0323158 3.69829e-16
369 0.0323158 3.65184e-16
370 0.0323158 3.66726e-16
371 0.0323158 3.62283e-16
372 0.0323158 3.63052e-16
373 0.0323158 3.62933e-16
374 0.0323158 3.67794e-16
375 0.0323158 3.69777e-16
376 0.0323158 3.72411e-16
377 0.0323158 3.71736e-16
378 0.0323158 3.66772e-16
379 0.0323158 3.63643e-16
380 0.0323158 3.65208e-16
381 0.0323158 3.65875e-16
382 0.0323158 3.63149e-16
383 0.0323158 3.62527e-16
384 0.0323158 3.59304e-16
385 0.0323158 3.58322e-16
386 0.0323158 3.52001e-16
387 0.0323158 3.57499e-16
388 0.0323158 3.62166e-16
389 0.0323158 3.61854e-16
390 0.0323158 3.61624e-16
391 0.0323158 3.61883e-16
392 0.0323158 3.63442e-16
393 0.0323158 3.63432e-16
394 0.0323158 3.67314e-16
395 0.0323158 3.66256e-16
396 0.0323158 3.70267e-16
397 0.0323158 3.6891e-16
398 0.0323158 3.68515e-16
399 0.0323158 3.63473e-16
400 0.0323158 3.57846e-16
401 0.0323158 3.5849e-16
402 0.0323158 3.58789e-16
403 0.0323158 3.56193e-16
404 0.0323158 3.5724e-16
405 0.0323158 3.61261e-16
406 0.0323158 3.64771e-16
407 0.0323158 3.65414e-16
408 0.0323158 3.67134e-16
409 0.0323158 3.75191e-16
410 0.0323158 3.73976e-16
411 0.0323158 3.70115e-16
412 0.0323158 3.69992e-16
413 0.0323158 3.68782e-16
414 0.0323158 3.71418e-16
415 0.0323158 3.66011e-16
416 0.0323158 3.56728e-16
417 0.0323158 3.59122e-16
418 0.0323158 3.61924e-16
419 0.0323158 3.61626e-16
420 0.0323158 3.64481e-16
421 0.0323158 3.59621e-16
422 0.0323158 3.5883e-16
423 0.0323158 3.6333e-16
424 0.0323158 3.61931e-16
425 0.0323158 3.59339e-16
426 0.0323158 3.62811e-16
427 0.0323158 3.63649e-16
428 0.0323158 3.61057e-16
429 0.0323158 3.6478e-16
430 0.0323158 3.66179e-16
431 0.0323158 3.681e-16
432 0.0323158 3.67028e-16
433 0.0323158 3.68552e-16
434 0.0323158 3.61943e-16
435 0.0323158 3.55991e-16
436 0.0323158 3.5145e-16
437 0.0323158 3.49356e-16
438 0.0323158 3.48732e-16
439 0.0323158 3.47741e-16
440 0.0323158 3.48781e-16
441 0.0323158 3.52084e-16
442 0.0323158 3.55754e-16
443 0.0323158 3.62923e-16
444 0.0323158 3.65746e-16
445 0.0323158 3.67701e-16
446 0.0323158 3.64293e-16
447 0.0323158 3.67643e-16
448 0.0323158 3.6607e-16
449 0.0323158 3.67746e-16
450 0.0323158 3.72328e-16
451 0.0323158 3.74954e-16
452 0.0323158 3.73552e-16
453 0.0323158 3.69236e-16
454 0.0323158 3.65756e-16
455 0.0323158 3.6716e-16
456 0.0323158 3.69547e-16
457 0.0323158 3.72094e-16
458 0.0323158 3.76651e-16
459 0.0323158 3.77682e-16
460 0.0323158 3.75823e-16
461 0.0323158 3.70812e-16
462 0.0323158 3.70839e-16
463 0.0323158 3.68451e-16
464 0.0323158 3.66234e-16
465 0.0323158 3.68154e-16
466 0.0323158 3.6755e-16
467 0.0323158 3.68792e-16
468 0.0323158 3.65451e-16
469 0.0323158 3.61782e-16
470 0.0323158 3.61821e-16
471 0.0323158 3.64789e-16
472 0.0323158 3.67064e-16
473 0.0323158 3.68187e-16
474 0.0323158 3.66544e-16
475 0.0323158 3.68274e-16
476 0.0323158 3.67377e-16
477 0.0323158 3.63225e-16
478 0.0323158 3.60087e-16
479 0.0323158 3.60866e-16
480 0.0323158 3.58312e-16
481 0.0323158 3.52401e-16
482 0.0323158 3.53688e-16
483 0.0323158 3.59023e-16
484 0.0323158 3.63067e-16
485 0.0323158 3.65724e-16
486 0.0323158 3.65055e-16
487 0.0323158 3.63316e-16
488 0.0323158 3.70666e-16
489 0.0323158 3.70879e-16
490 0.0323158 3.7158e-16
491 0.0323158 3.62438e-16
492 0.0323158 3.60004e-16
493 0.0323158 3.59676e-16
494 0.0323158 3.62336e-16
495 0.0323158 3.56853e-16
496 0.0323158 3.53242e-16
497 0.0323158 3.54121e-16
498 0.0323158 3.55734e-16
499 0.0323158 3.56779e-16


==> figures/data/planewave/F010.00_P045.00_N0128_O00_C00.240/cmcg.txt <==
N err mis
0 0.901475 0.17728
1 0.856061 0.140544
2 0.811108 0.11892
3 0.764502 0.103
4 0.718915 0.0907463
5 0.675268 0.0811833
6 0.631597 0.0730414
7 0.589006 0.0660995
8 0.54799 0.0601436
9 0.507804 0.0548721
10 0.468351 0.050259
11 0.430496 0.046306
12 0.388495 0.0420045
13 0.346411 0.0377083
14 0.307274 0.0336383
15 0.273341 0.0300757
16 0.242817 0.0268325
17 0.215209 0.0238481
18 0.191225 0.0211802
19 0.170677 0.0188233
20 0.153227 0.0167907
21 0.138314 0.0150387
22 0.125688 0.0135902
23 0.113887 0.0122951
24 0.102608 0.0110845
25 0.0928363 0.0100668
26 0.0830675 0.00907486
27 0.0734192 0.00808388
28 0.0650389 0.00719775
29 0.0576849 0.00640662
30 0.0510317 0.00567416
31 0.0450791 0.00499273
32 0.040035 0.00438323
33 0.0361509 0.00388937
34 0.0327404 0.00344366
35 0.0301046 0.00309914
36 0.0279276 0.00282849
37 0.0258011 0.00258806
38 0.0234521 0.0023377
39 0.0209265 0.00206422
40 0.0186183 0.00179325
41 0.0169108 0.00157078
42 0.0154956 0.00136637
43 0.0144016 0.00118922
44 0.0135701 0.00103913
45 0.0129394 0.000912498
46 0.0124343 0.000799472
47 0.012073 0.000712111
48 0.0118002 0.000644606
49 0.0115647 0.000587927
50 0.0113365 0.000533687
51 0.0111092 0.000476043
52 0.010912 0.000419293
53 0.010767 0.000372305
54 0.0106507 0.000330651
55 0.010559 0.000293571
56 0.0104872 0.000259592
57 0.0104298 0.000227449
58 0.0103814 0.000194107
59 0.0103468 0.000162932
60 0.010326 0.000140033
61 0.0103123 0.000124164
62 0.0103027 0.000112745
63 0.0102951 0.000103593
64 0.0102882 9.55008e-05
65 0.0102817 8.82032e-05
66 0.0102755 8.12718e-05
67 0.010269 7.39517e-05
68 0.0102629 6.68316e-05
69 0.010257 5.92908e-05
70 0.0102513 5.08532e-05
71 0.0102469 4.22472e-05
72 0.0102441 3.46848e-05
73 0.0102427 2.96847e-05
74 0.0102418 2.62559e-05
75 0.0102411 2.34536e-05
76 0.0102405 2.10595e-05
77 0.0102401 1.92352e-05
78 0.0102398 1.77144e-05
79 0.0102395 1.63101e-05
80 0.0102394 1.49855e-05
81 0.0102392 1.36381e-05
82 0.0102389 1.22277e-05
83 0.0102387 1.07207e-05
84 0.0102385 9.2846e-06
85 0.0102383 8.0624e-06
86 0.0102382 6.94639e-06
87 0.0102381 6.01735e-06
88 0.0102381 5.27199e-06
89 0.0102381 4.71662e-06
90 0.010238 4.26756e-06
91 0.0102379 3.78301e-06
92 0.0102379 3.26773e-06
93 0.0102378 2.79605e-06
94 0.0102378 2.40268e-06
95 0.0102377 2.06708e-06
96 0.0102377 1.79884e-06
97 0.0102377 1.5896e-06
98 0.0102377 1.40948e-06
99 0.0102377 1.26195e-06
100 0.0102377 1.14944e-06
101 0.0102377 1.05975e-06
102 0.0102377 9.7643e-07
103 0.0102377 8.77867e-07
104 0.0102377 7.67505e-07
105 0.0102376 6.52415e-07
106 0.0102376 5.55456e-07
107 0.0102376 4.76104e-07
108 0.0102376 4.10233e-07
109 0.0102376 3.56856e-07
110 0.0102376 3.11459e-07
111 0.0102376 2.72701e-07
112 0.0102376 2.39727e-07
113 0.0102376 2.12376e-07
114 0.0102376 1.88647e-07
115 0.0102376 1.65993e-07
116 0.0102376 1.44681e-07
117 0.0102376 1.24416e-07
118 0.0102376 1.0647e-07
119 0.0102376 9.22104e-08
120 0.0102376 8.12307e-08
121 0.0102376 7.20827e-08
122 0.0102376 6.4005e-08
123 0.0102376 5.68638e-08
124 0.0102376 4.99711e-08
125 0.0102376 4.34639e-08
126 0.0102376 3.81264e-08
127 0.0102376 3.38751e-08
128 0.0102376 3.01948e-08
129 0.0102376 2.66798e-08
130 0.0102376 2.34956e-08
131 0.0102376 2.08416e-08
132 0.0102376 1.87876e-08
133 0.0102376 1.70354e-08
134 0.0102376 1.55276e-08
135 0.0102376 1.40675e-08
136 0.0102376 1.27108e-08
137 0.0102376 1.15186e-08
138 0.0102376 1.05911e-08
139 0.0102376 9.90947e-09
140 0.0102376 9.36814e-09
141 0.0102376 8.93156e-09
142 0.0102376 8.59074e-09
143 0.0102376 8.33498e-09
144 0.0102376 8.12207e-09
145 0.0102376 7.92831e-09
146 0.0102376 7.72249e-09
147 0.0102376 7.47944e-09
148 0.0102376 7.22527e-09
149 0.0102376 7.00512e-09
150 0.0102376 6.85561e-09
151 0.0102376 6.75941e-09
152 0.0102376 6.68938e-09
153 0.0102376 6.63677e-09
154 0.0102376 6.59724e-09
155 0.0102376 6.56898e-09
156 0.0102376 6.54685e-09
157 0.0102376 6.52707e-09
158 0.0102376 6.5082e-09
159 0.0102376 6.49123e-09
160 0.0102376 6.47747e-09
161 0.0102376 6.46591e-09
162 0.0102376 6.45672e-09
163 0.0102376 6.4494e-09
164 0.0102376 6.44365e-09
165 0.0102376 6.43926e-09
166 0.0102376 6.43604e-09
167 0.0102376 6.43372e-09
168 0.0102376 6.43188e-09
169 0.0102376 6.43042e-09
170 0.0102376 6.42926e-09
171 0.0102376 6.42836e-09
172 0.0102376 6.42768e-09
173 0.0102376 6.42718e-09
174 0.0102376 6.42676e-09
175 0.0102376 6.42645e-09
176 0.0102376 6.4262e-09
177 0.0102376 6.42601e-09
178 0.0102376 6.42586e-09
179 0.0102376 6.42574e-09
180 0.0102376 6.42564e-09
181 0.0102376 6.42556e-09
182 0.0102376 6.42549e-09
183 0.0102376 6.42541e-09
184 0.0102376 6.42535e-09
185 0.0102376 6.42529e-09
186 0.0102376 6.42524e-09
187 0.0102376 6.4252e-09
188 0.0102376 6.42516e-09
189 0.0102376 6.42512e-09
190 0.0102376 6.42509e-09
191 0.0102376 6.42505e-09
192 0.0102376 6.42501e-09
193 0.0102376 6.42497e-09
194 0.0102376 6.4249e-09
195 0.0102376 6.42479e-09
196 0.0102376 6.42465e-09
197 0.0102376 6.42449e-09
198 0.0102376 6.42429e-09
199 0.0102376 6.42406e-09
200 0.0102376 6.42381e-09
201 0.0102376 6.42354e-09
202 0.0102376 6.42323e-09
203 0.0102376 6.42288e-09
204 0.0102376 6.42244e-09
205 0.0102376 6.42185e-09
206 0.0102376 6.42093e-09
207 0.0102376 6.4197e-09
208 0.0102376 6.4182e-09
209 0.0102376 6.41633e-09
210 0.0102376 6.4139e-09
211 0.0102376 6.41081e-09
212 0.0102376 6.40682e-09
213 0.0102376 6.40193e-09
214 0.0102376 6.39598e-09
215 0.0102376 6.3882e-09
216 0.0102376 6.37719e-09
217 0.0102376 6.36138e-09
218 0.0102376 6.3403e-09
219 0.0102376 6.31495e-09
220 0.0102376 6.28808e-09
221 0.0102376 6.25782e-09
222 0.0102376 6.2208e-09
223 0.0102376 6.17659e-09
224 0.0102376 6.12654e-09
225 0.0102376 6.06747e-09
226 0.0102376 5.99444e-09
227 0.0102376 5.89033e-09
228 0.0102376 5.74875e-09
229 0.0102376 5.55461e-09
230 0.0102376 5.34592e-09
231 0.0102376 5.15225e-09
232 0.0102376 4.9805e-09
233 0.0102376 4.80749e-09
234 0.0102376 4.62108e-09
235 0.0102376 4.43722e-09
236 0.0102376 4.23675e-09
237 0.0102376 4.02289e-09
238 0.0102376 3.80271e-09
239 0.0102376 3.59096e-09
240 0.0102376 3.37985e-09
241 0.0102376 3.16158e-09
242 0.0102376 2.95007e-09
243 0.0102376 2.76101e-09
244 0.0102376 2.60071e-09
245 0.0102376 2.46606e-09
246 0.0102376 2.35541e-09
247 0.0102376 2.26596e-09
248 0.0102376 2.19207e-09
249 0.0102376 2.13058e-09


==> figures/data/planewave/F010.00_P045.00_N0128_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.901484 0.177269
1 0.85607 0.140529
2 0.811116 0.118904
3 0.76451 0.102985
4 0.718923 0.0907324
5 0.675276 0.08117
6 0.631604 0.0730294
7 0.589014 0.0660866
8 0.547997 0.0601316
9 0.507811 0.0548598
10 0.468358 0.0502453
11 0.430501 0.0462924
12 0.388499 0.0419941
13 0.346414 0.0376998
14 0.307276 0.0336319
15 0.273342 0.0300708
16 0.242816 0.0268305
17 0.215208 0.0238463
18 0.191223 0.0211765
19 0.170674 0.0188168
20 0.153224 0.0167812
21 0.138309 0.0150275
22 0.125683 0.0135794
23 0.113881 0.0122863
24 0.102602 0.0110796
25 0.0928302 0.0100672
26 0.0830612 0.00908055
27 0.0734127 0.00809378
28 0.065032 0.00721134
29 0.0576774 0.00642107
30 0.0510234 0.00568822
31 0.0450699 0.00500791
32 0.040025 0.00440333
33 0.0361398 0.00391369
34 0.0327279 0.00346896
35 0.0300907 0.00312716
36 0.0279124 0.00286037
37 0.0257842 0.00262161
38 0.0234329 0.00237127
39 0.0209041 0.00209794
40 0.0185922 0.00182729
41 0.0168815 0.00160523
42 0.0154632 0.00140177
43 0.0143666 0.00122574
44 0.0135329 0.00107635
45 0.0129006 0.000950089
46 0.0123943 0.000838779
47 0.0120322 0.000756061
48 0.011759 0.000696293
49 0.0115232 0.000651075
50 0.0112949 0.000609481
51 0.0110677 0.000566747
52 0.0108705 0.000525197
53 0.0107255 0.000490511
54 0.0106091 0.000459419
55 0.0105173 0.000433088
56 0.0104454 0.000410337
57 0.0103879 0.000388733
58 0.0103394 0.000366598
59 0.0103047 0.000348664
60 0.0102837 0.00033772
61 0.0102699 0.000331089
62 0.0102603 0.000327374
63 0.0102526 0.000325106
64 0.0102456 0.000323766
65 0.010239 0.000322988
66 0.0102327 0.000321935
67 0.0102261 0.000320071
68 0.01022 0.000318198
69 0.010214 0.000316567
70 0.0102082 0.00031512
71 0.0102037 0.000314384
72 0.010201 0.00031433
73 0.0101996 0.000314348
74 0.0101987 0.000314292
75 0.010198 0.000314199
76 0.0101975 0.000313924
77 0.0101971 0.000313584
78 0.0101968 0.000313267
79 0.0101965 0.000312943
80 0.0101964 0.000312585
81 0.0101963 0.000312144
82 0.010196 0.0003116
83 0.0101958 0.000311058
84 0.0101956 0.000310712
85 0.0101955 0.000310574
86 0.0101954 0.000310582
87 0.0101953 0.000310689
88 0.0101953 0.000310828
89 0.0101953 0.000310955
90 0.0101952 0.000311046
91 0.0101952 0.00031112
92 0.0101951 0.000311197
93 0.010195 0.000311268
94 0.010195 0.000311325
95 0.0101949 0.00031135
96 0.0101949 0.00031135
97 0.0101949 0.000311342
98 0.0101949 0.000311335
99 0.0101949 0.000311332
100 0.0101949 0.000311333
101 0.0101949 0.000311335
102 0.0101949 0.000311334
103 0.0101949 0.000311328
104 0.0101948 0.00031132
105 0.0101948 0.000311313
106 0.0101948 0.000311309
107 0.0101948 0.000311306
108 0.0101948 0.000311305
109 0.0101948 0.000311307
110 0.0101948 0.000311311
111 0.0101948 0.000311314
112 0.0101948 0.000311318
113 0.0101948 0.000311322
114 0.0101948 0.000311325
115 0.0101948 0.000311325
116 0.0101948 0.000311325
117 0.0101948 0.000311323
118 0.0101948 0.000311321
119 0.0101948 0.000311319
120 0.0101948 0.000311317
121 0.0101948 0.000311316
122 0.0101948 0.000311315
123 0.0101948 0.000311314
124 0.0101948 0.000311313
125 0.0101948 0.000311312
126 0.0101948 0.000311311
127 0.0101948 0.00031131
128 0.0101948 0.00031131
129 0.0101948 0.000311309
130 0.0101948 0.000311309
131 0.0101948 0.000311309
132 0.0101948 0.000311309
133 0.0101948 0.000311309
134 0.0101948 0.000311309
135 0.0101948 0.00031131
136 0.0101948 0.00031131
137 0.0101948 0.000311311
138 0.0101948 0.000311311
139 0.0101948 0.000311311
140 0.0101948 0.000311311
141 0.0101948 0.000311311
142 0.0101948 0.000311311
143 0.0101948 0.000311311
144 0.0101948 0.000311311
145 0.0101948 0.000311311
146 0.0101948 0.000311311
147 0.0101948 0.000311311
148 0.0101948 0.00031131
149 0.0101948 0.00031131
150 0.0101948 0.00031131
151 0.0101948 0.00031131
152 0.0101948 0.00031131
153 0.0101948 0.00031131
154 0.0101948 0.00031131
155 0.0101948 0.00031131
156 0.0101948 0.00031131
157 0.0101948 0.00031131
158 0.0101948 0.00031131
159 0.0101948 0.00031131
160 0.0101948 0.00031131
161 0.0101948 0.00031131
162 0.0101948 0.00031131
163 0.0101948 0.00031131
164 0.0101948 0.00031131
165 0.0101948 0.00031131
166 0.0101948 0.00031131
167 0.0101948 0.00031131
168 0.0101948 0.00031131
169 0.0101948 0.00031131
170 0.0101948 0.00031131
171 0.0101948 0.00031131
172 0.0101948 0.00031131
173 0.0101948 0.00031131
174 0.0101948 0.00031131
175 0.0101948 0.00031131
176 0.0101948 0.00031131
177 0.0101948 0.00031131
178 0.0101948 0.00031131
179 0.0101948 0.00031131
180 0.0101948 0.00031131
181 0.0101948 0.00031131
182 0.0101948 0.000311309
183 0.0101948 0.000311309
184 0.0101948 0.000311309
185 0.0101948 0.000311309
186 0.0101948 0.000311309
187 0.0101948 0.000311309
188 0.0101948 0.00031131
189 0.0101948 0.00031131
190 0.0101948 0.00031131
191 0.0101948 0.00031131
192 0.0101948 0.000311309
193 0.0101948 0.000311309
194 0.0101948 0.000311309
195 0.0101948 0.000311309
196 0.0101948 0.000311309
197 0.0101948 0.000311309
198 0.0101948 0.000311309
199 0.0101948 0.000311309
200 0.0101948 0.000311309
201 0.0101948 0.000311309
202 0.0101948 0.000311309
203 0.0101948 0.000311309
204 0.0101948 0.000311309
205 0.0101948 0.000311309
206 0.0101948 0.000311309
207 0.0101948 0.000311309
208 0.0101948 0.000311309
209 0.0101948 0.000311309
210 0.0101948 0.000311309
211 0.0101948 0.000311309
212 0.0101948 0.000311309
213 0.0101948 0.000311309
214 0.0101948 0.000311309
215 0.0101948 0.000311309
216 0.0101948 0.000311309
217 0.0101948 0.000311309
218 0.0101948 0.000311309
219 0.0101948 0.000311309
220 0.0101948 0.000311309
221 0.0101948 0.00031131
222 0.0101948 0.00031131
223 0.0101948 0.00031131
224 0.0101948 0.00031131
225 0.0101948 0.00031131
226 0.0101948 0.00031131
227 0.0101948 0.00031131
228 0.0101948 0.00031131
229 0.0101948 0.00031131
230 0.0101948 0.00031131
231 0.0101948 0.00031131
232 0.0101948 0.00031131
233 0.0101948 0.00031131
234 0.0101948 0.00031131
235 0.0101948 0.00031131
236 0.0101948 0.00031131
237 0.0101948 0.00031131
238 0.0101948 0.00031131
239 0.0101948 0.00031131
240 0.0101948 0.00031131
241 0.0101948 0.00031131
242 0.0101948 0.00031131
243 0.0101948 0.00031131
244 0.0101948 0.00031131
245 0.0101948 0.00031131
246 0.0101948 0.00031131
247 0.0101948 0.00031131
248 0.0101948 0.00031131
249 0.0101948 0.00031131


==> figures/data/planewave/F010.00_P045.00_N0128_O00_C00.240/freq.txt <==
0.00986461 1.41421


==> figures/data/planewave/F010.00_P045.00_N0128_O00_C00.240/full_wave.txt <==
N err mis
0 0.951654 0.253788
1 0.883486 0.223464
2 0.814099 0.212249
3 0.744984 0.202569
4 0.676601 0.193052
5 0.60787 0.183535
6 0.538982 0.173927
7 0.470304 0.163792
8 0.401584 0.153184
9 0.332732 0.141796
10 0.264284 0.126809
11 0.189864 0.11284
12 0.0955818 0.0704103
13 0.0479271 0.0288554
14 0.0351055 0.0141808
15 0.0298996 0.0102742
16 0.0268272 0.00799482
17 0.0244705 0.00660625
18 0.0223979 0.00568633
19 0.0204987 0.00509815
20 0.0187213 0.00468522
21 0.0170398 0.00432809
22 0.0154506 0.00390986
23 0.0141421 0.00341007
24 0.0125093 0.00301213
25 0.0111589 0.00231382
26 0.0105562 0.00146743
27 0.0104159 0.000734224
28 0.0104015 0.000435851
29 0.0103925 0.000347075
30 0.010377 0.000281284
31 0.0103586 0.000231393
32 0.0103409 0.000192498
33 0.0103272 0.00016127
34 0.0103179 0.000133601
35 0.0103087 0.000107373
36 0.0103115 9.59036e-05
37 0.0103097 8.74725e-05
38 0.0102904 7.31983e-05
39 0.0102653 5.56632e-05
40 0.0102469 3.73256e-05
41 0.0102385 2.10924e-05
42 0.0102367 1.28532e-05
43 0.0102366 1.06236e-05
44 0.0102369 8.87043e-06
45 0.0102373 7.32884e-06
46 0.0102376 5.99937e-06
47 0.0102378 4.6696e-06
48 0.010238 3.7216e-06
49 0.0102378 2.89126e-06
50 0.0102376 2.59163e-06
51 0.0102375 2.29456e-06
52 0.0102373 1.88556e-06
53 0.0102373 1.43476e-06
54 0.0102373 9.89704e-07
55 0.0102372 5.99631e-07
56 0.0102372 3.81319e-07
57 0.0102371 3.15973e-07
58 0.0102371 2.6397e-07
59 0.0102372 2.19216e-07
60 0.0102372 1.71185e-07
61 0.0102372 1.38728e-07
62 0.0102373 1.09341e-07
63 0.0102373 8.13528e-08
64 0.0102374 7.07762e-08
65 0.0102375 6.18116e-08
66 0.0102375 5.08601e-08
67 0.0102375 3.90448e-08
68 0.0102376 2.74498e-08
69 0.0102376 1.73945e-08
70 0.0102376 1.13907e-08
71 0.0102376 9.51842e-09
72 0.0102376 7.93003e-09
73 0.0102376 6.50197e-09
74 0.0102376 5.36512e-09
75 0.0102376 4.51472e-09
76 0.0102376 3.62923e-09
77 0.0102376 2.82786e-09
78 0.0102376 2.5197e-09
79 0.0102376 2.3076e-09
80 0.0102376 2.09564e-09
81 0.0102376 1.8928e-09
82 0.0102376 1.72955e-09
83 0.0102376 1.61383e-09
84 0.0102376 1.56252e-09
85 0.0102376 1.54766e-09
86 0.0102376 1.53729e-09
87 0.0102376 1.53073e-09
88 0.0102376 1.52662e-09
89 0.0102376 1.52344e-09
90 0.0102376 1.52075e-09
91 0.0102376 1.51905e-09
92 0.0102376 1.51846e-09
93 0.0102376 1.51816e-09
94 0.0102376 1.51795e-09
95 0.0102376 1.51785e-09
96 0.0102376 1.51782e-09
97 0.0102376 1.51786e-09
98 0.0102376 1.51798e-09
99 0.0102376 1.51814e-09
100 0.0102376 1.51832e-09
101 0.0102376 1.51851e-09
102 0.0102376 1.5187e-09
103 0.0102376 1.51891e-09
104 0.0102376 1.51912e-09
105 0.0102376 1.51933e-09
106 0.0102376 1.51955e-09
107 0.0102376 1.51977e-09
108 0.0102376 1.51999e-09
109 0.0102376 1.52021e-09
110 0.0102376 1.52044e-09
111 0.0102376 1.52067e-09
112 0.0102376 1.52091e-09
113 0.0102376 1.52114e-09
114 0.0102376 1.52138e-09
115 0.0102376 1.52162e-09
116 0.0102376 1.52186e-09
117 0.0102376 1.5221e-09
118 0.0102376 1.52235e-09
119 0.0102376 1.52259e-09
120 0.0102376 1.52284e-09
121 0.0102376 1.5231e-09
122 0.0102376 1.52335e-09
123 0.0102376 1.52361e-09
124 0.0102376 1.52387e-09
125 0.0102376 1.52413e-09
126 0.0102376 1.52439e-09
127 0.0102376 1.52465e-09
128 0.0102376 1.52492e-09
129 0.0102376 1.52519e-09
130 0.0102376 1.52546e-09
131 0.0102376 1.52573e-09
132 0.0102376 1.52601e-09
133 0.0102376 1.52628e-09
134 0.0102376 1.52656e-09
135 0.0102376 1.52685e-09
136 0.0102376 1.52713e-09
137 0.0102376 1.52741e-09
138 0.0102376 1.5277e-09
139 0.0102376 1.52799e-09
140 0.0102376 1.52828e-09
141 0.0102376 1.52858e-09
142 0.0102376 1.52887e-09
143 0.0102376 1.52917e-09
144 0.0102376 1.52947e-09
145 0.0102376 1.52978e-09
146 0.0102376 1.53008e-09
147 0.0102376 1.53039e-09
148 0.0102376 1.5307e-09
149 0.0102376 1.53101e-09
150 0.0102376 1.53132e-09
151 0.0102376 1.53164e-09
152 0.0102376 1.53195e-09
153 0.0102376 1.53227e-09
154 0.0102376 1.53259e-09
155 0.0102376 1.53292e-09
156 0.0102376 1.53324e-09
157 0.0102376 1.53357e-09
158 0.0102376 1.5339e-09
159 0.0102376 1.53423e-09
160 0.0102376 1.53457e-09
161 0.0102376 1.5349e-09
162 0.0102376 1.53524e-09
163 0.0102376 1.53558e-09
164 0.0102376 1.53592e-09
165 0.0102376 1.53627e-09
166 0.0102376 1.53661e-09
167 0.0102376 1.53696e-09
168 0.0102376 1.53731e-09
169 0.0102376 1.53767e-09
170 0.0102376 1.53802e-09
171 0.0102376 1.53838e-09
172 0.0102376 1.53874e-09
173 0.0102376 1.5391e-09
174 0.0102376 1.53946e-09
175 0.0102376 1.53983e-09
176 0.0102376 1.5402e-09
177 0.0102376 1.54056e-09
178 0.0102376 1.54094e-09
179 0.0102376 1.54131e-09
180 0.0102376 1.54169e-09
181 0.0102376 1.54206e-09
182 0.0102376 1.54244e-09
183 0.0102376 1.54283e-09
184 0.0102376 1.54321e-09
185 0.0102376 1.5436e-09
186 0.0102376 1.54399e-09
187 0.0102376 1.54438e-09
188 0.0102376 1.54477e-09
189 0.0102376 1.54516e-09
190 0.0102376 1.54556e-09
191 0.0102376 1.54596e-09
192 0.0102376 1.54636e-09
193 0.0102376 1.54676e-09
194 0.0102376 1.54717e-09
195 0.0102376 1.54758e-09
196 0.0102376 1.54799e-09
197 0.0102376 1.5484e-09
198 0.0102376 1.54881e-09
199 0.0102376 1.54923e-09
200 0.0102376 1.54964e-09
201 0.0102376 1.55006e-09
202 0.0102376 1.55049e-09
203 0.0102376 1.55091e-09
204 0.0102376 1.55134e-09
205 0.0102376 1.55176e-09
206 0.0102376 1.55219e-09
207 0.0102376 1.55263e-09
208 0.0102376 1.55306e-09
209 0.0102376 1.5535e-09
210 0.0102376 1.55394e-09
211 0.0102376 1.55438e-09
212 0.0102376 1.55482e-09
213 0.0102376 1.55527e-09
214 0.0102376 1.55571e-09
215 0.0102376 1.55616e-09
216 0.0102376 1.55661e-09
217 0.0102376 1.55707e-09
218 0.0102376 1.55752e-09
219 0.0102376 1.55798e-09
220 0.0102376 1.55844e-09
221 0.0102376 1.5589e-09
222 0.0102376 1.55936e-09
223 0.0102376 1.55983e-09
224 0.0102376 1.5603e-09
225 0.0102376 1.56077e-09
226 0.0102376 1.56124e-09
227 0.0102376 1.56171e-09
228 0.0102376 1.56219e-09
229 0.0102376 1.56267e-09
230 0.0102376 1.56315e-09
231 0.0102376 1.56363e-09
232 0.0102376 1.56411e-09
233 0.0102376 1.5646e-09
234 0.0102376 1.56509e-09
235 0.0102376 1.56558e-09
236 0.0102376 1.56607e-09
237 0.0102376 1.56657e-09
238 0.0102376 1.56706e-09
239 0.0102376 1.56756e-09
240 0.0102376 1.56807e-09
241 0.0102376 1.56857e-09
242 0.0102376 1.56907e-09
243 0.0102376 1.56958e-09
244 0.0102376 1.57009e-09
245 0.0102376 1.5706e-09
246 0.0102376 1.57112e-09
247 0.0102376 1.57163e-09
248 0.0102376 1.57215e-09
249 0.0102376 1.57267e-09
250 0.0102376 1.57319e-09
251 0.0102376 1.57371e-09
252 0.0102376 1.57424e-09
253 0.0102376 1.57477e-09
254 0.0102376 1.5753e-09
255 0.0102376 1.57583e-09
256 0.0102376 1.57637e-09
257 0.0102376 1.5769e-09
258 0.0102376 1.57744e-09
259 0.0102376 1.57798e-09
260 0.0102376 1.57852e-09
261 0.0102376 1.57907e-09
262 0.0102376 1.57962e-09
263 0.0102376 1.58016e-09
264 0.0102376 1.58071e-09
265 0.0102376 1.58127e-09
266 0.0102376 1.58182e-09
267 0.0102376 1.58238e-09
268 0.0102376 1.58294e-09
269 0.0102376 1.5835e-09
270 0.0102376 1.58406e-09
271 0.0102376 1.58463e-09
272 0.0102376 1.5852e-09
273 0.0102376 1.58577e-09
274 0.0102376 1.58634e-09
275 0.0102376 1.58691e-09
276 0.0102376 1.58749e-09
277 0.0102376 1.58807e-09
278 0.0102376 1.58865e-09
279 0.0102376 1.58923e-09
280 0.0102376 1.58981e-09
281 0.0102376 1.5904e-09
282 0.0102376 1.59099e-09
283 0.0102376 1.59158e-09
284 0.0102376 1.59217e-09
285 0.0102376 1.59276e-09
286 0.0102376 1.59336e-09
287 0.0102376 1.59396e-09
288 0.0102376 1.59456e-09
289 0.0102376 1.59516e-09
290 0.0102376 1.59577e-09
291 0.0102376 1.59637e-09
292 0.0102376 1.59698e-09
293 0.0102376 1.59759e-09
294 0.0102376 1.5982e-09
295 0.0102376 1.59882e-09
296 0.0102376 1.59944e-09
297 0.0102376 1.60006e-09
298 0.0102376 1.60068e-09
299 0.0102376 1.6013e-09
300 0.0102376 1.60193e-09
301 0.0102376 1.60255e-09
302 0.0102376 1.60318e-09
303 0.0102376 1.60381e-09
304 0.0102376 1.60445e-09
305 0.0102376 1.60508e-09
306 0.0102376 1.60572e-09
307 0.0102376 1.60636e-09
308 0.0102376 1.607e-09
309 0.0102376 1.60765e-09
310 0.0102376 1.60829e-09
311 0.0102376 1.60894e-09
312 0.0102376 1.60959e-09
313 0.0102376 1.61024e-09
314 0.0102376 1.6109e-09
315 0.0102376 1.61155e-09
316 0.0102376 1.61221e-09
317 0.0102376 1.61287e-09
318 0.0102376 1.61353e-09
319 0.0102376 1.6142e-09
320 0.0102376 1.61487e-09
321 0.0102376 1.61553e-09
322 0.0102376 1.6162e-09
323 0.0102376 1.61688e-09
324 0.0102376 1.61755e-09
325 0.0102376 1.61823e-09
326 0.0102376 1.61891e-09
327 0.0102376 1.61959e-09
328 0.0102376 1.62027e-09
329 0.0102376 1.62096e-09
330 0.0102376 1.62164e-09
331 0.0102376 1.62233e-09
332 0.0102376 1.62302e-09
333 0.0102376 1.62372e-09
334 0.0102376 1.62441e-09
335 0.0102376 1.62511e-09
336 0.0102376 1.62581e-09
337 0.0102376 1.62651e-09
338 0.0102376 1.62721e-09
339 0.0102376 1.62792e-09
340 0.0102376 1.62863e-09
341 0.0102376 1.62934e-09
342 0.0102376 1.63005e-09
343 0.0102376 1.63076e-09
344 0.0102376 1.63148e-09
345 0.0102376 1.6322e-09
346 0.0102376 1.63292e-09
347 0.0102376 1.63364e-09
348 0.0102376 1.63436e-09
349 0.0102376 1.63509e-09
350 0.0102376 1.63582e-09
351 0.0102376 1.63655e-09
352 0.0102376 1.63728e-09
353 0.0102376 1.63801e-09
354 0.0102376 1.63875e-09
355 0.0102376 1.63949e-09
356 0.0102376 1.64023e-09
357 0.0102376 1.64097e-09
358 0.0102376 1.64171e-09
359 0.0102376 1.64246e-09
360 0.0102376 1.64321e-09
361 0.0102376 1.64396e-09
362 0.0102376 1.64471e-09
363 0.0102376 1.64547e-09
364 0.0102376 1.64622e-09
365 0.0102376 1.64698e-09
366 0.0102376 1.64774e-09
367 0.0102376 1.64851e-09
368 0.0102376 1.64927e-09
369 0.0102376 1.65004e-09
370 0.0102376 1.65081e-09
371 0.0102376 1.65158e-09
372 0.0102376 1.65235e-09
373 0.0102376 1.65313e-09
374 0.0102376 1.65391e-09
375 0.0102376 1.65468e-09
376 0.0102376 1.65547e-09
377 0.0102376 1.65625e-09
378 0.0102376 1.65703e-09
379 0.0102376 1.65782e-09
380 0.0102376 1.65861e-09
381 0.0102376 1.6594e-09
382 0.0102376 1.6602e-09
383 0.0102376 1.66099e-09
384 0.0102376 1.66179e-09
385 0.0102376 1.66259e-09
386 0.0102376 1.66339e-09
387 0.0102376 1.6642e-09
388 0.0102376 1.665e-09
389 0.0102376 1.66581e-09
390 0.0102376 1.66662e-09
391 0.0102376 1.66743e-09
392 0.0102376 1.66824e-09
393 0.0102376 1.66906e-09
394 0.0102376 1.66988e-09
395 0.0102376 1.6707e-09
396 0.0102376 1.67152e-09
397 0.0102376 1.67235e-09
398 0.0102376 1.67317e-09
399 0.0102376 1.674e-09
400 0.0102376 1.67483e-09
401 0.0102376 1.67566e-09
402 0.0102376 1.6765e-09
403 0.0102376 1.67733e-09
404 0.0102376 1.67817e-09
405 0.0102376 1.67901e-09
406 0.0102376 1.67986e-09
407 0.0102376 1.6807e-09
408 0.0102376 1.68155e-09
409 0.0102376 1.68239e-09
410 0.0102376 1.68325e-09
411 0.0102376 1.6841e-09
412 0.0102376 1.68495e-09
413 0.0102376 1.68581e-09
414 0.0102376 1.68667e-09
415 0.0102376 1.68753e-09
416 0.0102376 1.68839e-09
417 0.0102376 1.68926e-09
418 0.0102376 1.69012e-09
419 0.0102376 1.69099e-09
420 0.0102376 1.69186e-09
421 0.0102376 1.69274e-09
422 0.0102376 1.69361e-09
423 0.0102376 1.69449e-09
424 0.0102376 1.69537e-09
425 0.0102376 1.69625e-09
426 0.0102376 1.69713e-09
427 0.0102376 1.69802e-09
428 0.0102376 1.69891e-09
429 0.0102376 1.6998e-09
430 0.0102376 1.70069e-09
431 0.0102376 1.70158e-09
432 0.0102376 1.70248e-09
433 0.0102376 1.70337e-09
434 0.0102376 1.70427e-09
435 0.0102376 1.70517e-09
436 0.0102376 1.70608e-09
437 0.0102376 1.70698e-09
438 0.0102376 1.70789e-09
439 0.0102376 1.7088e-09
440 0.0102376 1.70971e-09
441 0.0102376 1.71063e-09
442 0.0102376 1.71154e-09
443 0.0102376 1.71246e-09
444 0.0102376 1.71338e-09
445 0.0102376 1.7143e-09
446 0.0102376 1.71523e-09
447 0.0102376 1.71615e-09
448 0.0102376 1.71708e-09
449 0.0102376 1.71801e-09
450 0.0102376 1.71894e-09
451 0.0102376 1.71988e-09
452 0.0102376 1.72081e-09
453 0.0102376 1.72175e-09
454 0.0102376 1.72269e-09
455 0.0102376 1.72363e-09
456 0.0102376 1.72458e-09
457 0.0102376 1.72552e-09
458 0.0102376 1.72647e-09
459 0.0102376 1.72742e-09
460 0.0102376 1.72838e-09
461 0.0102376 1.72933e-09
462 0.0102376 1.73029e-09
463 0.0102376 1.73124e-09
464 0.0102376 1.73221e-09
465 0.0102376 1.73317e-09
466 0.0102376 1.73413e-09
467 0.0102376 1.7351e-09
468 0.0102376 1.73607e-09
469 0.0102376 1.73704e-09
470 0.0102376 1.73801e-09
471 0.0102376 1.73899e-09
472 0.0102376 1.73996e-09
473 0.0102376 1.74094e-09
474 0.0102376 1.74192e-09
475 0.0102376 1.7429e-09
476 0.0102376 1.74389e-09
477 0.0102376 1.74488e-09
478 0.0102376 1.74587e-09
479 0.0102376 1.74686e-09
480 0.0102376 1.74785e-09
481 0.0102376 1.74884e-09
482 0.0102376 1.74984e-09
483 0.0102376 1.75084e-09
484 0.0102376 1.75184e-09
485 0.0102376 1.75285e-09
486 0.0102376 1.75385e-09
487 0.0102376 1.75486e-09
488 0.0102376 1.75587e-09
489 0.0102376 1.75688e-09
490 0.0102376 1.75789e-09
491 0.0102376 1.75891e-09
492 0.0102376 1.75992e-09
493 0.0102376 1.76094e-09
494 0.0102376 1.76196e-09
495 0.0102376 1.76299e-09
496 0.0102376 1.76401e-09
497 0.0102376 1.76504e-09
498 0.0102376 1.76607e-09
499 0.0102376 1.7671e-09


==> figures/data/planewave/F012.00_P000.00_N0128_O00_C00.240/cmcg.txt <==
N err mis
0 0.923402 0.158298
1 0.890329 0.123468
2 0.85946 0.104939
3 0.826725 0.0924381
4 0.792572 0.0830178
5 0.758488 0.0759671
6 0.723189 0.0703387
7 0.686683 0.0657125
8 0.650454 0.0620699
9 0.611212 0.0589257
10 0.568257 0.0561384
11 0.478295 0.0506746
12 0.353079 0.0420875
13 0.23343 0.0321277
14 0.159062 0.0241306
15 0.119022 0.0186214
16 0.093997 0.0143308
17 0.0801342 0.011522
18 0.0709238 0.0095397
19 0.0635778 0.00790111
20 0.05825 0.00669136
21 0.0539592 0.00573006
22 0.050207 0.00488434
23 0.046904 0.00406701
24 0.0450743 0.00359295
25 0.0435911 0.00324832
26 0.0424541 0.00302957
27 0.040997 0.00279906
28 0.0393114 0.00254363
29 0.0376031 0.002274
30 0.0361355 0.00202673
31 0.034784 0.00177335
32 0.0337184 0.00153854
33 0.032865 0.00131072
34 0.032287 0.0011159
35 0.0319318 0.000965679
36 0.0316835 0.000848132
37 0.0314308 0.000718981
38 0.0312435 0.000599968
39 0.0311126 0.000494347
40 0.0310393 0.000420602
41 0.030994 0.00036517
42 0.0309629 0.000323587
43 0.0309389 0.000291842
44 0.0309181 0.00026464
45 0.0308992 0.000239495
46 0.0308825 0.000218376
47 0.0308658 0.000196726
48 0.0308515 0.000175203
49 0.0308408 0.000157339
50 0.0308324 0.000142596
51 0.030825 0.000128618
52 0.0308184 0.000115082
53 0.0308132 0.000102991
54 0.0308093 9.18404e-05
55 0.0308058 8.00308e-05
56 0.0308038 7.00686e-05
57 0.0308027 6.20326e-05
58 0.0308018 5.5645e-05
59 0.0308007 4.95061e-05
60 0.0307994 4.40066e-05
61 0.0307984 3.99665e-05
62 0.030798 3.65008e-05
63 0.0307978 3.3387e-05
64 0.0307974 3.03785e-05
65 0.0307971 2.78194e-05
66 0.0307969 2.56984e-05
67 0.0307968 2.38163e-05
68 0.0307965 2.19579e-05
69 0.0307963 1.99254e-05
70 0.0307962 1.80908e-05
71 0.0307962 1.67013e-05
72 0.0307962 1.54834e-05
73 0.0307962 1.43077e-05
74 0.0307963 1.31059e-05
75 0.0307963 1.21923e-05
76 0.0307964 1.12086e-05
77 0.0307964 1.02581e-05
78 0.0307965 9.25057e-06
79 0.0307966 8.33823e-06
80 0.0307966 7.59543e-06
81 0.0307966 6.92024e-06
82 0.0307966 6.20162e-06
83 0.0307966 5.46819e-06
84 0.0307966 4.83483e-06
85 0.0307966 4.3231e-06
86 0.0307966 3.95781e-06
87 0.0307966 3.63171e-06
88 0.0307966 3.3402e-06
89 0.0307967 3.0929e-06
90 0.0307967 2.87561e-06
91 0.0307967 2.63467e-06
92 0.0307967 2.39586e-06
93 0.0307967 2.20634e-06
94 0.0307968 2.05762e-06
95 0.0307968 1.91861e-06
96 0.0307968 1.76403e-06
97 0.0307968 1.59441e-06
98 0.0307968 1.42002e-06
99 0.0307968 1.25672e-06
100 0.0307968 1.12281e-06
101 0.0307968 1.00448e-06
102 0.0307968 9.05535e-07
103 0.0307968 8.24697e-07
104 0.0307968 7.5706e-07
105 0.0307968 6.89876e-07
106 0.0307968 6.20871e-07
107 0.0307968 5.62756e-07
108 0.0307968 5.19909e-07
109 0.0307968 4.82336e-07
110 0.0307968 4.46578e-07
111 0.0307968 4.1061e-07
112 0.0307968 3.7311e-07
113 0.0307968 3.36584e-07
114 0.0307968 3.01283e-07
115 0.0307968 2.6747e-07
116 0.0307968 2.35819e-07
117 0.0307968 2.04325e-07
118 0.0307968 1.7791e-07
119 0.0307968 1.5607e-07
120 0.0307968 1.38058e-07
121 0.0307968 1.2344e-07
122 0.0307968 1.12407e-07
123 0.0307968 1.03825e-07
124 0.0307968 9.57053e-08
125 0.0307968 8.77956e-08
126 0.0307968 8.00038e-08
127 0.0307968 7.31161e-08
128 0.0307968 6.67829e-08
129 0.0307968 6.02544e-08
130 0.0307968 5.33576e-08
131 0.0307968 4.60896e-08
132 0.0307968 3.96091e-08
133 0.0307968 3.44365e-08
134 0.0307968 3.07881e-08
135 0.0307968 2.81093e-08
136 0.0307968 2.5961e-08
137 0.0307968 2.40968e-08
138 0.0307968 2.23353e-08
139 0.0307968 2.05506e-08
140 0.0307968 1.86819e-08
141 0.0307968 1.6745e-08
142 0.0307968 1.50294e-08
143 0.0307968 1.35096e-08
144 0.0307968 1.21446e-08
145 0.0307968 1.0952e-08
146 0.0307968 9.98075e-09
147 0.0307968 9.19893e-09
148 0.0307968 8.54585e-09
149 0.0307968 8.00066e-09


==> figures/data/planewave/F012.00_P000.00_N0128_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.923416 0.158286
1 0.890344 0.12345
2 0.859474 0.104917
3 0.826739 0.0924196
4 0.792586 0.0830016
5 0.758502 0.075952
6 0.723202 0.0703261
7 0.686697 0.0657016
8 0.650468 0.0620602
9 0.611227 0.0589154
10 0.568273 0.0561268
11 0.478309 0.0506688
12 0.353089 0.042086
13 0.233435 0.0321214
14 0.159062 0.0241199
15 0.119017 0.0186058
16 0.0939882 0.0143081
17 0.0801218 0.0114925
18 0.0709085 0.00950516
19 0.0635599 0.0078628
20 0.0582304 0.00665684
21 0.0539382 0.00570237
22 0.0501849 0.00486971
23 0.0468805 0.0040669
24 0.04505 0.00359558
25 0.0435659 0.00325601
26 0.0424282 0.00304251
27 0.04097 0.00281648
28 0.039283 0.0025652
29 0.0375731 0.00229815
30 0.0361039 0.00205412
31 0.0347509 0.00180658
32 0.0336842 0.00157777
33 0.0328296 0.00135849
34 0.032251 0.00117508
35 0.0318953 0.00103868
36 0.0316467 0.000936687
37 0.0313939 0.00082792
38 0.0312065 0.000732034
39 0.0310756 0.00065425
40 0.0310022 0.000603315
41 0.0309569 0.000568454
42 0.0309258 0.000545201
43 0.0309018 0.0005286
44 0.0308808 0.000515117
45 0.0308619 0.000502847
46 0.0308452 0.000493532
47 0.0308285 0.000483485
48 0.0308141 0.000474074
49 0.0308034 0.000468364
50 0.030795 0.00046352
51 0.0307876 0.000458614
52 0.0307809 0.000454947
53 0.0307758 0.000452373
54 0.0307718 0.000450664
55 0.0307683 0.000448983
56 0.0307664 0.000447897
57 0.0307653 0.000447528
58 0.0307644 0.000447114
59 0.0307633 0.000446562
60 0.030762 0.0004461
61 0.030761 0.000445651
62 0.0307606 0.000445257
63 0.0307603 0.000444988
64 0.03076 0.000444685
65 0.0307597 0.000444529
66 0.0307595 0.00044443
67 0.0307593 0.000444292
68 0.0307591 0.000444148
69 0.0307588 0.000444051
70 0.0307588 0.000444004
71 0.0307588 0.000443971
72 0.0307588 0.000444002
73 0.0307588 0.000444029
74 0.0307589 0.00044396
75 0.0307589 0.000443913
76 0.030759 0.000443927
77 0.030759 0.000443928
78 0.0307591 0.000443916
79 0.0307592 0.000443892
80 0.0307592 0.000443859
81 0.0307592 0.000443841
82 0.0307592 0.000443815
83 0.0307592 0.000443784
84 0.0307592 0.000443753
85 0.0307592 0.000443713
86 0.0307592 0.000443701
87 0.0307592 0.000443706
88 0.0307592 0.000443705
89 0.0307593 0.000443707
90 0.0307593 0.000443715
91 0.0307593 0.000443722
92 0.0307593 0.000443734
93 0.0307593 0.000443741
94 0.0307594 0.000443746
95 0.0307594 0.000443747
96 0.0307594 0.000443745
97 0.0307594 0.000443735
98 0.0307594 0.000443726
99 0.0307594 0.000443723
100 0.0307594 0.000443719
101 0.0307594 0.000443717
102 0.0307594 0.000443717
103 0.0307594 0.000443715
104 0.0307594 0.000443716
105 0.0307594 0.000443719
106 0.0307594 0.000443722
107 0.0307594 0.000443725
108 0.0307594 0.000443727
109 0.0307594 0.000443728
110 0.0307594 0.00044373
111 0.0307594 0.00044373
112 0.0307594 0.000443729
113 0.0307594 0.000443727
114 0.0307594 0.000443726
115 0.0307594 0.000443724
116 0.0307594 0.000443723
117 0.0307594 0.000443721
118 0.0307594 0.000443721
119 0.0307594 0.000443722
120 0.0307594 0.000443723
121 0.0307594 0.000443724
122 0.0307594 0.000443725
123 0.0307594 0.000443725
124 0.0307594 0.000443725
125 0.0307594 0.000443726
126 0.0307594 0.000443726
127 0.0307594 0.000443726
128 0.0307594 0.000443726
129 0.0307594 0.000443726
130 0.0307594 0.000443726
131 0.0307594 0.000443726
132 0.0307594 0.000443726
133 0.0307594 0.000443726
134 0.0307594 0.000443726
135 0.0307594 0.000443726
136 0.0307594 0.000443725
137 0.0307594 0.000443725
138 0.0307594 0.000443725
139 0.0307594 0.000443726
140 0.0307594 0.000443726
141 0.0307594 0.000443726
142 0.0307594 0.000443726
143 0.0307594 0.000443726
144 0.0307594 0.000443726
145 0.0307594 0.000443726
146 0.0307594 0.000443726
147 0.0307594 0.000443726
148 0.0307594 0.000443726
149 0.0307594 0.000443726


==> figures/data/planewave/F012.00_P000.00_N0128_O00_C00.240/freq.txt <==
0.0301374 1.41421


==> figures/data/planewave/F012.00_P000.00_N0128_O00_C00.240/full_wave.txt <==
N err mis
0 0.958925 0.231615
1 0.906046 0.208757
2 0.857136 0.202672
3 0.807496 0.198095
4 0.755837 0.194081
5 0.701241 0.190389
6 0.642702 0.186915
7 0.578866 0.183594
8 0.507626 0.180395
9 0.425186 0.177358
10 0.323016 0.174313
11 0.17 0.168207
12 0.0433635 0.0499285
13 0.0361813 0.028993
14 0.0337357 0.0218236
15 0.032472 0.014356
16 0.0316349 0.00853499
17 0.0314007 0.00607395
18 0.0312745 0.0047605
19 0.0311598 0.00380037
20 0.0310581 0.00310143
21 0.0309853 0.00256933
22 0.0309281 0.00218465
23 0.0308787 0.00187406
24 0.0308397 0.00158524
25 0.0308165 0.00131907
26 0.030809 0.00106603
27 0.0308071 0.000904244
28 0.0308044 0.000784212
29 0.0308013 0.000666583
30 0.0307987 0.000536533
31 0.0307966 0.000400129
32 0.0307957 0.00027059
33 0.030796 0.00018404
34 0.0307948 0.000147912
35 0.0307974 0.000123051
36 0.0307966 0.000102292
37 0.0307958 8.46578e-05
38 0.0307975 6.92727e-05
39 0.0307974 5.56975e-05
40 0.0307965 4.40846e-05
41 0.0307965 3.41802e-05
42 0.0307969 2.68983e-05
43 0.0307968 2.21616e-05
44 0.0307968 1.95858e-05
45 0.0307969 1.68871e-05
46 0.0307968 1.40893e-05
47 0.0307968 1.12757e-05
48 0.0307968 8.44511e-06
49 0.0307968 5.9324e-06
50 0.0307968 4.30477e-06
51 0.0307968 3.59432e-06
52 0.0307968 3.04742e-06
53 0.0307968 2.54673e-06
54 0.0307968 2.10646e-06
55 0.0307968 1.71299e-06
56 0.0307968 1.36267e-06
57 0.0307968 1.04829e-06
58 0.0307968 7.83715e-07
59 0.0307968 6.09959e-07
60 0.0307968 5.05261e-07
61 0.0307968 4.44153e-07
62 0.0307968 3.82032e-07
63 0.0307968 3.14103e-07
64 0.0307968 2.52894e-07
65 0.0307968 1.9336e-07
66 0.0307968 1.39121e-07
67 0.0307968 1.04579e-07
68 0.0307968 8.57193e-08
69 0.0307968 7.26459e-08
70 0.0307968 6.1582e-08
71 0.0307968 5.13678e-08
72 0.0307968 4.16642e-08
73 0.0307968 3.31765e-08
74 0.0307968 2.51171e-08
75 0.0307968 1.83439e-08
76 0.0307968 1.43914e-08
77 0.0307968 1.18745e-08
78 0.0307968 1.04155e-08
79 0.0307968 9.01684e-09
80 0.0307968 7.40129e-09
81 0.0307968 5.87286e-09
82 0.0307968 4.53149e-09
83 0.0307968 3.35537e-09
84 0.0307968 2.56988e-09
85 0.0307968 2.11355e-09
86 0.0307968 1.81131e-09
87 0.0307968 1.53537e-09
88 0.0307968 1.30224e-09
89 0.0307968 1.08897e-09
90 0.0307968 8.74394e-10
91 0.0307968 7.02608e-10
92 0.0307968 5.7163e-10
93 0.0307968 4.92092e-10
94 0.0307968 4.50014e-10
95 0.0307968 4.25896e-10
96 0.0307968 4.06947e-10
97 0.0307968 3.88909e-10
98 0.0307968 3.72501e-10
99 0.0307968 3.6074e-10
100 0.0307968 3.53327e-10
101 0.0307968 3.49234e-10
102 0.0307968 3.47327e-10
103 0.0307968 3.46378e-10
104 0.0307968 3.4559e-10
105 0.0307968 3.4501e-10
106 0.0307968 3.44545e-10
107 0.0307968 3.44201e-10
108 0.0307968 3.43971e-10
109 0.0307968 3.4384e-10
110 0.0307968 3.43789e-10
111 0.0307968 3.43779e-10
112 0.0307968 3.4379e-10
113 0.0307968 3.43809e-10
114 0.0307968 3.43831e-10
115 0.0307968 3.43857e-10
116 0.0307968 3.43887e-10
117 0.0307968 3.43922e-10
118 0.0307968 3.43959e-10
119 0.0307968 3.43998e-10
120 0.0307968 3.44039e-10
121 0.0307968 3.4408e-10
122 0.0307968 3.44123e-10
123 0.0307968 3.44165e-10
124 0.0307968 3.44208e-10
125 0.0307968 3.44252e-10
126 0.0307968 3.44296e-10
127 0.0307968 3.44341e-10
128 0.0307968 3.44386e-10
129 0.0307968 3.44431e-10
130 0.0307968 3.44477e-10
131 0.0307968 3.44523e-10
132 0.0307968 3.4457e-10
133 0.0307968 3.44617e-10
134 0.0307968 3.44664e-10
135 0.0307968 3.44711e-10
136 0.0307968 3.44759e-10
137 0.0307968 3.44808e-10
138 0.0307968 3.44856e-10
139 0.0307968 3.44905e-10
140 0.0307968 3.44955e-10
141 0.0307968 3.45005e-10
142 0.0307968 3.45055e-10
143 0.0307968 3.45105e-10
144 0.0307968 3.45156e-10
145 0.0307968 3.45207e-10
146 0.0307968 3.45259e-10
147 0.0307968 3.45311e-10
148 0.0307968 3.45363e-10
149 0.0307968 3.45415e-10
150 0.0307968 3.45468e-10
151 0.0307968 3.45522e-10
152 0.0307968 3.45575e-10
153 0.0307968 3.45629e-10
154 0.0307968 3.45684e-10
155 0.0307968 3.45739e-10
156 0.0307968 3.45794e-10
157 0.0307968 3.45849e-10
158 0.0307968 3.45905e-10
159 0.0307968 3.45961e-10
160 0.0307968 3.46017e-10
161 0.0307968 3.46074e-10
162 0.0307968 3.46132e-10
163 0.0307968 3.46189e-10
164 0.0307968 3.46247e-10
165 0.0307968 3.46305e-10
166 0.0307968 3.46364e-10
167 0.0307968 3.46423e-10
168 0.0307968 3.46482e-10
169 0.0307968 3.46542e-10
170 0.0307968 3.46602e-10
171 0.0307968 3.46662e-10
172 0.0307968 3.46723e-10
173 0.0307968 3.46784e-10
174 0.0307968 3.46846e-10
175 0.0307968 3.46907e-10
176 0.0307968 3.4697e-10
177 0.0307968 3.47032e-10
178 0.0307968 3.47095e-10
179 0.0307968 3.47158e-10
180 0.0307968 3.47222e-10
181 0.0307968 3.47286e-10
182 0.0307968 3.4735e-10
183 0.0307968 3.47414e-10
184 0.0307968 3.47479e-10
185 0.0307968 3.47545e-10
186 0.0307968 3.4761e-10
187 0.0307968 3.47677e-10
188 0.0307968 3.47743e-10
189 0.0307968 3.4781e-10
190 0.0307968 3.47877e-10
191 0.0307968 3.47944e-10
192 0.0307968 3.48012e-10
193 0.0307968 3.4808e-10
194 0.0307968 3.48149e-10
195 0.0307968 3.48218e-10
196 0.0307968 3.48287e-10
197 0.0307968 3.48356e-10
198 0.0307968 3.48426e-10
199 0.0307968 3.48496e-10
200 0.0307968 3.48567e-10
201 0.0307968 3.48638e-10
202 0.0307968 3.48709e-10
203 0.0307968 3.48781e-10
204 0.0307968 3.48853e-10
205 0.0307968 3.48926e-10
206 0.0307968 3.48998e-10
207 0.0307968 3.49071e-10
208 0.0307968 3.49145e-10
209 0.0307968 3.49219e-10
210 0.0307968 3.49293e-10
211 0.0307968 3.49367e-10
212 0.0307968 3.49442e-10
213 0.0307968 3.49517e-10
214 0.0307968 3.49593e-10
215 0.0307968 3.49669e-10
216 0.0307968 3.49745e-10
217 0.0307968 3.49822e-10
218 0.0307968 3.49898e-10
219 0.0307968 3.49976e-10
220 0.0307968 3.50053e-10
221 0.0307968 3.50131e-10
222 0.0307968 3.5021e-10
223 0.0307968 3.50289e-10
224 0.0307968 3.50368e-10
225 0.0307968 3.50447e-10
226 0.0307968 3.50527e-10
227 0.0307968 3.50607e-10
228 0.0307968 3.50687e-10
229 0.0307968 3.50768e-10
230 0.0307968 3.50849e-10
231 0.0307968 3.50931e-10
232 0.0307968 3.51013e-10
233 0.0307968 3.51095e-10
234 0.0307968 3.51177e-10
235 0.0307968 3.5126e-10
236 0.0307968 3.51344e-10
237 0.0307968 3.51427e-10
238 0.0307968 3.51511e-10
239 0.0307968 3.51596e-10
240 0.0307968 3.5168e-10
241 0.0307968 3.51765e-10
242 0.0307968 3.51851e-10
243 0.0307968 3.51936e-10
244 0.0307968 3.52022e-10
245 0.0307968 3.52109e-10
246 0.0307968 3.52196e-10
247 0.0307968 3.52283e-10
248 0.0307968 3.5237e-10
249 0.0307968 3.52458e-10
250 0.0307968 3.52546e-10
251 0.0307968 3.52635e-10
252 0.0307968 3.52723e-10
253 0.0307968 3.52813e-10
254 0.0307968 3.52902e-10
255 0.0307968 3.52992e-10
256 0.0307968 3.53082e-10
257 0.0307968 3.53173e-10
258 0.0307968 3.53264e-10
259 0.0307968 3.53355e-10
260 0.0307968 3.53447e-10
261 0.0307968 3.53539e-10
262 0.0307968 3.53631e-10
263 0.0307968 3.53724e-10
264 0.0307968 3.53817e-10
265 0.0307968 3.53911e-10
266 0.0307968 3.54004e-10
267 0.0307968 3.54098e-10
268 0.0307968 3.54193e-10
269 0.0307968 3.54288e-10
270 0.0307968 3.54383e-10
271 0.0307968 3.54478e-10
272 0.0307968 3.54574e-10
273 0.0307968 3.5467e-10
274 0.0307968 3.54767e-10
275 0.0307968 3.54864e-10
276 0.0307968 3.54961e-10
277 0.0307968 3.55059e-10
278 0.0307968 3.55156e-10
279 0.0307968 3.55255e-10
280 0.0307968 3.55353e-10
281 0.0307968 3.55452e-10
282 0.0307968 3.55552e-10
283 0.0307968 3.55651e-10
284 0.0307968 3.55751e-10
285 0.0307968 3.55852e-10
286 0.0307968 3.55952e-10
287 0.0307968 3.56053e-10
288 0.0307968 3.56155e-10
289 0.0307968 3.56257e-10
290 0.0307968 3.56359e-10
291 0.0307968 3.56461e-10
292 0.0307968 3.56564e-10
293 0.0307968 3.56667e-10
294 0.0307968 3.56771e-10
295 0.0307968 3.56874e-10
296 0.0307968 3.56979e-10
297 0.0307968 3.57083e-10
298 0.0307968 3.57188e-10
299 0.0307968 3.57293e-10


==> figures/data/planewave/F012.00_P022.50_N0128_O00_C00.240/cmcg.txt <==
N err mis
0 0.92279 0.161565
1 0.887111 0.127081
2 0.853295 0.108018
3 0.817321 0.0946226
4 0.780338 0.0841858
5 0.744378 0.0761556
6 0.708525 0.0696264
7 0.673486 0.0643346
8 0.640034 0.0602063
9 0.604848 0.0566512
10 0.568015 0.0535614
11 0.525555 0.0505494
12 0.466358 0.0465601
13 0.38197 0.0404153
14 0.304962 0.0339867
15 0.249201 0.028556
16 0.211525 0.0243386
17 0.18453 0.0209995
18 0.164418 0.0183482
19 0.148391 0.0161894
20 0.134914 0.0143601
21 0.123458 0.0128221
22 0.113269 0.0114867
23 0.104185 0.0103325
24 0.0963348 0.00937612
25 0.0893493 0.0085684
26 0.08289 0.00787099
27 0.0765063 0.00723198
28 0.0701024 0.00662203
29 0.0628349 0.00593643
30 0.0559318 0.00526097
31 0.0496273 0.00459921
32 0.0444417 0.00400589
33 0.0403027 0.00348307
34 0.0368637 0.00299392
35 0.034326 0.00258344
36 0.0324257 0.0022367
37 0.0309776 0.00193721
38 0.0299145 0.00168912
39 0.0291179 0.00148362
40 0.028502 0.00132191
41 0.0279828 0.0011863
42 0.0275449 0.00106839
43 0.027179 0.000967791
44 0.0268757 0.000882275
45 0.0265929 0.000798841
46 0.026363 0.000728047
47 0.0261644 0.000664679
48 0.025983 0.0006051
49 0.0258191 0.000549361
50 0.0256809 0.000499053
51 0.0255559 0.000449867
52 0.0254428 0.000400264
53 0.0253515 0.000353912
54 0.0252823 0.000313072
55 0.0252307 0.000278161
56 0.0251938 0.000250476
57 0.0251665 0.000228334
58 0.0251446 0.000209012
59 0.0251253 0.000189806
60 0.0251088 0.000171252
61 0.0250951 0.000154067
62 0.025084 0.000138432
63 0.0250751 0.000125593
64 0.025067 0.000114245
65 0.02506 0.000104143
66 0.0250539 9.52229e-05
67 0.0250491 8.69885e-05
68 0.0250454 7.92548e-05
69 0.0250426 7.20556e-05
70 0.0250407 6.63879e-05
71 0.0250392 6.2047e-05
72 0.0250379 5.81298e-05
73 0.0250364 5.39997e-05
74 0.0250347 4.96198e-05
75 0.0250332 4.5082e-05
76 0.0250323 4.10297e-05
77 0.0250316 3.71158e-05
78 0.0250309 3.36646e-05
79 0.0250304 3.03705e-05
80 0.0250301 2.73565e-05
81 0.0250298 2.45384e-05
82 0.0250294 2.1724e-05
83 0.0250291 1.92457e-05
84 0.0250289 1.72517e-05
85 0.0250287 1.58025e-05
86 0.0250285 1.46791e-05
87 0.0250283 1.36537e-05
88 0.0250281 1.27002e-05
89 0.0250279 1.16939e-05
90 0.0250277 1.07386e-05
91 0.0250276 9.9304e-06
92 0.0250274 9.19253e-06
93 0.0250273 8.45381e-06
94 0.0250271 7.73625e-06
95 0.025027 7.00163e-06
96 0.0250268 6.24204e-06
97 0.0250266 5.45434e-06
98 0.0250265 4.74646e-06
99 0.0250264 4.1428e-06
100 0.0250263 3.64722e-06
101 0.0250263 3.20182e-06
102 0.0250263 2.84742e-06
103 0.0250263 2.53612e-06
104 0.0250263 2.27479e-06
105 0.0250263 2.06679e-06
106 0.0250263 1.89948e-06
107 0.0250263 1.7556e-06
108 0.0250263 1.62367e-06
109 0.0250263 1.50039e-06
110 0.0250263 1.38197e-06
111 0.0250263 1.26587e-06
112 0.0250263 1.14539e-06
113 0.0250263 1.01738e-06
114 0.0250263 8.87395e-07
115 0.0250263 7.5989e-07
116 0.0250263 6.53093e-07
117 0.0250263 5.64571e-07
118 0.0250263 4.96594e-07
119 0.0250263 4.47285e-07
120 0.0250264 4.0851e-07
121 0.0250264 3.77344e-07
122 0.0250264 3.50504e-07
123 0.0250264 3.2566e-07
124 0.0250264 3.02556e-07
125 0.0250264 2.80815e-07
126 0.0250264 2.58565e-07
127 0.0250264 2.35598e-07
128 0.0250264 2.12494e-07
129 0.0250264 1.89412e-07
130 0.0250264 1.66625e-07
131 0.0250264 1.47091e-07
132 0.0250264 1.31488e-07
133 0.0250264 1.19613e-07
134 0.0250264 1.10531e-07
135 0.0250264 1.0304e-07
136 0.0250264 9.62554e-08
137 0.0250264 8.91515e-08
138 0.0250264 8.11993e-08
139 0.0250264 7.27126e-08
140 0.0250264 6.44985e-08
141 0.0250264 5.69484e-08
142 0.0250264 5.02653e-08
143 0.0250264 4.45444e-08
144 0.0250264 4.00144e-08
145 0.0250264 3.63177e-08
146 0.0250264 3.33606e-08
147 0.0250264 3.08903e-08
148 0.0250264 2.88303e-08
149 0.0250264 2.70638e-08


==> figures/data/planewave/F012.00_P022.50_N0128_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.922802 0.16155
1 0.887122 0.127063
2 0.853305 0.107997
3 0.817331 0.0946033
4 0.780347 0.0841669
5 0.744388 0.0761368
6 0.708535 0.0696094
7 0.673496 0.0643178
8 0.640044 0.0601896
9 0.604858 0.0566343
10 0.568026 0.0535439
11 0.525565 0.0505325
12 0.466366 0.0465447
13 0.381975 0.0404012
14 0.304964 0.0339708
15 0.249201 0.0285392
16 0.211522 0.0243201
17 0.184525 0.0209773
18 0.164411 0.0183241
19 0.148382 0.0161661
20 0.134903 0.0143371
21 0.123446 0.0128018
22 0.113255 0.0114723
23 0.10417 0.010324
24 0.0963183 0.00937664
25 0.0893315 0.00858059
26 0.0828713 0.00789124
27 0.0764867 0.00725923
28 0.0700816 0.00665526
29 0.0628124 0.00597362
30 0.0559072 0.00529952
31 0.0496002 0.00463843
32 0.044412 0.00404503
33 0.0402704 0.00352284
34 0.0368288 0.00303641
35 0.034289 0.00262958
36 0.032387 0.00228903
37 0.0309375 0.00199647
38 0.0298733 0.00175445
39 0.0290758 0.0015571
40 0.0284591 0.00140431
41 0.0279393 0.00127738
42 0.0275009 0.00116616
43 0.0271346 0.00107368
44 0.0268308 0.000997894
45 0.0265477 0.000923935
46 0.0263175 0.000863472
47 0.0261186 0.000811239
48 0.025937 0.000762385
49 0.025773 0.000717232
50 0.0256346 0.000676491
51 0.0255095 0.000638431
52 0.0253963 0.000603142
53 0.025305 0.000572511
54 0.0252357 0.000546331
55 0.025184 0.000525245
56 0.0251471 0.0005105
57 0.0251198 0.000498876
58 0.0250978 0.000490092
59 0.0250785 0.000482939
60 0.025062 0.000476578
61 0.0250482 0.000471023
62 0.0250371 0.000466337
63 0.0250282 0.000463163
64 0.0250202 0.000460352
65 0.0250131 0.000457969
66 0.025007 0.00045591
67 0.0250022 0.000454031
68 0.0249985 0.000452293
69 0.0249957 0.000450452
70 0.0249938 0.00044951
71 0.0249923 0.000449015
72 0.024991 0.00044873
73 0.0249895 0.000448604
74 0.0249878 0.00044853
75 0.0249863 0.0004484
76 0.0249854 0.000448093
77 0.0249847 0.000447849
78 0.0249841 0.000447669
79 0.0249836 0.000447414
80 0.0249832 0.00044714
81 0.0249829 0.000446882
82 0.0249825 0.000446714
83 0.0249822 0.0004466
84 0.024982 0.000446502
85 0.0249818 0.000446446
86 0.0249817 0.000446438
87 0.0249815 0.00044644
88 0.0249813 0.00044645
89 0.0249811 0.000446452
90 0.0249809 0.00044643
91 0.0249807 0.000446405
92 0.0249806 0.000446366
93 0.0249804 0.00044629
94 0.0249803 0.000446244
95 0.0249801 0.000446204
96 0.02498 0.000446194
97 0.0249798 0.000446215
98 0.0249796 0.000446218
99 0.0249795 0.000446212
100 0.0249795 0.000446182
101 0.0249794 0.000446146
102 0.0249794 0.000446114
103 0.0249794 0.000446082
104 0.0249794 0.000446054
105 0.0249794 0.000446037
106 0.0249794 0.000446033
107 0.0249794 0.000446027
108 0.0249794 0.00044603
109 0.0249794 0.000446032
110 0.0249794 0.000446033
111 0.0249794 0.000446041
112 0.0249794 0.000446051
113 0.0249795 0.000446062
114 0.0249795 0.000446068
115 0.0249795 0.000446069
116 0.0249795 0.000446068
117 0.0249795 0.000446063
118 0.0249795 0.000446058
119 0.0249795 0.000446053
120 0.0249795 0.00044605
121 0.0249795 0.000446048
122 0.0249795 0.000446049
123 0.0249795 0.00044605
124 0.0249795 0.000446051
125 0.0249795 0.000446052
126 0.0249795 0.000446055
127 0.0249795 0.000446057
128 0.0249795 0.00044606
129 0.0249795 0.000446064
130 0.0249795 0.000446067
131 0.0249795 0.00044607
132 0.0249795 0.000446072
133 0.0249795 0.000446072
134 0.0249795 0.000446073
135 0.0249795 0.000446073
136 0.0249795 0.000446072
137 0.0249795 0.000446072
138 0.0249795 0.000446072
139 0.0249795 0.000446072
140 0.0249795 0.000446071
141 0.0249796 0.000446071
142 0.0249796 0.000446071
143 0.0249796 0.00044607
144 0.0249796 0.00044607
145 0.0249796 0.00044607
146 0.0249796 0.00044607
147 0.0249796 0.00044607
148 0.0249796 0.00044607
149 0.0249796 0.00044607


==> figures/data/planewave/F012.00_P022.50_N0128_O00_C00.240/freq.txt <==
0.0244497 1.41421


==> figures/data/planewave/F012.00_P022.50_N0128_O00_C00.240/full_wave.txt <==
N err mis
0 0.959615 0.232724
1 0.905311 0.210316
2 0.853541 0.201836
3 0.800767 0.19552
4 0.746386 0.189624
5 0.690091 0.18382
6 0.631596 0.178028
7 0.570457 0.172178
8 0.505878 0.166267
9 0.436442 0.160316
10 0.359368 0.154222
11 0.267992 0.14809
12 0.143108 0.127702
13 0.0670733 0.0691203
14 0.0469576 0.0436996
15 0.041424 0.0247919
16 0.0371934 0.0140317
17 0.0350442 0.0096396
18 0.0336792 0.00772864
19 0.0324923 0.00658386
20 0.031077 0.00586056
21 0.0296254 0.00533688
22 0.0282674 0.00490236
23 0.02716 0.00451736
24 0.0262438 0.0041777
25 0.0256135 0.00350916
26 0.0253624 0.00267833
27 0.0252582 0.00216916
28 0.0251948 0.00173484
29 0.0251494 0.00137855
30 0.0251151 0.001051
31 0.0250854 0.000741583
32 0.025065 0.000479895
33 0.0250498 0.000327765
34 0.0250346 0.000261869
35 0.0250269 0.000224132
36 0.0250255 0.000194116
37 0.0250218 0.000170157
38 0.0250185 0.000148921
39 0.0250196 0.000125685
40 0.0250257 0.000100944
41 0.0250303 7.99721e-05
42 0.0250264 6.34025e-05
43 0.0250239 5.10894e-05
44 0.0250281 4.34509e-05
45 0.0250264 3.63859e-05
46 0.0250257 2.96132e-05
47 0.0250272 2.29677e-05
48 0.0250257 1.67199e-05
49 0.0250266 1.14853e-05
50 0.0250263 8.59483e-06
51 0.0250262 7.225e-06
52 0.0250261 6.18496e-06
53 0.0250261 5.28847e-06
54 0.0250261 4.5232e-06
55 0.0250261 3.77547e-06
56 0.0250261 3.07179e-06
57 0.0250261 2.40417e-06
58 0.0250262 1.84272e-06
59 0.0250262 1.42814e-06
60 0.0250262 1.19282e-06
61 0.0250262 1.02789e-06
62 0.0250263 8.65972e-07
63 0.0250263 7.10168e-07
64 0.0250264 5.57112e-07
65 0.0250264 4.12837e-07
66 0.0250264 2.95949e-07
67 0.0250264 2.29234e-07
68 0.0250264 1.91404e-07
69 0.0250264 1.63766e-07
70 0.0250264 1.40578e-07
71 0.0250264 1.19249e-07
72 0.0250264 9.84241e-08
73 0.0250264 7.92143e-08
74 0.0250264 6.13791e-08
75 0.0250264 4.535e-08
76 0.0250264 3.55121e-08
77 0.0250264 3.03224e-08
78 0.0250264 2.62507e-08
79 0.0250264 2.21793e-08
80 0.0250264 1.82459e-08
81 0.0250264 1.45535e-08
82 0.0250264 1.10315e-08
83 0.0250264 8.05445e-09
84 0.0250264 6.39814e-09
85 0.0250264 5.42635e-09
86 0.0250264 4.67845e-09
87 0.0250264 4.02907e-09
88 0.0250264 3.4228e-09
89 0.0250264 2.91507e-09
90 0.0250264 2.40999e-09
91 0.0250264 1.96938e-09
92 0.0250264 1.60776e-09
93 0.0250264 1.41656e-09
94 0.0250264 1.31762e-09
95 0.0250264 1.23533e-09
96 0.0250264 1.16829e-09
97 0.0250264 1.11233e-09
98 0.0250264 1.06478e-09
99 0.0250264 1.02945e-09
100 0.0250264 1.00395e-09
101 0.0250264 9.9295e-10
102 0.0250264 9.85552e-10
103 0.0250264 9.80419e-10
104 0.0250264 9.76666e-10
105 0.0250264 9.74017e-10
106 0.0250264 9.71793e-10
107 0.0250264 9.70213e-10
108 0.0250264 9.68984e-10
109 0.0250264 9.68208e-10
110 0.0250264 9.67774e-10
111 0.0250264 9.67516e-10
112 0.0250264 9.6736e-10
113 0.0250264 9.67256e-10
114 0.0250264 9.67198e-10
115 0.0250264 9.67181e-10
116 0.0250264 9.67189e-10
117 0.0250264 9.67228e-10
118 0.0250264 9.67281e-10
119 0.0250264 9.6735e-10
120 0.0250264 9.67427e-10
121 0.0250264 9.67511e-10
122 0.0250264 9.67599e-10
123 0.0250264 9.67692e-10
124 0.0250264 9.67787e-10
125 0.0250264 9.67885e-10
126 0.0250264 9.67986e-10
127 0.0250264 9.68088e-10
128 0.0250264 9.68192e-10
129 0.0250264 9.68297e-10
130 0.0250264 9.68404e-10
131 0.0250264 9.68512e-10
132 0.0250264 9.6862e-10
133 0.0250264 9.6873e-10
134 0.0250264 9.68841e-10
135 0.0250264 9.68953e-10
136 0.0250264 9.69065e-10
137 0.0250264 9.69179e-10
138 0.0250264 9.69294e-10
139 0.0250264 9.69409e-10
140 0.0250264 9.69525e-10
141 0.0250264 9.69642e-10
142 0.0250264 9.6976e-10
143 0.0250264 9.69879e-10
144 0.0250264 9.69999e-10
145 0.0250264 9.70119e-10
146 0.0250264 9.70241e-10
147 0.0250264 9.70363e-10
148 0.0250264 9.70486e-10
149 0.0250264 9.7061e-10
150 0.0250264 9.70735e-10
151 0.0250264 9.70861e-10
152 0.0250264 9.70987e-10
153 0.0250264 9.71115e-10
154 0.0250264 9.71243e-10
155 0.0250264 9.71372e-10
156 0.0250264 9.71502e-10
157 0.0250264 9.71633e-10
158 0.0250264 9.71764e-10
159 0.0250264 9.71897e-10
160 0.0250264 9.7203e-10
161 0.0250264 9.72164e-10
162 0.0250264 9.72299e-10
163 0.0250264 9.72435e-10
164 0.0250264 9.72572e-10
165 0.0250264 9.7271e-10
166 0.0250264 9.72848e-10
167 0.0250264 9.72987e-10
168 0.0250264 9.73128e-10
169 0.0250264 9.73269e-10
170 0.0250264 9.7341e-10
171 0.0250264 9.73553e-10
172 0.0250264 9.73697e-10
173 0.0250264 9.73841e-10
174 0.0250264 9.73986e-10
175 0.0250264 9.74132e-10
176 0.0250264 9.74279e-10
177 0.0250264 9.74427e-10
178 0.0250264 9.74576e-10
179 0.0250264 9.74725e-10
180 0.0250264 9.74876e-10
181 0.0250264 9.75027e-10
182 0.0250264 9.75179e-10
183 0.0250264 9.75332e-10
184 0.0250264 9.75485e-10
185 0.0250264 9.7564e-10
186 0.0250264 9.75795e-10
187 0.0250264 9.75952e-10
188 0.0250264 9.76109e-10
189 0.0250264 9.76267e-10
190 0.0250264 9.76426e-10
191 0.0250264 9.76585e-10
192 0.0250264 9.76746e-10
193 0.0250264 9.76907e-10
194 0.0250264 9.77069e-10
195 0.0250264 9.77233e-10
196 0.0250264 9.77397e-10
197 0.0250264 9.77561e-10
198 0.0250264 9.77727e-10
199 0.0250264 9.77893e-10
200 0.0250264 9.78061e-10
201 0.0250264 9.78229e-10
202 0.0250264 9.78398e-10
203 0.0250264 9.78568e-10
204 0.0250264 9.78739e-10
205 0.0250264 9.7891e-10
206 0.0250264 9.79083e-10
207 0.0250264 9.79256e-10
208 0.0250264 9.7943e-10
209 0.0250264 9.79605e-10
210 0.0250264 9.79781e-10
211 0.0250264 9.79957e-10
212 0.0250264 9.80135e-10
213 0.0250264 9.80313e-10
214 0.0250264 9.80492e-10
215 0.0250264 9.80673e-10
216 0.0250264 9.80853e-10
217 0.0250264 9.81035e-10
218 0.0250264 9.81218e-10
219 0.0250264 9.81401e-10
220 0.0250264 9.81586e-10
221 0.0250264 9.81771e-10
222 0.0250264 9.81957e-10
223 0.0250264 9.82144e-10
224 0.0250264 9.82331e-10
225 0.0250264 9.8252e-10
226 0.0250264 9.82709e-10
227 0.0250264 9.82899e-10
228 0.0250264 9.83091e-10
229 0.0250264 9.83282e-10
230 0.0250264 9.83475e-10
231 0.0250264 9.83669e-10
232 0.0250264 9.83863e-10
233 0.0250264 9.84059e-10
234 0.0250264 9.84255e-10
235 0.0250264 9.84452e-10
236 0.0250264 9.8465e-10
237 0.0250264 9.84848e-10
238 0.0250264 9.85048e-10
239 0.0250264 9.85248e-10
240 0.0250264 9.8545e-10
241 0.0250264 9.85652e-10
242 0.0250264 9.85855e-10
243 0.0250264 9.86059e-10
244 0.0250264 9.86263e-10
245 0.0250264 9.86469e-10
246 0.0250264 9.86675e-10
247 0.0250264 9.86882e-10
248 0.0250264 9.8709e-10
249 0.0250264 9.87299e-10
250 0.0250264 9.87509e-10
251 0.0250264 9.8772e-10
252 0.0250264 9.87931e-10
253 0.0250264 9.88143e-10
254 0.0250264 9.88356e-10
255 0.0250264 9.8857e-10
256 0.0250264 9.88785e-10
257 0.0250264 9.89001e-10
258 0.0250264 9.89217e-10
259 0.0250264 9.89435e-10
260 0.0250264 9.89653e-10
261 0.0250264 9.89872e-10
262 0.0250264 9.90092e-10
263 0.0250264 9.90313e-10
264 0.0250264 9.90534e-10
265 0.0250264 9.90757e-10
266 0.0250264 9.9098e-10
267 0.0250264 9.91204e-10
268 0.0250264 9.91429e-10
269 0.0250264 9.91655e-10
270 0.0250264 9.91882e-10
271 0.0250264 9.92109e-10
272 0.0250264 9.92337e-10
273 0.0250264 9.92567e-10
274 0.0250264 9.92797e-10
275 0.0250264 9.93028e-10
276 0.0250264 9.93259e-10
277 0.0250264 9.93492e-10
278 0.0250264 9.93725e-10
279 0.0250264 9.9396e-10
280 0.0250264 9.94195e-10
281 0.0250264 9.94431e-10
282 0.0250264 9.94668e-10
283 0.0250264 9.94905e-10
284 0.0250264 9.95144e-10
285 0.0250264 9.95383e-10
286 0.0250264 9.95623e-10
287 0.0250264 9.95864e-10
288 0.0250264 9.96106e-10
289 0.0250264 9.96349e-10
290 0.0250264 9.96593e-10
291 0.0250264 9.96837e-10
292 0.0250264 9.97082e-10
293 0.0250264 9.97329e-10
294 0.0250264 9.97576e-10
295 0.0250264 9.97823e-10
296 0.0250264 9.98072e-10
297 0.0250264 9.98322e-10
298 0.0250264 9.98572e-10
299 0.0250264 9.98823e-10


==> figures/data/planewave/F012.00_P045.00_N0128_O00_C00.240/cmcg.txt <==
N err mis
0 0.917542 0.162285
1 0.879506 0.129338
2 0.841716 0.110075
3 0.802153 0.095863
4 0.763786 0.0850747
5 0.726395 0.0766084
6 0.688609 0.0694396
7 0.650884 0.0631472
8 0.615806 0.0579478
9 0.581698 0.0534542
10 0.547678 0.0494
11 0.514009 0.0456999
12 0.482062 0.0424387
13 0.450603 0.039588
14 0.419751 0.0369601
15 0.382845 0.0338354
16 0.348597 0.030897
17 0.317465 0.0282252
18 0.288323 0.025708
19 0.261472 0.0233594
20 0.237246 0.0212111
21 0.215208 0.0192273
22 0.195178 0.0173918
23 0.177726 0.0157599
24 0.16184 0.014245
25 0.148376 0.012943
26 0.136465 0.0117961
27 0.125966 0.010794
28 0.116113 0.00987467
29 0.107153 0.00904301
30 0.0986272 0.00825136
31 0.0915482 0.00759973
32 0.0851493 0.00703142
33 0.0789462 0.00650089
34 0.0727217 0.00598053
35 0.0666583 0.00547485
36 0.061039 0.00500359
37 0.0556389 0.00454371
38 0.0507625 0.00411697
39 0.0463384 0.00371718
40 0.042811 0.00338816
41 0.039624 0.00308385
42 0.0365188 0.00277772
43 0.03391 0.00250887
44 0.031531 0.002253
45 0.0293973 0.00200875
46 0.0275965 0.00178595
47 0.026206 0.00160075
48 0.0250917 0.00144386
49 0.0241567 0.00130473
50 0.0233274 0.00117207
51 0.0226386 0.00105157
52 0.02214 0.000958573
53 0.0217097 0.000875719
54 0.0213417 0.000801664
55 0.0210378 0.000737286
56 0.0208018 0.00068697
57 0.0205863 0.00064304
58 0.0203361 0.000591843
59 0.0200523 0.000527687
60 0.019799 0.00045795
61 0.0196219 0.000395188
62 0.0195073 0.000344218
63 0.0194259 0.000301385
64 0.0193655 0.000265187
65 0.0193197 0.000234999
66 0.0192848 0.000210496
67 0.0192558 0.000188514
68 0.0192333 0.000169638
69 0.0192166 0.00015437
70 0.0192046 0.000143288
71 0.0191945 0.000134569
72 0.0191848 0.000126297
73 0.0191737 0.00011705
74 0.0191617 0.00010668
75 0.0191507 9.64587e-05
76 0.0191417 8.68515e-05
77 0.0191346 7.80297e-05
78 0.019129 6.95786e-05
79 0.019125 6.21851e-05
80 0.0191217 5.54081e-05
81 0.0191191 4.89996e-05
82 0.0191169 4.26476e-05
83 0.0191152 3.68532e-05
84 0.019114 3.23136e-05
85 0.0191132 2.91065e-05
86 0.0191124 2.68124e-05
87 0.0191118 2.49666e-05
88 0.0191112 2.33342e-05
89 0.0191105 2.18816e-05
90 0.0191099 2.05718e-05
91 0.0191093 1.93155e-05
92 0.0191088 1.80166e-05
93 0.0191083 1.65754e-05
94 0.0191078 1.5057e-05
95 0.0191074 1.35231e-05
96 0.019107 1.19033e-05
97 0.0191067 1.02161e-05
98 0.0191066 8.64102e-06
99 0.0191065 7.39992e-06
100 0.0191064 6.44646e-06
101 0.0191064 5.67962e-06
102 0.0191063 5.07974e-06
103 0.0191062 4.64209e-06
104 0.0191062 4.30475e-06
105 0.0191061 4.03868e-06
106 0.0191061 3.80035e-06
107 0.0191061 3.5624e-06
108 0.019106 3.32005e-06
109 0.019106 3.05956e-06
110 0.0191059 2.78875e-06
111 0.0191059 2.50429e-06
112 0.0191058 2.21434e-06
113 0.0191058 1.94775e-06
114 0.0191058 1.71166e-06
115 0.0191057 1.50576e-06
116 0.0191058 1.3184e-06
117 0.0191058 1.17108e-06
118 0.0191058 1.05736e-06
119 0.0191058 9.69235e-07
120 0.0191058 8.94198e-07
121 0.0191058 8.29817e-07
122 0.0191058 7.70031e-07
123 0.0191058 7.05301e-07
124 0.0191058 6.3555e-07
125 0.0191059 5.62984e-07
126 0.0191059 4.93125e-07
127 0.0191059 4.30856e-07
128 0.0191059 3.73157e-07
129 0.0191059 3.21263e-07
130 0.0191059 2.76355e-07
131 0.0191059 2.40974e-07
132 0.0191059 2.15118e-07
133 0.0191059 1.94524e-07
134 0.0191059 1.78592e-07
135 0.0191059 1.65119e-07
136 0.0191059 1.52962e-07
137 0.0191059 1.40163e-07
138 0.0191059 1.25289e-07
139 0.0191059 1.10258e-07
140 0.0191059 9.67459e-08
141 0.0191058 8.47719e-08
142 0.0191058 7.39685e-08
143 0.0191058 6.43067e-08
144 0.0191058 5.5889e-08
145 0.0191058 4.91156e-08
146 0.0191058 4.39193e-08
147 0.0191058 4.00259e-08
148 0.0191058 3.68816e-08
149 0.0191058 3.41805e-08


==> figures/data/planewave/F012.00_P045.00_N0128_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.917553 0.162267
1 0.879516 0.129316
2 0.841726 0.110053
3 0.802163 0.0958425
4 0.763796 0.0850544
5 0.726404 0.0765893
6 0.688618 0.0694219
7 0.650893 0.0631297
8 0.615815 0.0579303
9 0.581707 0.0534376
10 0.547685 0.0493842
11 0.514016 0.0456844
12 0.482069 0.0424226
13 0.450609 0.0395704
14 0.419757 0.0369427
15 0.382849 0.0338198
16 0.3486 0.0308831
17 0.317467 0.0282137
18 0.288325 0.0256981
19 0.261472 0.0233505
20 0.237246 0.0212032
21 0.215208 0.01922
22 0.195177 0.017384
23 0.177724 0.0157503
24 0.161838 0.014233
25 0.148373 0.0129283
26 0.136461 0.0117803
27 0.125962 0.0107803
28 0.116108 0.00986642
29 0.107147 0.00904146
30 0.0986206 0.00825686
31 0.091541 0.00761252
32 0.0851415 0.00705173
33 0.0789376 0.00652719
34 0.0727121 0.00600941
35 0.0666475 0.005505
36 0.0610268 0.00503613
37 0.0556252 0.00457934
38 0.050747 0.00415622
39 0.0463209 0.00375873
40 0.0427916 0.00343297
41 0.0396026 0.00313306
42 0.0364952 0.00283254
43 0.0338841 0.00256846
44 0.0315027 0.00231269
45 0.0293666 0.00207063
46 0.0275637 0.00185427
47 0.0261714 0.00167483
48 0.0250555 0.00152127
49 0.0241189 0.00138461
50 0.0232879 0.00125548
51 0.0225976 0.00113834
52 0.0220978 0.00104785
53 0.0216664 0.0009675
54 0.0212975 0.000896846
55 0.0209929 0.000837901
56 0.0207565 0.000794327
57 0.0205406 0.000757557
58 0.0202898 0.000716388
59 0.0200053 0.000668871
60 0.0197514 0.000621497
61 0.0195739 0.000582489
62 0.0194591 0.000554106
63 0.0193775 0.000533152
64 0.0193169 0.000517123
65 0.019271 0.00050455
66 0.019236 0.000495921
67 0.019207 0.000489839
68 0.0191844 0.00048544
69 0.0191677 0.000482009
70 0.0191556 0.00047846
71 0.0191456 0.000474365
72 0.0191358 0.000470533
73 0.0191247 0.0004669
74 0.0191125 0.000463023
75 0.0191016 0.00045957
76 0.0190925 0.000456986
77 0.0190854 0.00045498
78 0.0190798 0.000453099
79 0.0190758 0.00045157
80 0.0190725 0.000450409
81 0.0190699 0.000449777
82 0.0190677 0.000449563
83 0.0190661 0.000449576
84 0.0190649 0.000449643
85 0.019064 0.000449714
86 0.0190633 0.000449746
87 0.0190627 0.000449702
88 0.0190621 0.00044964
89 0.0190614 0.000449582
90 0.0190608 0.000449557
91 0.0190602 0.000449522
92 0.0190597 0.000449457
93 0.0190592 0.000449403
94 0.0190587 0.000449381
95 0.0190583 0.000449312
96 0.0190579 0.000449164
97 0.0190577 0.000448985
98 0.0190575 0.00044879
99 0.0190574 0.000448623
100 0.0190574 0.000448508
101 0.0190573 0.000448429
102 0.0190572 0.000448377
103 0.0190572 0.000448347
104 0.0190571 0.000448317
105 0.0190571 0.000448299
106 0.019057 0.000448298
107 0.019057 0.000448303
108 0.0190569 0.000448311
109 0.0190569 0.000448322
110 0.0190568 0.000448337
111 0.0190568 0.000448365
112 0.0190567 0.0004484
113 0.0190567 0.00044843
114 0.0190567 0.000448449
115 0.0190567 0.000448459
116 0.0190567 0.000448461
117 0.0190567 0.00044846
118 0.0190567 0.00044846
119 0.0190567 0.000448458
120 0.0190567 0.000448455
121 0.0190567 0.000448452
122 0.0190567 0.000448448
123 0.0190568 0.000448443
124 0.0190568 0.000448433
125 0.0190568 0.000448421
126 0.0190568 0.000448409
127 0.0190568 0.000448398
128 0.0190568 0.000448391
129 0.0190568 0.000448388
130 0.0190568 0.000448388
131 0.0190568 0.00044839
132 0.0190568 0.000448392
133 0.0190568 0.000448394
134 0.0190568 0.000448395
135 0.0190568 0.000448396
136 0.0190568 0.000448396
137 0.0190568 0.000448397
138 0.0190568 0.000448399
139 0.0190568 0.000448401
140 0.0190568 0.000448403
141 0.0190568 0.000448404
142 0.0190568 0.000448405
143 0.0190568 0.000448406
144 0.0190568 0.000448407
145 0.0190568 0.000448407
146 0.0190568 0.000448408
147 0.0190568 0.000448408
148 0.0190568 0.000448408
149 0.0190568 0.000448408


==> figures/data/planewave/F012.00_P045.00_N0128_O00_C00.240/freq.txt <==
0.0186932 1.41421


==> figures/data/planewave/F012.00_P045.00_N0128_O00_C00.240/full_wave.txt <==
N err mis
0 0.959669 0.231465
1 0.902901 0.203786
2 0.845036 0.194298
3 0.787405 0.186197
4 0.730431 0.178496
5 0.673124 0.170983
6 0.615677 0.163365
7 0.55845 0.155639
8 0.501193 0.14765
9 0.443808 0.139486
10 0.386453 0.131078
11 0.329072 0.122154
12 0.271193 0.11236
13 0.216179 0.0986164
14 0.139273 0.0788297
15 0.072812 0.0471046
16 0.0460035 0.0204889
17 0.0378463 0.0121582
18 0.0339014 0.009288
19 0.0314956 0.00739984
20 0.0297288 0.00615187
21 0.0282727 0.00533256
22 0.0269936 0.00475687
23 0.0258227 0.00431839
24 0.0247279 0.00399927
25 0.0237098 0.00372292
26 0.0227913 0.00348256
27 0.0219688 0.00310568
28 0.0213408 0.00273943
29 0.0206009 0.00248461
30 0.019968 0.00203513
31 0.0196475 0.0014692
32 0.0195544 0.000901874
33 0.0195444 0.000477981
34 0.0195447 0.00035151
35 0.0195441 0.000291026
36 0.0195378 0.000242508
37 0.0195208 0.0002035
38 0.0194925 0.000172133
39 0.0194548 0.00014734
40 0.0194115 0.00012674
41 0.0193656 0.000107701
42 0.0193228 9.15982e-05
43 0.0192848 7.90788e-05
44 0.019238 7.40308e-05
45 0.0191874 6.77876e-05
46 0.0191485 5.80672e-05
47 0.0191258 4.59859e-05
48 0.0191151 3.30049e-05
49 0.0191109 2.08884e-05
50 0.0191092 1.2402e-05
51 0.0191083 9.89222e-06
52 0.0191075 8.41466e-06
53 0.0191069 7.17409e-06
54 0.0191064 6.09094e-06
55 0.0191061 5.12998e-06
56 0.019106 4.24769e-06
57 0.0191059 3.41043e-06
58 0.0191059 2.7876e-06
59 0.019106 2.24456e-06
60 0.0191061 2.06897e-06
61 0.0191061 1.91557e-06
62 0.0191061 1.69154e-06
63 0.019106 1.41591e-06
64 0.019106 1.11038e-06
65 0.019106 8.02574e-07
66 0.019106 5.2174e-07
67 0.019106 3.32441e-07
68 0.019106 2.74085e-07
69 0.019106 2.35787e-07
70 0.019106 2.01688e-07
71 0.019106 1.73465e-07
72 0.019106 1.42707e-07
73 0.019106 1.14567e-07
74 0.019106 9.34518e-08
75 0.019106 7.44273e-08
76 0.0191059 5.9923e-08
77 0.0191059 5.52473e-08
78 0.0191059 4.99043e-08
79 0.0191059 4.32806e-08
80 0.0191059 3.58183e-08
81 0.0191059 2.80287e-08
82 0.0191059 2.04126e-08
83 0.0191059 1.36304e-08
84 0.0191059 9.13673e-09
85 0.0191059 7.71065e-09
86 0.0191059 6.64418e-09
87 0.0191059 5.74448e-09
88 0.0191059 4.8415e-09
89 0.0191059 3.9748e-09
90 0.0191059 3.33847e-09
91 0.0191059 2.796e-09
92 0.0191059 2.18517e-09
93 0.0191059 1.82186e-09
94 0.0191059 1.69444e-09
95 0.0191059 1.5475e-09
96 0.0191059 1.3863e-09
97 0.0191059 1.22681e-09
98 0.0191059 1.07638e-09
99 0.0191059 9.55023e-10
100 0.0191059 8.68159e-10
101 0.0191059 8.28107e-10
102 0.0191059 8.14987e-10
103 0.0191059 8.0511e-10
104 0.0191059 7.98337e-10
105 0.0191059 7.93241e-10
106 0.0191059 7.89636e-10
107 0.0191059 7.87131e-10
108 0.0191059 7.85023e-10
109 0.0191059 7.8327e-10
110 0.0191059 7.82411e-10
111 0.0191059 7.82096e-10
112 0.0191059 7.81828e-10
113 0.0191059 7.81603e-10
114 0.0191059 7.8142e-10
115 0.0191059 7.81301e-10
116 0.0191059 7.81234e-10
117 0.0191059 7.81219e-10
118 0.0191059 7.81253e-10
119 0.0191059 7.8131e-10
120 0.0191059 7.81376e-10
121 0.0191059 7.81447e-10
122 0.0191059 7.81524e-10
123 0.0191059 7.81603e-10
124 0.0191059 7.81685e-10
125 0.0191059 7.8177e-10
126 0.0191059 7.81856e-10
127 0.0191059 7.81944e-10
128 0.0191059 7.82033e-10
129 0.0191059 7.82124e-10
130 0.0191059 7.82215e-10
131 0.0191059 7.82308e-10
132 0.0191059 7.82401e-10
133 0.0191059 7.82496e-10
134 0.0191059 7.82591e-10
135 0.0191059 7.82687e-10
136 0.0191059 7.82783e-10
137 0.0191059 7.82881e-10
138 0.0191059 7.82979e-10
139 0.0191059 7.83078e-10
140 0.0191059 7.83178e-10
141 0.0191059 7.83278e-10
142 0.0191059 7.83379e-10
143 0.0191059 7.83481e-10
144 0.0191059 7.83584e-10
145 0.0191059 7.83687e-10
146 0.0191059 7.83791e-10
147 0.0191059 7.83896e-10
148 0.0191059 7.84001e-10
149 0.0191059 7.84107e-10
150 0.0191059 7.84214e-10
151 0.0191059 7.84322e-10
152 0.0191059 7.8443e-10
153 0.0191059 7.84539e-10
154 0.0191059 7.84649e-10
155 0.0191059 7.84759e-10
156 0.0191059 7.8487e-10
157 0.0191059 7.84982e-10
158 0.0191059 7.85095e-10
159 0.0191059 7.85208e-10
160 0.0191059 7.85322e-10
161 0.0191059 7.85437e-10
162 0.0191059 7.85552e-10
163 0.0191059 7.85668e-10
164 0.0191059 7.85785e-10
165 0.0191059 7.85903e-10
166 0.0191059 7.86021e-10
167 0.0191059 7.8614e-10
168 0.0191059 7.8626e-10
169 0.0191059 7.8638e-10
170 0.0191059 7.86502e-10
171 0.0191059 7.86624e-10
172 0.0191059 7.86746e-10
173 0.0191059 7.8687e-10
174 0.0191059 7.86994e-10
175 0.0191059 7.87118e-10
176 0.0191059 7.87244e-10
177 0.0191059 7.8737e-10
178 0.0191059 7.87497e-10
179 0.0191059 7.87624e-10
180 0.0191059 7.87753e-10
181 0.0191059 7.87882e-10
182 0.0191059 7.88012e-10
183 0.0191059 7.88142e-10
184 0.0191059 7.88273e-10
185 0.0191059 7.88405e-10
186 0.0191059 7.88538e-10
187 0.0191059 7.88671e-10
188 0.0191059 7.88805e-10
189 0.0191059 7.8894e-10
190 0.0191059 7.89075e-10
191 0.0191059 7.89212e-10
192 0.0191059 7.89348e-10
193 0.0191059 7.89486e-10
194 0.0191059 7.89624e-10
195 0.0191059 7.89763e-10
196 0.0191059 7.89903e-10
197 0.0191059 7.90044e-10
198 0.0191059 7.90185e-10
199 0.0191059 7.90327e-10
200 0.0191059 7.90469e-10
201 0.0191059 7.90613e-10
202 0.0191059 7.90757e-10
203 0.0191059 7.90901e-10
204 0.0191059 7.91047e-10
205 0.0191059 7.91193e-10
206 0.0191059 7.9134e-10
207 0.0191059 7.91488e-10
208 0.0191059 7.91636e-10
209 0.0191059 7.91785e-10
210 0.0191059 7.91935e-10
211 0.0191059 7.92085e-10
212 0.0191059 7.92236e-10
213 0.0191059 7.92388e-10
214 0.0191059 7.92541e-10
215 0.0191059 7.92694e-10
216 0.0191059 7.92848e-10
217 0.0191059 7.93003e-10
218 0.0191059 7.93158e-10
219 0.0191059 7.93314e-10
220 0.0191059 7.93471e-10
221 0.0191059 7.93629e-10
222 0.0191059 7.93787e-10
223 0.0191059 7.93946e-10
224 0.0191059 7.94106e-10
225 0.0191059 7.94266e-10
226 0.0191059 7.94427e-10
227 0.0191059 7.94589e-10
228 0.0191059 7.94752e-10
229 0.0191059 7.94915e-10
230 0.0191059 7.95079e-10
231 0.0191059 7.95244e-10
232 0.0191059 7.95409e-10
233 0.0191059 7.95575e-10
234 0.0191059 7.95742e-10
235 0.0191059 7.9591e-10
236 0.0191059 7.96078e-10
237 0.0191059 7.96247e-10
238 0.0191059 7.96417e-10
239 0.0191059 7.96587e-10
240 0.0191059 7.96758e-10
241 0.0191059 7.9693e-10
242 0.0191059 7.97102e-10
243 0.0191059 7.97276e-10
244 0.0191059 7.9745e-10
245 0.0191059 7.97624e-10
246 0.0191059 7.978e-10
247 0.0191059 7.97976e-10
248 0.0191059 7.98153e-10
249 0.0191059 7.9833e-10
250 0.0191059 7.98508e-10
251 0.0191059 7.98687e-10
252 0.0191059 7.98867e-10
253 0.0191059 7.99047e-10
254 0.0191059 7.99228e-10
255 0.0191059 7.9941e-10
256 0.0191059 7.99593e-10
257 0.0191059 7.99776e-10
258 0.0191059 7.9996e-10
259 0.0191059 8.00144e-10
260 0.0191059 8.0033e-10
261 0.0191059 8.00516e-10
262 0.0191059 8.00702e-10
263 0.0191059 8.0089e-10
264 0.0191059 8.01078e-10
265 0.0191059 8.01267e-10
266 0.0191059 8.01456e-10
267 0.0191059 8.01647e-10
268 0.0191059 8.01838e-10
269 0.0191059 8.02029e-10
270 0.0191059 8.02222e-10
271 0.0191059 8.02415e-10
272 0.0191059 8.02609e-10
273 0.0191059 8.02803e-10
274 0.0191059 8.02999e-10
275 0.0191059 8.03195e-10
276 0.0191059 8.03391e-10
277 0.0191059 8.03589e-10
278 0.0191059 8.03787e-10
279 0.0191059 8.03986e-10
280 0.0191059 8.04185e-10
281 0.0191059 8.04385e-10
282 0.0191059 8.04586e-10
283 0.0191059 8.04788e-10
284 0.0191059 8.0499e-10
285 0.0191059 8.05193e-10
286 0.0191059 8.05397e-10
287 0.0191059 8.05602e-10
288 0.0191059 8.05807e-10
289 0.0191059 8.06013e-10
290 0.0191059 8.06219e-10
291 0.0191059 8.06427e-10
292 0.0191059 8.06635e-10
293 0.0191059 8.06843e-10
294 0.0191059 8.07053e-10
295 0.0191059 8.07263e-10
296 0.0191059 8.07474e-10
297 0.0191059 8.07685e-10
298 0.0191059 8.07898e-10
299 0.0191059 8.08111e-10


==> figures/data/planewave/F020.00_P000.00_N0032_O02_C00.120/cmcg.txt <==
N err mis
0 0.95399 0.122688
1 0.934349 0.0961832
2 0.916142 0.0821574
3 0.896962 0.072641
4 0.877337 0.0654361
5 0.858414 0.0601356
6 0.838756 0.0558064
7 0.818619 0.0521533
8 0.798717 0.0491545
9 0.777914 0.0465151
10 0.756871 0.0442162
11 0.736081 0.0422665
12 0.714659 0.0405331
13 0.692555 0.0389738
14 0.670589 0.0376233
15 0.647279 0.036373
16 0.623195 0.0352355
17 0.598785 0.0342256
18 0.572132 0.0332514
19 0.509155 0.0310228
20 0.414501 0.0273946
21 0.292631 0.0219176
22 0.217673 0.0177579
23 0.163732 0.0140627
24 0.129848 0.0111616
25 0.109499 0.00899895
26 0.0972706 0.00744552
27 0.0891959 0.00628032
28 0.0835987 0.00539049
29 0.0795223 0.00469273
30 0.0763746 0.0041247
31 0.0738503 0.00364737
32 0.0719884 0.0032867
33 0.070318 0.00295773
34 0.0689569 0.00268284
35 0.0678361 0.00245386
36 0.0668426 0.00224759
37 0.0659438 0.0020561
38 0.0651295 0.00187603
39 0.0644079 0.00170307
40 0.0638963 0.00157498
41 0.0635373 0.00148735
42 0.0632797 0.00143263
43 0.0629935 0.0013815
44 0.0626483 0.00132776
45 0.0621898 0.00125975
46 0.0616938 0.00118551
47 0.061263 0.00111979
48 0.0608407 0.00105331
49 0.0603899 0.000977601
50 0.0599471 0.000894894
51 0.0595375 0.000806127
52 0.059203 0.000719751
53 0.0589464 0.000640202
54 0.0587398 0.000562541
55 0.0585915 0.000495084
56 0.0584914 0.00044108
57 0.0584183 0.00039493
58 0.0583684 0.000355846
59 0.0583349 0.000323883
60 0.058307 0.000295812
61 0.0582827 0.000269146
62 0.0582602 0.000241411
63 0.0582399 0.000214051
64 0.0582241 0.000191361
65 0.0582134 0.00017329
66 0.0582073 0.000159036
67 0.0582029 0.000146743
68 0.0581986 0.00013577
69 0.0581946 0.000126632
70 0.0581917 0.0001196
71 0.0581889 0.000113476
72 0.0581858 0.000107387
73 0.0581828 0.000101776
74 0.0581801 9.69433e-05
75 0.0581772 9.21109e-05
76 0.0581746 8.73777e-05
77 0.0581719 8.24199e-05
78 0.0581693 7.73827e-05
79 0.0581665 7.1646e-05
80 0.0581638 6.57026e-05
81 0.0581616 6.0521e-05
82 0.0581596 5.55367e-05
83 0.058158 5.14448e-05
84 0.0581566 4.76249e-05
85 0.0581555 4.4179e-05
86 0.0581546 4.07383e-05
87 0.0581539 3.70949e-05
88 0.0581533 3.34611e-05
89 0.0581529 3.04774e-05
90 0.0581526 2.77672e-05
91 0.0581526 2.53715e-05
92 0.0581528 2.32353e-05
93 0.0581528 2.1341e-05
94 0.0581529 1.96648e-05
95 0.058153 1.83295e-05
96 0.0581532 1.71474e-05
97 0.0581534 1.61333e-05
98 0.0581535 1.52791e-05
99 0.0581536 1.44963e-05
100 0.0581536 1.38677e-05
101 0.0581536 1.32574e-05
102 0.0581536 1.26972e-05
103 0.0581536 1.21176e-05
104 0.0581536 1.1514e-05
105 0.0581537 1.09644e-05
106 0.0581537 1.04685e-05
107 0.0581537 1.00082e-05
108 0.0581537 9.53562e-06
109 0.0581537 9.06798e-06
110 0.0581536 8.61633e-06
111 0.0581536 8.19268e-06
112 0.0581536 7.7831e-06
113 0.0581536 7.40682e-06
114 0.0581536 7.00879e-06
115 0.0581537 6.62159e-06
116 0.0581537 6.24626e-06
117 0.0581537 5.88983e-06
118 0.0581537 5.54274e-06
119 0.0581538 5.20628e-06
120 0.0581538 4.87364e-06
121 0.0581538 4.56233e-06
122 0.0581539 4.27981e-06
123 0.058154 4.01553e-06
124 0.058154 3.78797e-06
125 0.0581541 3.59139e-06
126 0.0581541 3.41431e-06
127 0.0581541 3.25171e-06
128 0.0581542 3.1067e-06
129 0.0581542 2.97277e-06
130 0.0581542 2.83945e-06
131 0.0581542 2.70698e-06
132 0.0581542 2.57173e-06
133 0.0581543 2.43883e-06
134 0.0581543 2.32095e-06
135 0.0581543 2.21717e-06
136 0.0581543 2.1194e-06
137 0.0581543 2.01372e-06
138 0.0581543 1.90182e-06
139 0.0581543 1.78652e-06
140 0.0581543 1.67866e-06
141 0.0581543 1.58648e-06
142 0.0581543 1.50652e-06
143 0.0581543 1.43256e-06
144 0.0581543 1.35682e-06
145 0.0581543 1.27194e-06
146 0.0581543 1.18402e-06
147 0.0581544 1.10179e-06
148 0.0581544 1.02705e-06
149 0.0581544 9.5686e-07
150 0.0581544 8.88529e-07
151 0.0581544 8.26729e-07
152 0.0581544 7.70553e-07
153 0.0581544 7.1977e-07
154 0.0581544 6.70051e-07
155 0.0581544 6.25201e-07
156 0.0581544 5.84129e-07
157 0.0581544 5.49377e-07
158 0.0581544 5.17519e-07
159 0.0581544 4.85019e-07
160 0.0581544 4.54175e-07
161 0.0581544 4.26641e-07
162 0.0581544 4.0262e-07
163 0.0581544 3.80451e-07
164 0.0581544 3.5931e-07
165 0.0581544 3.41688e-07
166 0.0581544 3.25552e-07
167 0.0581544 3.11161e-07
168 0.0581544 2.96796e-07
169 0.0581544 2.82365e-07
170 0.0581544 2.68456e-07
171 0.0581544 2.54618e-07
172 0.0581544 2.42523e-07
173 0.0581544 2.31108e-07
174 0.0581544 2.19236e-07
175 0.0581544 2.06772e-07
176 0.0581544 1.93294e-07
177 0.0581544 1.79758e-07
178 0.0581544 1.66527e-07
179 0.0581544 1.55164e-07
180 0.0581544 1.45677e-07
181 0.0581544 1.3674e-07
182 0.0581544 1.28929e-07
183 0.0581544 1.21254e-07
184 0.0581544 1.13716e-07
185 0.0581544 1.05842e-07
186 0.0581544 9.79905e-08
187 0.0581544 9.06661e-08
188 0.0581544 8.4113e-08
189 0.0581544 7.82603e-08
190 0.0581544 7.30207e-08
191 0.0581544 6.85442e-08
192 0.0581544 6.46434e-08
193 0.0581544 6.10164e-08
194 0.0581544 5.79422e-08
195 0.0581544 5.51578e-08
196 0.0581544 5.26196e-08
197 0.0581544 5.00469e-08
198 0.0581544 4.74016e-08
199 0.0581544 4.47531e-08
200 0.0581544 4.21969e-08
201 0.0581544 3.96292e-08
202 0.0581544 3.70898e-08
203 0.0581544 3.48502e-08
204 0.0581544 3.29324e-08
205 0.0581544 3.12172e-08
206 0.0581544 2.96451e-08
207 0.0581544 2.80209e-08
208 0.0581544 2.6243e-08
209 0.0581544 2.4419e-08
210 0.0581544 2.26452e-08
211 0.0581544 2.09804e-08
212 0.0581544 1.94142e-08
213 0.0581544 1.79699e-08
214 0.0581544 1.66416e-08
215 0.0581544 1.54583e-08
216 0.0581544 1.437e-08
217 0.0581544 1.34381e-08
218 0.0581544 1.26058e-08
219 0.0581544 1.18448e-08
220 0.0581544 1.11536e-08
221 0.0581544 1.05195e-08
222 0.0581544 9.91822e-09
223 0.0581544 9.33105e-09
224 0.0581544 8.77973e-09
225 0.0581544 8.25179e-09
226 0.0581544 7.77273e-09
227 0.0581544 7.37384e-09
228 0.0581544 7.00839e-09
229 0.0581544 6.6941e-09
230 0.0581544 6.41523e-09
231 0.0581544 6.1496e-09
232 0.0581544 5.90816e-09
233 0.0581544 5.66021e-09
234 0.0581544 5.40425e-09
235 0.0581544 5.1338e-09
236 0.0581544 4.86504e-09
237 0.0581544 4.59449e-09
238 0.0581544 4.31346e-09
239 0.0581544 4.02853e-09
240 0.0581544 3.74425e-09
241 0.0581544 3.48623e-09
242 0.0581544 3.25011e-09
243 0.0581544 3.03922e-09
244 0.0581544 2.85173e-09
245 0.0581544 2.68349e-09
246 0.0581544 2.52883e-09
247 0.0581544 2.3896e-09
248 0.0581544 2.26218e-09
249 0.0581544 2.13831e-09


==> figures/data/planewave/F020.00_P000.00_N0032_O02_C00.120/cmcg_fine_filter.txt <==
N err mis
0 0.953967 0.122764
1 0.934332 0.0962325
2 0.916126 0.0822076
3 0.896949 0.0726873
4 0.877324 0.0654877
5 0.858403 0.0601829
6 0.838745 0.0558547
7 0.818608 0.0521965
8 0.798706 0.0491987
9 0.777903 0.0465601
10 0.75686 0.0442627
11 0.73607 0.0423151
12 0.714648 0.0405802
13 0.692544 0.0390207
14 0.670578 0.0376691
15 0.647268 0.0364203
16 0.623184 0.0352845
17 0.598773 0.0342755
18 0.572119 0.0333012
19 0.509142 0.0310704
20 0.414485 0.0274442
21 0.29261 0.021976
22 0.217646 0.0178334
23 0.163697 0.0141489
24 0.129805 0.0112649
25 0.109448 0.00912119
26 0.0972134 0.00759469
27 0.0891339 0.00645842
28 0.0835333 0.00559444
29 0.0794533 0.00493072
30 0.0763029 0.0043898
31 0.0737761 0.00394267
32 0.0719125 0.00360859
33 0.0702404 0.00331249
34 0.0688777 0.00307394
35 0.0677559 0.00287398
36 0.066761 0.00270637
37 0.0658615 0.00254894
38 0.065046 0.00239271
39 0.0643217 0.00226971
40 0.0638084 0.0021782
41 0.0634484 0.00211396
42 0.06319 0.00207941
43 0.0629032 0.00204278
44 0.0625574 0.00200383
45 0.0620981 0.00195919
46 0.0616013 0.00191528
47 0.0611699 0.00187381
48 0.0607468 0.0018345
49 0.060295 0.00179155
50 0.0598513 0.00174335
51 0.0594407 0.00170199
52 0.0591055 0.00166689
53 0.0588484 0.0016335
54 0.0586412 0.00160434
55 0.0584924 0.00158117
56 0.058392 0.00156315
57 0.0583188 0.00155084
58 0.0582687 0.00154291
59 0.058235 0.00153658
60 0.0582071 0.0015297
61 0.0581826 0.00152448
62 0.05816 0.00152044
63 0.0581396 0.00151641
64 0.0581237 0.00151421
65 0.058113 0.00151235
66 0.0581068 0.00151104
67 0.0581025 0.0015094
68 0.0580981 0.00150798
69 0.0580941 0.00150725
70 0.0580912 0.00150714
71 0.0580884 0.00150696
72 0.0580853 0.00150606
73 0.0580823 0.0015054
74 0.0580795 0.00150525
75 0.0580767 0.00150491
76 0.058074 0.00150501
77 0.0580713 0.00150475
78 0.0580686 0.00150413
79 0.0580658 0.00150401
80 0.0580631 0.00150351
81 0.0580609 0.00150345
82 0.0580589 0.00150349
83 0.0580573 0.00150318
84 0.0580559 0.00150284
85 0.0580548 0.00150258
86 0.0580539 0.00150241
87 0.0580531 0.00150247
88 0.0580525 0.00150261
89 0.0580521 0.00150256
90 0.0580519 0.00150256
91 0.0580519 0.00150254
92 0.058052 0.00150246
93 0.0580521 0.00150236
94 0.0580521 0.00150234
95 0.0580523 0.00150241
96 0.0580525 0.00150243
97 0.0580526 0.00150241
98 0.0580528 0.00150239
99 0.0580528 0.00150237
100 0.0580529 0.00150232
101 0.0580529 0.00150236
102 0.0580529 0.00150236
103 0.0580529 0.00150237
104 0.0580529 0.00150238
105 0.0580529 0.00150235
106 0.058053 0.00150231
107 0.058053 0.00150231
108 0.0580529 0.00150232
109 0.0580529 0.00150232
110 0.0580529 0.00150233
111 0.0580529 0.00150233
112 0.0580529 0.0015023
113 0.0580529 0.00150231
114 0.0580529 0.00150233
115 0.0580529 0.00150234
116 0.0580529 0.00150233
117 0.0580529 0.0015023
118 0.058053 0.00150233
119 0.058053 0.00150234
120 0.058053 0.00150231
121 0.0580531 0.00150232
122 0.0580531 0.00150231
123 0.0580532 0.00150229
124 0.0580533 0.00150231
125 0.0580533 0.00150233
126 0.0580533 0.00150233
127 0.0580534 0.00150234
128 0.0580534 0.00150234
129 0.0580534 0.00150233
130 0.0580535 0.00150233
131 0.0580535 0.00150232
132 0.0580535 0.00150231
133 0.0580535 0.00150231
134 0.0580535 0.00150231
135 0.0580535 0.00150231
136 0.0580535 0.00150231
137 0.0580535 0.00150231
138 0.0580535 0.00150232
139 0.0580535 0.00150232
140 0.0580535 0.00150232
141 0.0580535 0.00150231
142 0.0580535 0.00150231
143 0.0580535 0.00150231
144 0.0580536 0.00150231
145 0.0580536 0.00150231
146 0.0580536 0.00150231
147 0.0580536 0.00150231
148 0.0580536 0.00150231
149 0.0580536 0.00150231
150 0.0580536 0.00150232
151 0.0580536 0.00150232
152 0.0580536 0.00150231
153 0.0580537 0.00150231
154 0.0580537 0.00150231
155 0.0580537 0.00150231
156 0.0580537 0.00150231
157 0.0580537 0.00150231
158 0.0580537 0.00150231
159 0.0580537 0.00150231
160 0.0580537 0.00150231
161 0.0580537 0.00150231
162 0.0580537 0.00150231
163 0.0580537 0.00150231
164 0.0580537 0.00150231
165 0.0580537 0.00150231
166 0.0580537 0.00150231
167 0.0580537 0.00150231
168 0.0580537 0.00150231
169 0.0580537 0.00150231
170 0.0580537 0.00150231
171 0.0580537 0.00150231
172 0.0580537 0.00150231
173 0.0580537 0.00150231
174 0.0580537 0.00150231
175 0.0580537 0.00150231
176 0.0580537 0.00150231
177 0.0580537 0.00150231
178 0.0580537 0.00150231
179 0.0580537 0.00150231
180 0.0580537 0.00150231
181 0.0580537 0.00150231
182 0.0580537 0.00150231
183 0.0580537 0.00150231
184 0.0580537 0.00150231
185 0.0580537 0.00150231
186 0.0580537 0.00150231
187 0.0580537 0.00150231
188 0.0580537 0.00150231
189 0.0580537 0.00150231
190 0.0580537 0.00150231
191 0.0580537 0.00150231
192 0.0580537 0.00150231
193 0.0580537 0.00150231
194 0.0580537 0.00150231
195 0.0580537 0.00150231
196 0.0580537 0.00150231
197 0.0580537 0.00150231
198 0.0580537 0.00150231
199 0.0580537 0.00150231
200 0.0580537 0.00150231
201 0.0580537 0.00150231
202 0.0580537 0.00150231
203 0.0580537 0.00150231
204 0.0580537 0.00150231
205 0.0580537 0.00150231
206 0.0580537 0.00150231
207 0.0580537 0.00150231
208 0.0580537 0.00150231
209 0.0580537 0.00150231
210 0.0580537 0.00150231
211 0.0580537 0.00150231
212 0.0580537 0.00150231
213 0.0580537 0.00150231
214 0.0580537 0.00150231
215 0.0580537 0.00150231
216 0.0580537 0.00150231
217 0.0580537 0.00150231
218 0.0580537 0.00150231
219 0.0580537 0.00150231
220 0.0580537 0.00150231
221 0.0580537 0.00150231
222 0.0580537 0.00150231
223 0.0580537 0.00150231
224 0.0580537 0.00150231
225 0.0580537 0.00150231
226 0.0580537 0.00150231
227 0.0580537 0.00150231
228 0.0580537 0.00150231
229 0.0580537 0.00150231
230 0.0580537 0.00150231
231 0.0580537 0.00150231
232 0.0580537 0.00150231
233 0.0580537 0.00150231
234 0.0580537 0.00150231
235 0.0580537 0.00150231
236 0.0580537 0.00150231
237 0.0580537 0.00150231
238 0.0580537 0.00150231
239 0.0580537 0.00150231
240 0.0580537 0.00150231
241 0.0580537 0.00150231
242 0.0580537 0.00150231
243 0.0580537 0.00150231
244 0.0580537 0.00150231
245 0.0580537 0.00150231
246 0.0580537 0.00150231
247 0.0580537 0.00150231
248 0.0580537 0.00150231
249 0.0580537 0.00150231


==> figures/data/planewave/F020.00_P000.00_N0032_O02_C00.120/freq.txt <==
0.0586627 1.41421


==> figures/data/planewave/F020.00_P000.00_N0032_O02_C00.120/full_wave.txt <==
N err mis
0 0.975401 0.178013
1 0.94383 0.15792
2 0.915085 0.152246
3 0.886534 0.14798
4 0.857601 0.144327
5 0.828035 0.141051
6 0.797663 0.138037
7 0.766314 0.135202
8 0.733817 0.132574
9 0.699997 0.13013
10 0.66463 0.127816
11 0.627434 0.125635
12 0.588056 0.123553
13 0.546021 0.12159
14 0.50065 0.119727
15 0.45093 0.117944
16 0.395227 0.116224
17 0.330522 0.114598
18 0.249587 0.112991
19 0.13496 0.102994
20 0.0643998 0.0361974
21 0.0597461 0.0149547
22 0.0590343 0.0115896
23 0.0586677 0.00908969
24 0.0585003 0.00720653
25 0.0584015 0.00569575
26 0.0583217 0.00450017
27 0.0582927 0.0036771
28 0.0582619 0.00317809
29 0.058247 0.00281228
30 0.058238 0.00249293
31 0.0582228 0.00220436
32 0.0582142 0.00194794
33 0.0582043 0.00171681
34 0.0581968 0.00151659
35 0.0581894 0.00133742
36 0.0581809 0.00118265
37 0.0581759 0.00104509
38 0.0581718 0.000923843
39 0.0581677 0.000796743
40 0.0581626 0.000680218
41 0.0581581 0.000571794
42 0.0581554 0.000473913
43 0.0581542 0.000384747
44 0.0581544 0.000310968
45 0.0581551 0.000257782
46 0.0581548 0.000223178
47 0.0581543 0.000193511
48 0.0581538 0.000166186
49 0.0581532 0.000142356
50 0.058153 0.000122266
51 0.058153 0.000106215
52 0.0581533 9.23039e-05
53 0.0581537 7.95344e-05
54 0.0581539 6.80228e-05
55 0.0581541 5.8343e-05
56 0.0581542 5.08433e-05
57 0.0581545 4.545e-05
58 0.0581544 4.14708e-05
59 0.0581546 3.78468e-05
60 0.0581546 3.43593e-05
61 0.0581544 3.08856e-05
62 0.0581545 2.76018e-05
63 0.0581545 2.43917e-05
64 0.0581544 2.13958e-05
65 0.0581544 1.85393e-05
66 0.0581545 1.56803e-05
67 0.0581545 1.3032e-05
68 0.0581544 1.04615e-05
69 0.0581544 8.31723e-06
70 0.0581544 6.6784e-06
71 0.0581544 5.34874e-06
72 0.0581544 4.21173e-06
73 0.0581544 3.67296e-06
74 0.0581544 3.31154e-06
75 0.0581544 2.97596e-06
76 0.0581544 2.65084e-06
77 0.0581544 2.37734e-06
78 0.0581544 2.11831e-06
79 0.0581544 1.88448e-06
80 0.0581544 1.66762e-06
81 0.0581544 1.47047e-06
82 0.0581544 1.28218e-06
83 0.0581544 1.08921e-06
84 0.0581544 9.29413e-07
85 0.0581544 7.89252e-07
86 0.0581544 7.09871e-07
87 0.0581544 6.46822e-07
88 0.0581544 5.83994e-07
89 0.0581544 5.18422e-07
90 0.0581544 4.63084e-07
91 0.0581544 4.13247e-07
92 0.0581544 3.65055e-07
93 0.0581544 3.19849e-07
94 0.0581544 2.75403e-07
95 0.0581544 2.31207e-07
96 0.0581544 1.94653e-07
97 0.0581544 1.65627e-07
98 0.0581544 1.36423e-07
99 0.0581544 1.09313e-07
100 0.0581544 8.34132e-08
101 0.0581544 7.32732e-08
102 0.0581544 6.70203e-08
103 0.0581544 6.15195e-08
104 0.0581544 5.66055e-08
105 0.0581544 5.16589e-08
106 0.0581544 4.71132e-08
107 0.0581544 4.20599e-08
108 0.0581544 3.7159e-08
109 0.0581544 3.2856e-08
110 0.0581544 2.85126e-08
111 0.0581544 2.36584e-08
112 0.0581544 1.93255e-08
113 0.0581544 1.52993e-08
114 0.0581544 1.34033e-08
115 0.0581544 1.211e-08
116 0.0581544 1.08736e-08
117 0.0581544 9.77479e-09
118 0.0581544 8.9783e-09
119 0.0581544 8.20599e-09
120 0.0581544 7.42948e-09
121 0.0581544 6.59558e-09
122 0.0581544 5.76372e-09
123 0.0581544 5.13323e-09
124 0.0581544 4.57713e-09
125 0.0581544 4.04679e-09
126 0.0581544 3.42701e-09
127 0.0581544 2.66853e-09
128 0.0581544 1.93605e-09
129 0.0581544 1.68778e-09
130 0.0581544 1.56296e-09
131 0.0581544 1.45311e-09
132 0.0581544 1.34999e-09
133 0.0581544 1.2464e-09
134 0.0581544 1.15176e-09
135 0.0581544 1.03818e-09
136 0.0581544 9.29578e-10
137 0.0581544 8.25636e-10
138 0.0581544 7.26338e-10
139 0.0581544 6.18517e-10
140 0.0581544 4.97249e-10
141 0.0581544 3.96372e-10
142 0.0581544 3.43254e-10
143 0.0581544 3.04005e-10
144 0.0581544 2.65216e-10
145 0.0581544 2.44336e-10
146 0.0581544 2.27951e-10
147 0.0581544 2.09991e-10
148 0.0581544 1.91721e-10
149 0.0581544 1.74839e-10
150 0.0581544 1.59896e-10
151 0.0581544 1.48003e-10
152 0.0581544 1.36827e-10
153 0.0581544 1.23587e-10
154 0.0581544 1.06227e-10
155 0.0581544 8.59584e-11
156 0.0581544 6.50989e-11
157 0.0581544 5.65369e-11
158 0.0581544 5.21041e-11
159 0.0581544 4.81273e-11
160 0.0581544 4.44359e-11
161 0.0581544 4.10438e-11
162 0.0581544 3.80229e-11
163 0.0581544 3.51631e-11
164 0.0581544 3.20928e-11
165 0.0581544 2.91273e-11
166 0.0581544 2.61459e-11
167 0.0581544 2.31993e-11
168 0.0581544 2.02738e-11
169 0.0581544 1.74076e-11
170 0.0581544 1.53381e-11
171 0.0581544 1.38398e-11
172 0.0581544 1.25299e-11
173 0.0581544 1.14844e-11
174 0.0581544 1.05904e-11
175 0.0581544 9.76219e-12
176 0.0581544 8.98085e-12
177 0.0581544 8.27934e-12
178 0.0581544 7.64377e-12
179 0.0581544 7.06855e-12
180 0.0581544 6.51077e-12
181 0.0581544 5.95793e-12
182 0.0581544 5.37434e-12
183 0.0581544 4.75578e-12
184 0.0581544 4.15665e-12
185 0.0581544 3.76238e-12
186 0.0581544 3.45415e-12
187 0.0581544 3.17377e-12
188 0.0581544 2.91923e-12
189 0.0581544 2.68646e-12
190 0.0581544 2.47125e-12
191 0.0581544 2.27373e-12
192 0.0581544 2.08942e-12
193 0.0581544 1.91847e-12
194 0.0581544 1.75655e-12
195 0.0581544 1.60412e-12
196 0.0581544 1.46184e-12
197 0.0581544 1.33093e-12
198 0.0581544 1.22054e-12
199 0.0581544 1.11473e-12
200 0.0581544 1.01546e-12
201 0.0581544 9.34013e-13
202 0.0581544 8.5853e-13
203 0.0581544 7.89107e-13
204 0.0581544 7.25347e-13
205 0.0581544 6.66777e-13
206 0.0581544 6.13051e-13
207 0.0581544 5.63431e-13
208 0.0581544 5.17699e-13
209 0.0581544 4.75192e-13
210 0.0581544 4.35456e-13
211 0.0581544 3.98062e-13
212 0.0581544 3.6383e-13
213 0.0581544 3.33389e-13
214 0.0581544 3.06078e-13
215 0.0581544 2.81097e-13
216 0.0581544 2.57963e-13
217 0.0581544 2.36985e-13
218 0.0581544 2.17692e-13
219 0.0581544 1.99984e-13
220 0.0581544 1.83693e-13
221 0.0581544 1.68722e-13
222 0.0581544 1.54934e-13
223 0.0581544 1.42263e-13
224 0.0581544 1.30585e-13
225 0.0581544 1.1985e-13
226 0.0581544 1.09775e-13
227 0.0581544 1.00789e-13
228 0.0581544 9.26669e-14
229 0.0581544 8.50472e-14
230 0.0581544 7.80986e-14
231 0.0581544 7.17294e-14
232 0.0581544 6.58806e-14
233 0.0581544 6.04907e-14
234 0.0581544 5.55642e-14
235 0.0581544 5.10397e-14
236 0.0581544 4.68757e-14
237 0.0581544 4.30441e-14
238 0.0581544 3.95285e-14
239 0.0581544 3.62891e-14
240 0.0581544 3.33105e-14
241 0.0581544 3.05707e-14
242 0.0581544 2.80739e-14
243 0.0581544 2.57815e-14
244 0.0581544 2.36855e-14
245 0.0581544 2.17492e-14
246 0.0581544 1.99774e-14
247 0.0581544 1.83445e-14
248 0.0581544 1.6849e-14
249 0.0581544 1.54703e-14
250 0.0581544 1.42097e-14
251 0.0581544 1.30544e-14
252 0.0581544 1.19887e-14
253 0.0581544 1.10105e-14
254 0.0581544 1.01114e-14
255 0.0581544 9.2874e-15
256 0.0581544 8.52902e-15
257 0.0581544 7.83207e-15
258 0.0581544 7.20056e-15
259 0.0581544 6.61031e-15
260 0.0581544 6.07136e-15
261 0.0581544 5.5835e-15
262 0.0581544 5.12773e-15
263 0.0581544 4.71266e-15
264 0.0581544 4.32749e-15
265 0.0581544 3.9811e-15
266 0.0581544 3.65983e-15
267 0.0581544 3.3661e-15
268 0.0581544 3.09244e-15
269 0.0581544 2.84307e-15
270 0.0581544 2.61554e-15
271 0.0581544 2.41154e-15
272 0.0581544 2.21907e-15
273 0.0581544 2.04428e-15
274 0.0581544 1.88387e-15
275 0.0581544 1.73858e-15
276 0.0581544 1.60274e-15
277 0.0581544 1.48177e-15
278 0.0581544 1.37147e-15
279 0.0581544 1.26915e-15
280 0.0581544 1.17454e-15
281 0.0581544 1.09432e-15
282 0.0581544 1.01509e-15
283 0.0581544 9.45232e-16
284 0.0581544 8.81995e-16
285 0.0581544 8.31026e-16
286 0.0581544 7.75963e-16
287 0.0581544 7.32945e-16
288 0.0581544 6.9146e-16
289 0.0581544 6.57431e-16
290 0.0581544 6.20644e-16
291 0.0581544 5.96518e-16
292 0.0581544 5.69945e-16
293 0.0581544 5.48277e-16
294 0.0581544 5.23677e-16
295 0.0581544 5.08254e-16
296 0.0581544 4.94142e-16
297 0.0581544 4.84396e-16
298 0.0581544 4.73404e-16
299 0.0581544 4.6189e-16
300 0.0581544 4.54689e-16
301 0.0581544 4.49725e-16
302 0.0581544 4.43354e-16
303 0.0581544 4.373e-16
304 0.0581544 4.31639e-16
305 0.0581544 4.26373e-16
306 0.0581544 4.21184e-16
307 0.0581544 4.2152e-16
308 0.0581544 4.18778e-16
309 0.0581544 4.17133e-16
310 0.0581544 4.13583e-16
311 0.0581544 4.14001e-16
312 0.0581544 4.14302e-16
313 0.0581544 4.16738e-16
314 0.0581544 4.16153e-16
315 0.0581544 4.12866e-16
316 0.0581544 4.11532e-16
317 0.0581544 4.11544e-16
318 0.0581544 4.14752e-16
319 0.0581544 4.1619e-16
320 0.0581544 4.17258e-16
321 0.0581544 4.17992e-16
322 0.0581544 4.15166e-16
323 0.0581544 4.12647e-16
324 0.0581544 4.10245e-16
325 0.0581544 4.07716e-16
326 0.0581544 4.05299e-16
327 0.0581544 4.07757e-16
328 0.0581544 4.07105e-16
329 0.0581544 4.08147e-16
330 0.0581544 4.09012e-16
331 0.0581544 4.10935e-16
332 0.0581544 4.09498e-16
333 0.0581544 4.08244e-16
334 0.0581544 4.07118e-16
335 0.0581544 4.08369e-16
336 0.0581544 4.07264e-16
337 0.0581544 4.05922e-16
338 0.0581544 4.07195e-16
339 0.0581544 4.10728e-16
340 0.0581544 4.09554e-16
341 0.0581544 4.10789e-16
342 0.0581544 4.08735e-16
343 0.0581544 4.08997e-16
344 0.0581544 4.06672e-16
345 0.0581544 4.04742e-16
346 0.0581544 4.03934e-16
347 0.0581544 4.01728e-16
348 0.0581544 4.00687e-16
349 0.0581544 4.00483e-16
350 0.0581544 4.04513e-16
351 0.0581544 4.0542e-16
352 0.0581544 4.06624e-16
353 0.0581544 4.06322e-16
354 0.0581544 4.0836e-16
355 0.0581544 4.09237e-16
356 0.0581544 4.10317e-16
357 0.0581544 4.08363e-16
358 0.0581544 4.05993e-16
359 0.0581544 4.05704e-16
360 0.0581544 4.0495e-16
361 0.0581544 4.05934e-16
362 0.0581544 4.04368e-16
363 0.0581544 4.0393e-16
364 0.0581544 4.0478e-16
365 0.0581544 4.05998e-16
366 0.0581544 4.0909e-16
367 0.0581544 4.09953e-16
368 0.0581544 4.07419e-16
369 0.0581544 4.07656e-16
370 0.0581544 4.08374e-16
371 0.0581544 4.0845e-16
372 0.0581544 4.09704e-16
373 0.0581544 4.11595e-16
374 0.0581544 4.11813e-16
375 0.0581544 4.10621e-16
376 0.0581544 4.0957e-16
377 0.0581544 4.11673e-16
378 0.0581544 4.09109e-16
379 0.0581544 4.07018e-16
380 0.0581544 4.08817e-16
381 0.0581544 4.08534e-16
382 0.0581544 4.11096e-16
383 0.0581544 4.08809e-16
384 0.0581544 4.03671e-16
385 0.0581544 4.05595e-16
386 0.0581544 4.06106e-16
387 0.0581544 4.05357e-16
388 0.0581544 4.02362e-16
389 0.0581544 4.02861e-16
390 0.0581544 4.04554e-16
391 0.0581544 4.06578e-16
392 0.0581544 4.06306e-16
393 0.0581544 4.04326e-16
394 0.0581544 4.02915e-16
395 0.0581544 4.03349e-16
396 0.0581544 4.04989e-16
397 0.0581544 4.08023e-16
398 0.0581544 4.07113e-16
399 0.0581544 4.08481e-16
400 0.0581544 4.08828e-16
401 0.0581544 4.09509e-16
402 0.0581544 4.13816e-16
403 0.0581544 4.12252e-16
404 0.0581544 4.11859e-16
405 0.0581544 4.11117e-16
406 0.0581544 4.08844e-16
407 0.0581544 4.07755e-16
408 0.0581544 4.06321e-16
409 0.0581544 4.07496e-16
410 0.0581544 4.06958e-16
411 0.0581544 4.04569e-16
412 0.0581544 4.04913e-16
413 0.0581544 4.02562e-16
414 0.0581544 4.00133e-16
415 0.0581544 3.99111e-16
416 0.0581544 3.97326e-16
417 0.0581544 3.98034e-16
418 0.0581544 4.00691e-16
419 0.0581544 4.01987e-16
420 0.0581544 4.01442e-16
421 0.0581544 4.03031e-16
422 0.0581544 4.04389e-16
423 0.0581544 4.0583e-16
424 0.0581544 4.04378e-16
425 0.0581544 4.05017e-16
426 0.0581544 4.08496e-16
427 0.0581544 4.07791e-16
428 0.0581544 4.05137e-16
429 0.0581544 4.04099e-16
430 0.0581544 4.05704e-16
431 0.0581544 4.10139e-16
432 0.0581544 4.10813e-16
433 0.0581544 4.10957e-16
434 0.0581544 4.11867e-16
435 0.0581544 4.12612e-16
436 0.0581544 4.11704e-16
437 0.0581544 4.11643e-16
438 0.0581544 4.11161e-16
439 0.0581544 4.10163e-16
440 0.0581544 4.09191e-16
441 0.0581544 4.0819e-16
442 0.0581544 4.054e-16
443 0.0581544 4.05912e-16
444 0.0581544 4.07572e-16
445 0.0581544 4.09092e-16
446 0.0581544 4.06509e-16
447 0.0581544 4.0351e-16
448 0.0581544 4.05026e-16
449 0.0581544 4.03789e-16
450 0.0581544 4.04128e-16
451 0.0581544 4.03379e-16
452 0.0581544 4.02408e-16
453 0.0581544 4.02655e-16
454 0.0581544 4.02979e-16
455 0.0581544 4.0129e-16
456 0.0581544 4.05387e-16
457 0.0581544 4.05489e-16
458 0.0581544 4.06145e-16
459 0.0581544 4.08588e-16
460 0.0581544 4.0927e-16
461 0.0581544 4.09716e-16
462 0.0581544 4.09762e-16
463 0.0581544 4.08811e-16
464 0.0581544 4.09161e-16
465 0.0581544 4.08714e-16
466 0.0581544 4.08085e-16
467 0.0581544 4.08004e-16
468 0.0581544 4.08362e-16
469 0.0581544 4.10004e-16
470 0.0581544 4.06338e-16
471 0.0581544 4.06633e-16
472 0.0581544 4.06794e-16
473 0.0581544 4.06574e-16
474 0.0581544 4.07753e-16
475 0.0581544 4.09617e-16
476 0.0581544 4.08894e-16
477 0.0581544 4.10129e-16
478 0.0581544 4.11604e-16
479 0.0581544 4.1166e-16
480 0.0581544 4.12108e-16
481 0.0581544 4.11366e-16
482 0.0581544 4.08551e-16
483 0.0581544 4.08606e-16
484 0.0581544 4.07336e-16
485 0.0581544 4.075e-16
486 0.0581544 4.0625e-16
487 0.0581544 4.07046e-16
488 0.0581544 4.06237e-16
489 0.0581544 4.06627e-16
490 0.0581544 4.06899e-16
491 0.0581544 4.08127e-16
492 0.0581544 4.04619e-16
493 0.0581544 4.0181e-16
494 0.0581544 4.03634e-16
495 0.0581544 4.04288e-16
496 0.0581544 4.02435e-16
497 0.0581544 4.01285e-16
498 0.0581544 4.00398e-16
499 0.0581544 4.02685e-16


==> figures/data/planewave/F020.00_P022.50_N0032_O02_C00.120/cmcg.txt <==
N err mis
0 0.953673 0.125817
1 0.932319 0.0999278
2 0.912071 0.0857694
3 0.890449 0.0758745
4 0.868288 0.0682101
5 0.846946 0.0624098
6 0.824982 0.0575577
7 0.803037 0.0534501
8 0.781496 0.0500006
9 0.759429 0.0469252
10 0.737579 0.0442197
11 0.716669 0.0419265
12 0.695685 0.0398894
13 0.675045 0.0381092
14 0.65438 0.0365275
15 0.633557 0.0351112
16 0.612329 0.033825
17 0.591146 0.0326834
18 0.568801 0.0316115
19 0.545316 0.0305957
20 0.516492 0.0294429
21 0.466779 0.0274486
22 0.402031 0.0246381
23 0.341453 0.0216757
24 0.299012 0.0193351
25 0.2656 0.0172833
26 0.238905 0.0154815
27 0.218911 0.0140197
28 0.203725 0.0128493
29 0.191005 0.0118435
30 0.179877 0.0109507
31 0.169786 0.0101356
32 0.160679 0.00939702
33 0.152624 0.00874376
34 0.145513 0.00817265
35 0.138818 0.00764235
36 0.132845 0.00717871
37 0.127114 0.00674366
38 0.121863 0.0063553
39 0.116969 0.0060048
40 0.112214 0.00567495
41 0.107592 0.00536248
42 0.103231 0.00507488
43 0.0992823 0.00482192
44 0.095691 0.00460294
45 0.0917371 0.00437263
46 0.0872617 0.00411488
47 0.0822519 0.0038189
48 0.0775062 0.00352301
49 0.0728207 0.00320847
50 0.0688342 0.00291579
51 0.0654207 0.00263925
52 0.0625681 0.0023837
53 0.0602445 0.00215262
54 0.0583323 0.00194102
55 0.0568117 0.00175525
56 0.0555596 0.0015873
57 0.0545273 0.00143474
58 0.053695 0.0013002
59 0.0530597 0.00118952
60 0.0525191 0.00108858
61 0.0520601 0.000995963
62 0.0516986 0.000917155
63 0.0513969 0.000847337
64 0.0511436 0.000786106
65 0.0509358 0.000734403
66 0.0507478 0.00068683
67 0.0505816 0.000644304
68 0.0504428 0.000608359
69 0.0503278 0.00057847
70 0.0502199 0.000550585
71 0.0501158 0.000523474
72 0.0500102 0.00049537
73 0.0499199 0.000470983
74 0.0498316 0.000446618
75 0.049744 0.000422024
76 0.0496592 0.000397337
77 0.0495827 0.000373766
78 0.0495137 0.00035135
79 0.0494484 0.000328821
80 0.0493865 0.000305872
81 0.0493325 0.000284773
82 0.0492854 0.000265479
83 0.0492418 0.000246457
84 0.0492019 0.000227956
85 0.0491662 0.000210093
86 0.0491337 0.00019216
87 0.0491058 0.000175361
88 0.0490824 0.000159899
89 0.049064 0.000146577
90 0.049048 0.000134103
91 0.0490354 0.000123218
92 0.0490252 0.000113663
93 0.0490169 0.000105164
94 0.0490102 9.7635e-05
95 0.0490052 9.13629e-05
96 0.0490014 8.57972e-05
97 0.0489983 8.07951e-05
98 0.0489956 7.61984e-05
99 0.0489935 7.20722e-05
100 0.0489918 6.82531e-05
101 0.0489904 6.46824e-05
102 0.0489892 6.12218e-05
103 0.0489881 5.78496e-05
104 0.0489872 5.46989e-05
105 0.0489863 5.17073e-05
106 0.0489854 4.87455e-05
107 0.0489846 4.60346e-05
108 0.0489838 4.35289e-05
109 0.048983 4.12225e-05
110 0.0489824 3.90704e-05
111 0.0489819 3.69856e-05
112 0.0489814 3.50351e-05
113 0.0489809 3.31222e-05
114 0.0489803 3.10797e-05
115 0.0489797 2.90241e-05
116 0.0489792 2.71345e-05
117 0.0489787 2.52998e-05
118 0.0489782 2.35635e-05
119 0.0489777 2.19173e-05
120 0.0489774 2.04301e-05
121 0.0489771 1.90846e-05
122 0.0489769 1.7883e-05
123 0.0489767 1.67529e-05
124 0.0489765 1.57811e-05
125 0.0489764 1.48923e-05
126 0.0489763 1.40987e-05
127 0.0489762 1.33654e-05
128 0.0489761 1.26997e-05
129 0.0489761 1.2082e-05
130 0.0489761 1.14836e-05
131 0.048976 1.09192e-05
132 0.048976 1.03947e-05
133 0.048976 9.92522e-06
134 0.048976 9.4667e-06
135 0.048976 9.00533e-06
136 0.048976 8.54964e-06
137 0.048976 8.11386e-06
138 0.048976 7.69821e-06
139 0.048976 7.32187e-06
140 0.048976 6.97292e-06
141 0.048976 6.65185e-06
142 0.048976 6.34259e-06
143 0.048976 6.04567e-06
144 0.048976 5.74438e-06
145 0.048976 5.41853e-06
146 0.048976 5.08481e-06
147 0.048976 4.74706e-06
148 0.048976 4.42248e-06
149 0.048976 4.11738e-06
150 0.0489759 3.8419e-06
151 0.0489759 3.59718e-06
152 0.0489759 3.36546e-06
153 0.0489759 3.1455e-06
154 0.0489759 2.94755e-06
155 0.0489759 2.77413e-06
156 0.0489759 2.61854e-06
157 0.0489759 2.47264e-06
158 0.0489759 2.33322e-06
159 0.0489759 2.20473e-06
160 0.0489759 2.08189e-06
161 0.0489759 1.9622e-06
162 0.0489759 1.85254e-06
163 0.0489759 1.75626e-06
164 0.0489759 1.67434e-06
165 0.0489759 1.60033e-06
166 0.0489759 1.53279e-06
167 0.048976 1.46984e-06
168 0.048976 1.40626e-06
169 0.048976 1.33898e-06
170 0.048976 1.26409e-06
171 0.048976 1.18568e-06
172 0.048976 1.10776e-06
173 0.048976 1.03396e-06
174 0.048976 9.62443e-07
175 0.048976 8.94161e-07
176 0.0489761 8.34567e-07
177 0.0489761 7.80633e-07
178 0.0489761 7.33405e-07
179 0.0489761 6.91357e-07
180 0.0489761 6.52015e-07
181 0.0489761 6.1236e-07
182 0.0489761 5.74327e-07
183 0.0489761 5.36415e-07
184 0.0489761 4.99104e-07
185 0.0489761 4.61263e-07
186 0.0489761 4.25341e-07
187 0.0489761 3.92735e-07
188 0.0489761 3.65308e-07
189 0.0489761 3.42099e-07
190 0.0489761 3.22145e-07
191 0.0489761 3.0523e-07
192 0.0489761 2.90112e-07
193 0.0489761 2.76581e-07
194 0.0489761 2.63453e-07
195 0.0489761 2.50088e-07
196 0.0489761 2.3622e-07
197 0.0489761 2.2279e-07
198 0.0489761 2.09999e-07
199 0.0489761 1.9831e-07
200 0.0489761 1.87544e-07
201 0.0489761 1.77477e-07
202 0.0489761 1.68151e-07
203 0.0489761 1.59203e-07
204 0.0489761 1.50655e-07
205 0.048976 1.4251e-07
206 0.048976 1.34666e-07
207 0.048976 1.26623e-07
208 0.048976 1.18064e-07
209 0.048976 1.09467e-07
210 0.048976 1.01034e-07
211 0.048976 9.30054e-08
212 0.048976 8.55736e-08
213 0.048976 7.90454e-08
214 0.048976 7.34361e-08
215 0.048976 6.87232e-08
216 0.048976 6.45716e-08
217 0.048976 6.08195e-08
218 0.048976 5.73284e-08
219 0.048976 5.40301e-08
220 0.048976 5.08867e-08
221 0.048976 4.80221e-08
222 0.048976 4.53928e-08
223 0.048976 4.29096e-08
224 0.048976 4.06158e-08
225 0.048976 3.8472e-08
226 0.048976 3.65598e-08
227 0.048976 3.47834e-08
228 0.048976 3.31019e-08
229 0.048976 3.15121e-08
230 0.048976 2.99759e-08
231 0.048976 2.84883e-08
232 0.048976 2.70058e-08
233 0.048976 2.55171e-08
234 0.048976 2.39364e-08
235 0.048976 2.22678e-08
236 0.048976 2.06521e-08
237 0.048976 1.90923e-08
238 0.048976 1.76757e-08
239 0.048976 1.63564e-08
240 0.048976 1.50935e-08
241 0.048976 1.39298e-08
242 0.048976 1.28734e-08
243 0.048976 1.18856e-08
244 0.048976 1.09668e-08
245 0.048976 1.018e-08
246 0.048976 9.48292e-09
247 0.048976 8.88006e-09
248 0.048976 8.3672e-09
249 0.048976 7.92448e-09


==> figures/data/planewave/F020.00_P022.50_N0032_O02_C00.120/cmcg_fine_filter.txt <==
N err mis
0 0.953655 0.125887
1 0.932306 0.0999856
2 0.912059 0.0858232
3 0.890439 0.0759258
4 0.868279 0.0682611
5 0.846938 0.0624591
6 0.824974 0.0576063
7 0.803029 0.0534977
8 0.781488 0.0500473
9 0.75942 0.0469727
10 0.737571 0.0442681
11 0.716661 0.0419756
12 0.695677 0.0399389
13 0.675036 0.0381589
14 0.654371 0.0365776
15 0.633547 0.035162
16 0.61232 0.0338776
17 0.591136 0.0327371
18 0.568791 0.0316654
19 0.545305 0.0306497
20 0.516481 0.0294962
21 0.466767 0.0275024
22 0.402017 0.0246977
23 0.341437 0.0217437
24 0.298994 0.0194061
25 0.265579 0.0173568
26 0.238881 0.0155616
27 0.218885 0.0141079
28 0.203697 0.0129454
29 0.190975 0.0119488
30 0.179844 0.0110652
31 0.169751 0.010258
32 0.160642 0.00952561
33 0.152584 0.00887989
34 0.145471 0.00831953
35 0.138773 0.00779962
36 0.132797 0.00734537
37 0.127063 0.00692144
38 0.12181 0.00654489
39 0.116913 0.00620641
40 0.112156 0.00588458
41 0.10753 0.00558013
42 0.103166 0.00530823
43 0.0992141 0.00506681
44 0.0956201 0.00484931
45 0.0916637 0.00463545
46 0.0871847 0.00441016
47 0.0821709 0.0041299
48 0.0774217 0.00384833
49 0.072732 0.00357156
50 0.0687417 0.00330675
51 0.0653246 0.00306005
52 0.0624683 0.00285085
53 0.0601412 0.0026631
54 0.0582261 0.00249473
55 0.0567035 0.00234663
56 0.0554493 0.00221878
57 0.0544149 0.00211948
58 0.0535809 0.00203162
59 0.0529443 0.0019612
60 0.0524026 0.00190182
61 0.0519426 0.00184723
62 0.0515803 0.00180618
63 0.0512779 0.00177275
64 0.051024 0.00174411
65 0.0508157 0.00172218
66 0.0506272 0.00170338
67 0.0504606 0.00168637
68 0.0503214 0.00167148
69 0.0502061 0.00166137
70 0.0500979 0.0016526
71 0.0499935 0.00164375
72 0.0498876 0.00163614
73 0.0497971 0.00162893
74 0.0497085 0.00162083
75 0.0496206 0.00161329
76 0.0495355 0.00160768
77 0.0494588 0.00160327
78 0.0493896 0.0015989
79 0.049324 0.00159469
80 0.049262 0.00158984
81 0.0492078 0.0015845
82 0.0491605 0.00158024
83 0.0491168 0.00157793
84 0.0490767 0.00157582
85 0.0490409 0.00157351
86 0.0490082 0.00157164
87 0.0489802 0.00156947
88 0.0489567 0.0015674
89 0.0489383 0.00156585
90 0.0489223 0.00156453
91 0.0489095 0.00156353
92 0.0488993 0.0015629
93 0.048891 0.00156287
94 0.0488842 0.00156254
95 0.0488792 0.00156126
96 0.0488753 0.001561
97 0.0488722 0.00156153
98 0.0488696 0.00156098
99 0.0488674 0.00156032
100 0.0488656 0.00156046
101 0.0488642 0.0015605
102 0.048863 0.00156003
103 0.048862 0.00155987
104 0.048861 0.00156008
105 0.0488602 0.00155997
106 0.0488592 0.0015598
107 0.0488584 0.00155988
108 0.0488576 0.0015598
109 0.0488568 0.00155957
110 0.0488562 0.00155966
111 0.0488557 0.00155962
112 0.0488552 0.0015595
113 0.0488547 0.00155955
114 0.0488541 0.00155942
115 0.0488535 0.00155938
116 0.048853 0.00155933
117 0.0488525 0.00155925
118 0.048852 0.00155934
119 0.0488515 0.0015593
120 0.0488512 0.0015592
121 0.0488509 0.00155921
122 0.0488507 0.0015592
123 0.0488504 0.00155918
124 0.0488503 0.00155922
125 0.0488502 0.00155923
126 0.0488501 0.00155923
127 0.04885 0.00155919
128 0.0488499 0.00155917
129 0.0488499 0.00155919
130 0.0488499 0.00155921
131 0.0488498 0.00155922
132 0.0488498 0.0015592
133 0.0488498 0.00155916
134 0.0488498 0.00155913
135 0.0488498 0.00155915
136 0.0488498 0.00155915
137 0.0488498 0.00155914
138 0.0488498 0.00155916
139 0.0488498 0.00155915
140 0.0488498 0.00155914
141 0.0488498 0.00155914
142 0.0488498 0.00155914
143 0.0488498 0.00155916
144 0.0488498 0.00155914
145 0.0488498 0.00155912
146 0.0488498 0.00155914
147 0.0488498 0.00155917
148 0.0488498 0.00155916
149 0.0488498 0.00155915
150 0.0488497 0.00155916
151 0.0488497 0.00155915
152 0.0488497 0.00155914
153 0.0488497 0.00155914
154 0.0488497 0.00155913
155 0.0488497 0.00155913
156 0.0488497 0.00155914
157 0.0488497 0.00155914
158 0.0488497 0.00155914
159 0.0488497 0.00155915
160 0.0488497 0.00155914
161 0.0488497 0.00155914
162 0.0488497 0.00155914
163 0.0488497 0.00155914
164 0.0488497 0.00155913
165 0.0488497 0.00155913
166 0.0488497 0.00155913
167 0.0488498 0.00155914
168 0.0488498 0.00155914
169 0.0488498 0.00155914
170 0.0488498 0.00155913
171 0.0488498 0.00155913
172 0.0488498 0.00155913
173 0.0488498 0.00155913
174 0.0488498 0.00155913
175 0.0488498 0.00155913
176 0.0488499 0.00155913
177 0.0488499 0.00155913
178 0.0488499 0.00155914
179 0.0488499 0.00155913
180 0.0488499 0.00155913
181 0.0488499 0.00155914
182 0.0488499 0.00155914
183 0.0488499 0.00155914
184 0.0488499 0.00155914
185 0.0488499 0.00155914
186 0.0488499 0.00155914
187 0.0488499 0.00155913
188 0.0488499 0.00155913
189 0.0488499 0.00155913
190 0.0488499 0.00155913
191 0.0488499 0.00155913
192 0.0488499 0.00155913
193 0.0488499 0.00155913
194 0.0488499 0.00155914
195 0.0488499 0.00155914
196 0.0488499 0.00155914
197 0.0488499 0.00155914
198 0.0488499 0.00155914
199 0.0488499 0.00155913
200 0.0488499 0.00155913
201 0.0488499 0.00155913
202 0.0488499 0.00155913
203 0.0488499 0.00155913
204 0.0488499 0.00155913
205 0.0488499 0.00155913
206 0.0488498 0.00155913
207 0.0488498 0.00155913
208 0.0488498 0.00155913
209 0.0488498 0.00155913
210 0.0488498 0.00155913
211 0.0488498 0.00155913
212 0.0488498 0.00155913
213 0.0488498 0.00155913
214 0.0488498 0.00155913
215 0.0488498 0.00155913
216 0.0488498 0.00155913
217 0.0488498 0.00155913
218 0.0488498 0.00155913
219 0.0488498 0.00155913
220 0.0488498 0.00155913
221 0.0488498 0.00155913
222 0.0488498 0.00155913
223 0.0488498 0.00155913
224 0.0488498 0.00155913
225 0.0488498 0.00155913
226 0.0488498 0.00155913
227 0.0488498 0.00155913
228 0.0488498 0.00155913
229 0.0488498 0.00155913
230 0.0488498 0.00155913
231 0.0488498 0.00155913
232 0.0488498 0.00155913
233 0.0488498 0.00155913
234 0.0488498 0.00155913
235 0.0488498 0.00155913
236 0.0488498 0.00155913
237 0.0488498 0.00155913
238 0.0488498 0.00155913
239 0.0488498 0.00155913
240 0.0488498 0.00155913
241 0.0488498 0.00155913
242 0.0488498 0.00155913
243 0.0488498 0.00155913
244 0.0488498 0.00155913
245 0.0488498 0.00155913
246 0.0488498 0.00155913
247 0.0488498 0.00155913
248 0.0488498 0.00155913
249 0.0488498 0.00155913


==> figures/data/planewave/F020.00_P022.50_N0032_O02_C00.120/freq.txt <==
0.0478756 1.41421


==> figures/data/planewave/F020.00_P022.50_N0032_O02_C00.120/full_wave.txt <==
N err mis
0 0.975789 0.17933
1 0.943298 0.16108
2 0.91252 0.154466
3 0.88144 0.149853
4 0.849786 0.145718
5 0.817512 0.141813
6 0.784627 0.138086
7 0.751176 0.134494
8 0.717163 0.130997
9 0.682548 0.127597
10 0.647261 0.124276
11 0.611184 0.121006
12 0.574176 0.117792
13 0.536 0.114626
14 0.496366 0.111514
15 0.454868 0.108416
16 0.410946 0.105369
17 0.363722 0.102292
18 0.311707 0.0992231
19 0.251753 0.0961411
20 0.174144 0.0900079
21 0.104163 0.0716823
22 0.0702967 0.0488693
23 0.0607244 0.0351944
24 0.0594761 0.0244015
25 0.0571163 0.0174891
26 0.0558476 0.012199
27 0.0552186 0.0086764
28 0.0544103 0.00695516
29 0.0540205 0.00608771
30 0.0534861 0.00545757
31 0.0529974 0.00493123
32 0.0524845 0.00446322
33 0.0521078 0.00405727
34 0.0517456 0.00372979
35 0.0514139 0.0034833
36 0.0510566 0.00328876
37 0.0507046 0.00312773
38 0.0503543 0.00299066
39 0.0500316 0.00286089
40 0.0497454 0.00273678
41 0.0494905 0.00259586
42 0.0493029 0.00237597
43 0.0491973 0.00206704
44 0.049145 0.00177069
45 0.0491135 0.00154275
46 0.0490901 0.00132797
47 0.0490718 0.00114248
48 0.0490548 0.000966102
49 0.0490412 0.00081692
50 0.0490299 0.000686363
51 0.0490187 0.000558989
52 0.04901 0.000444947
53 0.0490019 0.000348036
54 0.0489955 0.000269315
55 0.0489898 0.000211296
56 0.0489843 0.000181331
57 0.0489813 0.000164786
58 0.0489784 0.000151792
59 0.0489752 0.000140489
60 0.0489733 0.000130139
61 0.0489731 0.000120655
62 0.0489733 0.000112458
63 0.0489729 0.000104857
64 0.0489726 9.73796e-05
65 0.0489731 8.87518e-05
66 0.0489749 7.95545e-05
67 0.0489772 7.05818e-05
68 0.0489781 6.05958e-05
69 0.0489763 5.12777e-05
70 0.0489748 4.34044e-05
71 0.0489766 3.76528e-05
72 0.048977 3.33625e-05
73 0.048975 3.01254e-05
74 0.0489761 2.69623e-05
75 0.0489765 2.38313e-05
76 0.0489754 2.08953e-05
77 0.0489763 1.81649e-05
78 0.0489759 1.56826e-05
79 0.0489759 1.33357e-05
80 0.0489762 1.109e-05
81 0.0489758 9.02211e-06
82 0.0489761 7.2018e-06
83 0.0489759 5.7923e-06
84 0.048976 5.06015e-06
85 0.048976 4.65576e-06
86 0.048976 4.32462e-06
87 0.048976 4.01035e-06
88 0.048976 3.68764e-06
89 0.048976 3.40295e-06
90 0.048976 3.11766e-06
91 0.048976 2.83512e-06
92 0.048976 2.55224e-06
93 0.048976 2.27196e-06
94 0.048976 1.98579e-06
95 0.048976 1.72752e-06
96 0.048976 1.45413e-06
97 0.048976 1.21761e-06
98 0.048976 1.02715e-06
99 0.048976 8.86969e-07
100 0.048976 8.01335e-07
101 0.048976 7.32434e-07
102 0.048976 6.64335e-07
103 0.048976 5.96392e-07
104 0.048976 5.30624e-07
105 0.048976 4.67642e-07
106 0.048976 4.0752e-07
107 0.048976 3.52861e-07
108 0.048976 3.01434e-07
109 0.048976 2.53568e-07
110 0.048976 2.09809e-07
111 0.048976 1.71754e-07
112 0.048976 1.47206e-07
113 0.048976 1.3245e-07
114 0.048976 1.2078e-07
115 0.048976 1.11052e-07
116 0.048976 1.01982e-07
117 0.048976 9.334e-08
118 0.048976 8.51166e-08
119 0.048976 7.71939e-08
120 0.048976 6.90149e-08
121 0.048976 6.09759e-08
122 0.048976 5.35737e-08
123 0.048976 4.60678e-08
124 0.048976 3.85783e-08
125 0.048976 3.22856e-08
126 0.048976 2.69178e-08
127 0.048976 2.32159e-08
128 0.048976 2.10576e-08
129 0.048976 1.93566e-08
130 0.048976 1.77262e-08
131 0.048976 1.6068e-08
132 0.048976 1.44494e-08
133 0.048976 1.28911e-08
134 0.048976 1.13312e-08
135 0.048976 9.88226e-09
136 0.048976 8.51511e-09
137 0.048976 7.21238e-09
138 0.048976 6.07139e-09
139 0.048976 5.08224e-09
140 0.048976 4.27408e-09
141 0.048976 3.76079e-09
142 0.048976 3.42318e-09
143 0.048976 3.14093e-09
144 0.048976 2.86396e-09
145 0.048976 2.61791e-09
146 0.048976 2.39256e-09
147 0.048976 2.1719e-09
148 0.048976 1.94709e-09
149 0.048976 1.7199e-09
150 0.048976 1.50478e-09
151 0.048976 1.29105e-09
152 0.048976 1.08851e-09
153 0.048976 9.13524e-10
154 0.048976 7.59811e-10
155 0.048976 6.5303e-10
156 0.048976 5.87445e-10
157 0.048976 5.39137e-10
158 0.048976 4.95805e-10
159 0.048976 4.52011e-10
160 0.048976 4.09398e-10
161 0.048976 3.68829e-10
162 0.048976 3.29822e-10
163 0.048976 2.8791e-10
164 0.048976 2.49135e-10
165 0.048976 2.14825e-10
166 0.048976 1.81717e-10
167 0.048976 1.51148e-10
168 0.048976 1.26064e-10
169 0.048976 1.11516e-10
170 0.048976 1.01639e-10
171 0.048976 9.24539e-11
172 0.048976 8.44839e-11
173 0.048976 7.74415e-11
174 0.048976 7.08094e-11
175 0.048976 6.44669e-11
176 0.048976 5.80686e-11
177 0.048976 5.17061e-11
178 0.048976 4.53117e-11
179 0.048976 3.91657e-11
180 0.048976 3.34561e-11
181 0.048976 2.82494e-11
182 0.048976 2.39372e-11
183 0.048976 2.0801e-11
184 0.048976 1.8726e-11
185 0.048976 1.71415e-11
186 0.048976 1.57072e-11
187 0.048976 1.44157e-11
188 0.048976 1.31238e-11
189 0.048976 1.18887e-11
190 0.048976 1.06157e-11
191 0.048976 9.56746e-12
192 0.048976 8.52392e-12
193 0.048976 7.52407e-12
194 0.048976 6.45137e-12
195 0.048976 5.53457e-12
196 0.048976 4.78341e-12
197 0.048976 4.26208e-12
198 0.048976 3.87925e-12
199 0.048976 3.54013e-12
200 0.048976 3.24385e-12
201 0.048976 2.97571e-12
202 0.048976 2.72972e-12
203 0.048976 2.49243e-12
204 0.048976 2.27365e-12
205 0.048976 2.0545e-12
206 0.048976 1.8492e-12
207 0.048976 1.64446e-12
208 0.048976 1.46319e-12
209 0.048976 1.2967e-12
210 0.048976 1.15289e-12
211 0.048976 1.03437e-12
212 0.048976 9.43346e-13
213 0.048976 8.67886e-13
214 0.048976 7.97427e-13
215 0.048976 7.30979e-13
216 0.048976 6.68715e-13
217 0.048976 6.11056e-13
218 0.048976 5.59844e-13
219 0.048976 5.10164e-13
220 0.048976 4.66154e-13
221 0.048976 4.20131e-13
222 0.048976 3.82454e-13
223 0.048976 3.44263e-13
224 0.048976 3.13856e-13
225 0.048976 2.85539e-13
226 0.048976 2.61905e-13
227 0.048976 2.3935e-13
228 0.048976 2.19699e-13
229 0.048976 2.01692e-13
230 0.048976 1.85269e-13
231 0.048976 1.70026e-13
232 0.048976 1.55867e-13
233 0.048976 1.42972e-13
234 0.048976 1.30745e-13
235 0.048976 1.19745e-13
236 0.048976 1.09223e-13
237 0.048976 9.98176e-14
238 0.048976 9.11249e-14
239 0.048976 8.34512e-14
240 0.048976 7.65414e-14
241 0.048976 7.03073e-14
242 0.048976 6.45726e-14
243 0.048976 5.92774e-14
244 0.048976 5.44636e-14
245 0.048976 4.99808e-14
246 0.048976 4.59097e-14
247 0.048976 4.21158e-14
248 0.048976 3.85981e-14
249 0.048976 3.54299e-14
250 0.048976 3.24349e-14
251 0.048976 2.97947e-14
252 0.048976 2.72835e-14
253 0.048976 2.50767e-14
254 0.048976 2.2986e-14
255 0.048976 2.11145e-14
256 0.048976 1.93888e-14
257 0.048976 1.78036e-14
258 0.048976 1.63463e-14
259 0.048976 1.50173e-14
260 0.048976 1.37846e-14
261 0.048976 1.26605e-14
262 0.048976 1.1628e-14
263 0.048976 1.06697e-14
264 0.048976 9.80008e-15
265 0.048976 8.99676e-15
266 0.048976 8.26095e-15
267 0.048976 7.57906e-15
268 0.048976 6.96284e-15
269 0.048976 6.40014e-15
270 0.048976 5.87689e-15
271 0.048976 5.3998e-15
272 0.048976 4.96009e-15
273 0.048976 4.55684e-15
274 0.048976 4.18973e-15
275 0.048976 3.85017e-15
276 0.048976 3.5429e-15
277 0.048976 3.25479e-15
278 0.048976 2.99455e-15
279 0.048976 2.75163e-15
280 0.048976 2.53487e-15
281 0.048976 2.33512e-15
282 0.048976 2.15352e-15
283 0.048976 1.98383e-15
284 0.048976 1.8294e-15
285 0.048976 1.68371e-15
286 0.048976 1.55733e-15
287 0.048976 1.4361e-15
288 0.048976 1.32969e-15
289 0.048976 1.23728e-15
290 0.048976 1.14853e-15
291 0.048976 1.0677e-15
292 0.048976 9.94708e-16
293 0.048976 9.27511e-16
294 0.048976 8.65142e-16
295 0.048976 8.1599e-16
296 0.048976 7.68172e-16
297 0.048976 7.24375e-16
298 0.048976 6.85474e-16
299 0.048976 6.52511e-16
300 0.048976 6.23117e-16
301 0.048976 5.95159e-16
302 0.048976 5.71601e-16
303 0.048976 5.51258e-16
304 0.048976 5.32399e-16
305 0.048976 5.2086e-16
306 0.048976 5.06074e-16
307 0.048976 4.92011e-16
308 0.048976 4.81274e-16
309 0.048976 4.71352e-16
310 0.048976 4.64654e-16
311 0.048976 4.58252e-16
312 0.048976 4.52965e-16
313 0.048976 4.45101e-16
314 0.048976 4.38873e-16
315 0.048976 4.35235e-16
316 0.048976 4.30356e-16
317 0.048976 4.28997e-16
318 0.048976 4.28566e-16
319 0.048976 4.25748e-16
320 0.048976 4.25033e-16
321 0.048976 4.24481e-16
322 0.048976 4.26265e-16
323 0.048976 4.24675e-16
324 0.048976 4.20455e-16
325 0.048976 4.19807e-16
326 0.048976 4.20599e-16
327 0.048976 4.175e-16
328 0.048976 4.17311e-16
329 0.048976 4.17243e-16
330 0.048976 4.18556e-16
331 0.048976 4.21192e-16
332 0.048976 4.23911e-16
333 0.048976 4.23965e-16
334 0.048976 4.2256e-16
335 0.048976 4.22472e-16
336 0.048976 4.19769e-16
337 0.048976 4.21607e-16
338 0.048976 4.20266e-16
339 0.048976 4.20711e-16
340 0.048976 4.21617e-16
341 0.048976 4.20388e-16
342 0.048976 4.19675e-16
343 0.048976 4.17813e-16
344 0.048976 4.17304e-16
345 0.048976 4.14425e-16
346 0.048976 4.17974e-16
347 0.048976 4.16978e-16
348 0.048976 4.16306e-16
349 0.048976 4.18929e-16
350 0.048976 4.18367e-16
351 0.048976 4.16543e-16
352 0.048976 4.16825e-16
353 0.048976 4.16788e-16
354 0.048976 4.17269e-16
355 0.048976 4.20438e-16
356 0.048976 4.18884e-16
357 0.048976 4.17573e-16
358 0.048976 4.17259e-16
359 0.048976 4.15866e-16
360 0.048976 4.15037e-16
361 0.048976 4.12984e-16
362 0.048976 4.11325e-16
363 0.048976 4.13405e-16
364 0.048976 4.14467e-16
365 0.048976 4.17192e-16
366 0.048976 4.18298e-16
367 0.048976 4.2013e-16
368 0.048976 4.18721e-16
369 0.048976 4.18827e-16
370 0.048976 4.18541e-16
371 0.048976 4.18889e-16
372 0.048976 4.18473e-16
373 0.048976 4.18422e-16
374 0.048976 4.21352e-16
375 0.048976 4.22315e-16
376 0.048976 4.23862e-16
377 0.048976 4.25849e-16
378 0.048976 4.26532e-16
379 0.048976 4.26956e-16
380 0.048976 4.2667e-16
381 0.048976 4.26263e-16
382 0.048976 4.2513e-16
383 0.048976 4.23494e-16
384 0.048976 4.21872e-16
385 0.048976 4.2227e-16
386 0.048976 4.23641e-16
387 0.048976 4.22568e-16
388 0.048976 4.20323e-16
389 0.048976 4.18492e-16
390 0.048976 4.16961e-16
391 0.048976 4.19134e-16
392 0.048976 4.20435e-16
393 0.048976 4.19095e-16
394 0.048976 4.21212e-16
395 0.048976 4.22424e-16
396 0.048976 4.20859e-16
397 0.048976 4.21359e-16
398 0.048976 4.20629e-16
399 0.048976 4.21202e-16
400 0.048976 4.20149e-16
401 0.048976 4.19436e-16
402 0.048976 4.16242e-16
403 0.048976 4.1481e-16
404 0.048976 4.15167e-16
405 0.048976 4.17827e-16
406 0.048976 4.18663e-16
407 0.048976 4.20647e-16
408 0.048976 4.22442e-16
409 0.048976 4.22356e-16
410 0.048976 4.2126e-16
411 0.048976 4.21691e-16
412 0.048976 4.21391e-16
413 0.048976 4.23687e-16
414 0.048976 4.23504e-16
415 0.048976 4.2074e-16
416 0.048976 4.18007e-16
417 0.048976 4.18437e-16
418 0.048976 4.19479e-16
419 0.048976 4.19644e-16
420 0.048976 4.19874e-16
421 0.048976 4.17209e-16
422 0.048976 4.16647e-16
423 0.048976 4.1965e-16
424 0.048976 4.1962e-16
425 0.048976 4.22099e-16
426 0.048976 4.20392e-16
427 0.048976 4.2063e-16
428 0.048976 4.21076e-16
429 0.048976 4.23057e-16
430 0.048976 4.24174e-16
431 0.048976 4.25018e-16
432 0.048976 4.25515e-16
433 0.048976 4.27184e-16
434 0.048976 4.26787e-16
435 0.048976 4.26417e-16
436 0.048976 4.25335e-16
437 0.048976 4.23623e-16
438 0.048976 4.22452e-16
439 0.048976 4.22376e-16
440 0.048976 4.21319e-16
441 0.048976 4.17883e-16
442 0.048976 4.17622e-16
443 0.048976 4.18624e-16
444 0.048976 4.20199e-16
445 0.048976 4.19771e-16
446 0.048976 4.18614e-16
447 0.048976 4.17601e-16
448 0.048976 4.18742e-16
449 0.048976 4.18199e-16
450 0.048976 4.167e-16
451 0.048976 4.17495e-16
452 0.048976 4.19069e-16
453 0.048976 4.21309e-16
454 0.048976 4.21907e-16
455 0.048976 4.23101e-16
456 0.048976 4.21318e-16
457 0.048976 4.1951e-16
458 0.048976 4.19605e-16
459 0.048976 4.19557e-16
460 0.048976 4.191e-16
461 0.048976 4.2058e-16
462 0.048976 4.22608e-16
463 0.048976 4.24405e-16
464 0.048976 4.23523e-16
465 0.048976 4.24765e-16
466 0.048976 4.24775e-16
467 0.048976 4.22323e-16
468 0.048976 4.21727e-16
469 0.048976 4.19768e-16
470 0.048976 4.21633e-16
471 0.048976 4.2301e-16
472 0.048976 4.23171e-16
473 0.048976 4.24695e-16
474 0.048976 4.24654e-16
475 0.048976 4.2127e-16
476 0.048976 4.15815e-16
477 0.048976 4.14969e-16
478 0.048976 4.15374e-16
479 0.048976 4.14337e-16
480 0.048976 4.15417e-16
481 0.048976 4.16221e-16
482 0.048976 4.1655e-16
483 0.048976 4.17831e-16
484 0.048976 4.17564e-16
485 0.048976 4.1703e-16
486 0.048976 4.20364e-16
487 0.048976 4.18108e-16
488 0.048976 4.17045e-16
489 0.048976 4.18709e-16
490 0.048976 4.17304e-16
491 0.048976 4.15014e-16
492 0.048976 4.12153e-16
493 0.048976 4.10434e-16
494 0.048976 4.1422e-16
495 0.048976 4.15238e-16
496 0.048976 4.16067e-16
497 0.048976 4.15468e-16
498 0.048976 4.16459e-16
499 0.048976 4.18099e-16


==> figures/data/planewave/F020.00_P045.00_N0016_O02_C00.120/freq.txt <==
0.818192 1.41421


==> figures/data/planewave/F020.00_P045.00_N0016_O02_C00.120/full_wave.txt <==
N err mis
0 0.975043 0.16088
1 0.94062 0.116659
2 0.908835 0.0996467


==> figures/data/planewave/F020.00_P045.00_N0032_O02_C00.120/cmcg.txt <==
N err mis
0 0.95011 0.125989
1 0.927022 0.101695
2 0.903569 0.08727
3 0.87936 0.0768688
4 0.855728 0.0691156
5 0.832231 0.0629974
6 0.808736 0.0579425
7 0.785517 0.0537012
8 0.762651 0.0500811
9 0.739794 0.046887
10 0.717401 0.0440772
11 0.695547 0.0415874
12 0.67329 0.0392645
13 0.651405 0.0371418
14 0.63002 0.0352137
15 0.608848 0.0334337
16 0.588051 0.0317945
17 0.568003 0.0303145
18 0.547932 0.0289201
19 0.527776 0.0275914
20 0.507815 0.0263418
21 0.488384 0.0251764
22 0.469911 0.0241115
23 0.451375 0.0231251
24 0.432799 0.0221847
25 0.410791 0.0210843
26 0.388995 0.019997
27 0.367504 0.0189299
28 0.345747 0.0178405
29 0.324843 0.0167734
30 0.305428 0.0157637
31 0.287963 0.0148443
32 0.271566 0.0139745
33 0.255974 0.0131391
34 0.24179 0.0123684
35 0.22859 0.0116437
36 0.215895 0.0109359
37 0.204298 0.01028
38 0.193768 0.00967911
39 0.183643 0.00909534
40 0.174384 0.00855392
41 0.165756 0.00804298
42 0.157791 0.00756568
43 0.150622 0.00713253
44 0.143874 0.00672373
45 0.137509 0.00633523
46 0.131772 0.005984
47 0.12692 0.0056896
48 0.122212 0.00541063
49 0.117597 0.00514113
50 0.113186 0.00488706
51 0.109365 0.00467112
52 0.105651 0.00446724
53 0.101912 0.00426747
54 0.0981551 0.00407
55 0.0947208 0.00389264
56 0.0913187 0.00372073
57 0.0876999 0.00353971
58 0.0841047 0.00335923
59 0.080678 0.00318587
60 0.0772182 0.00300791
61 0.0738083 0.00282685
62 0.0707035 0.00265601
63 0.0677692 0.00248795
64 0.0651479 0.00233127
65 0.0626155 0.0021725
66 0.060186 0.0020093
67 0.0581259 0.00185951
68 0.0564019 0.001725
69 0.054921 0.00160196
70 0.0536257 0.00148711
71 0.0525433 0.00138429
72 0.0515962 0.00128822
73 0.0508532 0.00120867
74 0.0501646 0.00113207
75 0.0496137 0.0010693
76 0.0491747 0.00101911
77 0.0487602 0.000972732
78 0.0483455 0.000926988
79 0.0479304 0.000880821
80 0.0475455 0.000837154
81 0.0471643 0.000792778
82 0.0467881 0.000746991
83 0.0464536 0.000704077
84 0.0461491 0.000662925
85 0.0458779 0.00062439
86 0.0456156 0.00058471
87 0.0453784 0.000545928
88 0.0451887 0.000512603
89 0.0450252 0.000482144
90 0.0448738 0.000452143
91 0.0447326 0.000421964
92 0.0446152 0.000394961
93 0.0445149 0.000370443
94 0.0444272 0.000347757
95 0.0443492 0.000326555
96 0.0442772 0.000305832
97 0.0442108 0.000285326
98 0.0441545 0.00026659
99 0.0441088 0.000250428
100 0.0440696 0.000235916
101 0.044033 0.00022179
102 0.044 0.000208521
103 0.0439717 0.000196557
104 0.0439458 0.000185179
105 0.0439218 0.000174277
106 0.0439004 0.000164164
107 0.0438819 0.000155075
108 0.043865 0.000146509
109 0.0438496 0.000138577
110 0.0438362 0.000131289
111 0.0438241 0.00012438
112 0.043813 0.000117607
113 0.0438027 0.000110864
114 0.0437934 0.00010429
115 0.0437861 9.87415e-05
116 0.0437804 9.41265e-05
117 0.0437752 8.96243e-05
118 0.0437705 8.50927e-05
119 0.0437661 8.03521e-05
120 0.0437617 7.51201e-05
121 0.0437572 6.92851e-05
122 0.0437535 6.36094e-05
123 0.0437505 5.79582e-05
124 0.0437481 5.28353e-05
125 0.0437462 4.83079e-05
126 0.0437447 4.44415e-05
127 0.0437434 4.11796e-05
128 0.0437423 3.82021e-05
129 0.0437413 3.5533e-05
130 0.0437406 3.31757e-05
131 0.04374 3.09269e-05
132 0.0437396 2.89238e-05
133 0.0437393 2.70908e-05
134 0.043739 2.53777e-05
135 0.0437388 2.37045e-05
136 0.0437386 2.21457e-05
137 0.0437384 2.07611e-05
138 0.0437383 1.96369e-05
139 0.0437382 1.87322e-05
140 0.0437381 1.7926e-05
141 0.0437379 1.72034e-05
142 0.0437377 1.65065e-05
143 0.0437375 1.57856e-05
144 0.0437373 1.50292e-05
145 0.0437371 1.42698e-05
146 0.0437369 1.3505e-05
147 0.0437367 1.27082e-05
148 0.0437366 1.19125e-05
149 0.0437365 1.11414e-05
150 0.0437364 1.03859e-05
151 0.0437364 9.69005e-06
152 0.0437365 9.05908e-06
153 0.0437366 8.49509e-06
154 0.0437367 7.9796e-06
155 0.0437368 7.4871e-06
156 0.0437369 6.97331e-06
157 0.0437371 6.47111e-06
158 0.0437372 6.00743e-06
159 0.0437374 5.55099e-06
160 0.0437376 5.10113e-06
161 0.0437378 4.67573e-06
162 0.043738 4.29664e-06
163 0.0437382 3.9732e-06
164 0.0437383 3.70553e-06
165 0.0437384 3.49462e-06
166 0.0437385 3.33238e-06
167 0.0437386 3.20134e-06
168 0.0437387 3.07406e-06
169 0.0437388 2.93963e-06
170 0.0437389 2.79705e-06
171 0.043739 2.6533e-06
172 0.043739 2.51835e-06
173 0.0437391 2.39027e-06
174 0.0437392 2.26762e-06
175 0.0437392 2.15274e-06
176 0.0437392 2.04306e-06
177 0.0437393 1.93756e-06
178 0.0437393 1.83573e-06
179 0.0437393 1.73027e-06
180 0.0437393 1.61815e-06
181 0.0437393 1.5076e-06
182 0.0437393 1.39934e-06
183 0.0437393 1.29308e-06
184 0.0437393 1.19259e-06
185 0.0437393 1.09238e-06
186 0.0437393 9.9399e-07
187 0.0437393 9.10236e-07
188 0.0437393 8.4351e-07
189 0.0437393 7.89645e-07
190 0.0437393 7.44847e-07
191 0.0437393 7.06396e-07
192 0.0437393 6.73186e-07
193 0.0437393 6.44018e-07
194 0.0437393 6.16202e-07
195 0.0437393 5.88757e-07
196 0.0437393 5.61813e-07
197 0.0437393 5.37582e-07
198 0.0437393 5.15737e-07
199 0.0437393 4.95637e-07
200 0.0437393 4.76318e-07
201 0.0437393 4.55684e-07
202 0.0437393 4.33942e-07
203 0.0437393 4.12542e-07
204 0.0437393 3.90574e-07
205 0.0437393 3.69532e-07
206 0.0437393 3.49315e-07
207 0.0437393 3.29731e-07
208 0.0437393 3.09972e-07
209 0.0437393 2.90558e-07
210 0.0437393 2.71291e-07
211 0.0437393 2.52275e-07
212 0.0437393 2.34173e-07
213 0.0437393 2.16874e-07
214 0.0437393 2.01542e-07
215 0.0437393 1.87508e-07
216 0.0437394 1.74933e-07
217 0.0437394 1.62797e-07
218 0.0437394 1.51334e-07
219 0.0437394 1.41457e-07
220 0.0437394 1.33244e-07
221 0.0437394 1.26731e-07
222 0.0437394 1.21036e-07
223 0.0437394 1.15785e-07
224 0.0437394 1.10955e-07
225 0.0437394 1.06412e-07
226 0.0437394 1.0198e-07
227 0.0437394 9.73421e-08
228 0.0437394 9.25943e-08
229 0.0437394 8.77685e-08
230 0.0437394 8.28675e-08
231 0.0437394 7.79765e-08
232 0.0437395 7.34011e-08
233 0.0437395 6.88643e-08
234 0.0437395 6.44707e-08
235 0.0437395 6.03598e-08
236 0.0437395 5.6739e-08
237 0.0437395 5.34885e-08
238 0.0437395 5.04119e-08
239 0.0437395 4.72775e-08
240 0.0437395 4.41199e-08
241 0.0437395 4.10223e-08
242 0.0437395 3.81428e-08
243 0.0437395 3.54413e-08
244 0.0437395 3.28836e-08
245 0.0437395 3.05997e-08
246 0.0437395 2.85362e-08
247 0.0437395 2.68157e-08
248 0.0437395 2.52732e-08
249 0.0437395 2.37978e-08


==> figures/data/planewave/F020.00_P045.00_N0032_O02_C00.120/cmcg_fine_filter.txt <==
N err mis
0 0.950102 0.126055
1 0.927011 0.101753
2 0.903558 0.0873228
3 0.879351 0.0769189
4 0.855719 0.069167
5 0.832222 0.06305
6 0.808727 0.057992
7 0.785508 0.0537461
8 0.762642 0.0501252
9 0.739785 0.0469335
10 0.717392 0.0441267
11 0.695537 0.041638
12 0.673281 0.039315
13 0.651395 0.0371915
14 0.63001 0.0352632
15 0.608838 0.0334852
16 0.58804 0.0318481
17 0.567992 0.0303687
18 0.54792 0.028975
19 0.527765 0.0276473
20 0.507802 0.0263991
21 0.488371 0.0252359
22 0.469898 0.0241724
23 0.451362 0.0231888
24 0.432785 0.0222546
25 0.410776 0.0211574
26 0.388979 0.0200678
27 0.367487 0.0190046
28 0.345729 0.0179219
29 0.324824 0.0168585
30 0.305408 0.0158504
31 0.287942 0.0149289
32 0.271544 0.0140562
33 0.255951 0.0132249
34 0.241765 0.0124622
35 0.228564 0.0117467
36 0.215867 0.0110481
37 0.204267 0.0103967
38 0.193735 0.00979999
39 0.183609 0.0092245
40 0.174348 0.00869197
41 0.165717 0.00818948
42 0.157751 0.00771893
43 0.15058 0.00729209
44 0.143829 0.00689368
45 0.137462 0.00651927
46 0.131721 0.0061791
47 0.126866 0.00588963
48 0.122156 0.0056188
49 0.117537 0.00536701
50 0.113123 0.00512653
51 0.1093 0.00491358
52 0.105584 0.00471828
53 0.101842 0.0045345
54 0.0980826 0.00434948
55 0.0946458 0.00418237
56 0.091241 0.00402457
57 0.0876193 0.00386195
58 0.084021 0.00370157
59 0.0805912 0.00354675
60 0.077128 0.00338551
61 0.0737145 0.00322273
62 0.0706062 0.00307379
63 0.0676682 0.0029325
64 0.0650434 0.00280318
65 0.0625075 0.00267132
66 0.0600744 0.00253811
67 0.0580109 0.00242195
68 0.0562839 0.00232195
69 0.0548003 0.00223131
70 0.0535026 0.00215102
71 0.0524179 0.00208383
72 0.0514687 0.00202053
73 0.0507241 0.00196956
74 0.0500339 0.00192454
75 0.0494816 0.00188964
76 0.0490414 0.00186184
77 0.0486259 0.00183466
78 0.0482102 0.0018071
79 0.0477939 0.00178131
80 0.047408 0.00176049
81 0.0470258 0.00174038
82 0.0466485 0.00172169
83 0.0463132 0.00170551
84 0.046008 0.00168737
85 0.0457362 0.00167107
86 0.0454733 0.00165676
87 0.0452355 0.00164402
88 0.0450453 0.00163265
89 0.0448814 0.00162207
90 0.0447295 0.00161257
91 0.0445878 0.00160355
92 0.0444701 0.00159652
93 0.0443695 0.00159064
94 0.0442814 0.0015858
95 0.0442031 0.00158154
96 0.0441307 0.00157708
97 0.0440641 0.00157319
98 0.0440076 0.00156902
99 0.0439617 0.00156575
100 0.0439223 0.00156464
101 0.0438855 0.00156325
102 0.0438524 0.00156051
103 0.0438239 0.00155854
104 0.0437979 0.00155767
105 0.0437738 0.00155679
106 0.0437523 0.0015563
107 0.0437338 0.00155595
108 0.0437168 0.0015549
109 0.0437014 0.0015539
110 0.0436878 0.00155302
111 0.0436758 0.00155223
112 0.0436646 0.00155187
113 0.0436542 0.00155146
114 0.0436449 0.00155091
115 0.0436375 0.0015508
116 0.0436317 0.0015507
117 0.0436265 0.00155045
118 0.0436218 0.0015505
119 0.0436174 0.0015504
120 0.0436129 0.00154992
121 0.0436084 0.00154956
122 0.0436047 0.00154938
123 0.0436017 0.00154932
124 0.0435993 0.00154938
125 0.0435974 0.00154956
126 0.0435959 0.00154954
127 0.0435946 0.00154919
128 0.0435934 0.00154884
129 0.0435925 0.00154875
130 0.0435917 0.00154875
131 0.0435911 0.00154867
132 0.0435907 0.00154861
133 0.0435904 0.00154862
134 0.0435902 0.00154859
135 0.04359 0.00154849
136 0.0435897 0.00154834
137 0.0435896 0.00154825
138 0.0435894 0.00154829
139 0.0435893 0.00154838
140 0.0435892 0.00154847
141 0.0435891 0.0015485
142 0.0435889 0.00154846
143 0.0435887 0.00154841
144 0.0435884 0.00154836
145 0.0435882 0.00154834
146 0.043588 0.00154837
147 0.0435879 0.00154843
148 0.0435877 0.00154839
149 0.0435876 0.0015483
150 0.0435876 0.00154827
151 0.0435876 0.0015483
152 0.0435876 0.00154834
153 0.0435877 0.00154838
154 0.0435878 0.00154838
155 0.0435879 0.00154836
156 0.0435881 0.00154833
157 0.0435882 0.00154828
158 0.0435884 0.00154826
159 0.0435886 0.00154827
160 0.0435887 0.00154827
161 0.0435889 0.00154829
162 0.0435891 0.00154831
163 0.0435893 0.00154833
164 0.0435895 0.00154833
165 0.0435896 0.00154833
166 0.0435897 0.00154833
167 0.0435898 0.00154834
168 0.0435899 0.00154835
169 0.04359 0.00154835
170 0.04359 0.00154835
171 0.0435901 0.00154837
172 0.0435902 0.00154838
173 0.0435903 0.00154839
174 0.0435903 0.00154839
175 0.0435904 0.00154839
176 0.0435904 0.0015484
177 0.0435904 0.0015484
178 0.0435905 0.0015484
179 0.0435905 0.0015484
180 0.0435905 0.0015484
181 0.0435905 0.0015484
182 0.0435905 0.00154839
183 0.0435905 0.0015484
184 0.0435905 0.00154841
185 0.0435905 0.00154841
186 0.0435905 0.00154841
187 0.0435905 0.00154841
188 0.0435905 0.0015484
189 0.0435905 0.0015484
190 0.0435905 0.0015484
191 0.0435905 0.0015484
192 0.0435905 0.0015484
193 0.0435905 0.0015484
194 0.0435905 0.0015484
195 0.0435905 0.0015484
196 0.0435905 0.0015484
197 0.0435905 0.0015484
198 0.0435905 0.0015484
199 0.0435905 0.0015484
200 0.0435905 0.0015484
201 0.0435905 0.00154839
202 0.0435905 0.00154839
203 0.0435905 0.00154839
204 0.0435905 0.00154839
205 0.0435905 0.00154839
206 0.0435905 0.00154839
207 0.0435905 0.00154839
208 0.0435905 0.00154839
209 0.0435905 0.00154839
210 0.0435905 0.00154839
211 0.0435905 0.00154839
212 0.0435905 0.00154839
213 0.0435905 0.00154839
214 0.0435905 0.00154839
215 0.0435905 0.00154839
216 0.0435905 0.00154839
217 0.0435905 0.00154839
218 0.0435905 0.00154839
219 0.0435906 0.00154839
220 0.0435906 0.00154839
221 0.0435906 0.00154839
222 0.0435906 0.00154839
223 0.0435906 0.00154839
224 0.0435906 0.00154839
225 0.0435906 0.00154839
226 0.0435906 0.00154839
227 0.0435906 0.0015484
228 0.0435906 0.0015484
229 0.0435906 0.0015484
230 0.0435906 0.0015484
231 0.0435906 0.0015484
232 0.0435906 0.0015484
233 0.0435906 0.0015484
234 0.0435906 0.0015484
235 0.0435907 0.0015484
236 0.0435907 0.0015484
237 0.0435907 0.0015484
238 0.0435907 0.0015484
239 0.0435907 0.0015484
240 0.0435907 0.0015484
241 0.0435907 0.0015484
242 0.0435907 0.0015484
243 0.0435907 0.0015484
244 0.0435907 0.0015484
245 0.0435907 0.0015484
246 0.0435907 0.0015484
247 0.0435907 0.0015484
248 0.0435907 0.0015484
249 0.0435907 0.0015484


==> figures/data/planewave/F020.00_P045.00_N0032_O02_C00.120/freq.txt <==
0.0398453 1.41421


==> figures/data/planewave/F020.00_P045.00_N0032_O02_C00.120/full_wave.txt <==
N err mis
0 0.975879 0.177954
1 0.941723 0.156149
2 0.906873 0.149117
3 0.872233 0.143669
4 0.837963 0.138795
5 0.803458 0.134162
6 0.768901 0.129697
7 0.734507 0.125328
8 0.700093 0.121052
9 0.665615 0.116823
10 0.631202 0.112651
11 0.596812 0.108525
12 0.562369 0.10435
13 0.52793 0.100206
14 0.493515 0.0960184
15 0.459079 0.0917752
16 0.424646 0.0874512
17 0.390254 0.0830901
18 0.355879 0.0786444
19 0.321514 0.0739871
20 0.287152 0.0691844
21 0.252614 0.0646879
22 0.218797 0.0578395
23 0.186332 0.0526935
24 0.143612 0.0470251
25 0.10101 0.0366342
26 0.0729677 0.0240895
27 0.0605263 0.0138597
28 0.0556087 0.00983472
29 0.0530695 0.0081556
30 0.0515479 0.00687735
31 0.0505568 0.00590487
32 0.0498643 0.00513711
33 0.0493327 0.00451628
34 0.0488587 0.00403003
35 0.0483876 0.00365018
36 0.0479206 0.00333519
37 0.0474835 0.00306984
38 0.0470901 0.00284492
39 0.0467369 0.00265516
40 0.0464099 0.0024876
41 0.0460945 0.00233186
42 0.0457913 0.00220016
43 0.045509 0.00208485
44 0.0452417 0.001971
45 0.0449897 0.0018732
46 0.0447448 0.0017786
47 0.0445347 0.00162834
48 0.0443641 0.00149612
49 0.0441896 0.00142354
50 0.0439991 0.00134359
51 0.0438212 0.00119353
52 0.0436818 0.00098661
53 0.0435829 0.000757598
54 0.0435124 0.000537132
55 0.0434612 0.0003604
56 0.0434272 0.00027167
57 0.0434088 0.000238279
58 0.0434015 0.000211061
59 0.0434007 0.000187907
60 0.0434034 0.000167619
61 0.0434086 0.00014889
62 0.0434169 0.000131797
63 0.0434294 0.000117023
64 0.0434458 0.000104843
65 0.0434635 9.36972e-05
66 0.0434798 8.35554e-05
67 0.0434938 7.44996e-05
68 0.0435068 6.70485e-05
69 0.0435216 6.05866e-05
70 0.0435386 5.5969e-05
71 0.0435582 5.17853e-05
72 0.0435801 4.77624e-05
73 0.0436008 4.36381e-05
74 0.0436173 4.01961e-05
75 0.0436314 3.81644e-05
76 0.0436467 3.6763e-05
77 0.0436648 3.49569e-05
78 0.0436841 3.22277e-05
79 0.0437021 2.83993e-05
80 0.0437168 2.37014e-05
81 0.043727 1.86426e-05
82 0.0437333 1.3795e-05
83 0.0437364 9.84747e-06
84 0.0437378 7.56135e-06
85 0.0437384 6.63299e-06
86 0.0437388 6.00597e-06
87 0.0437391 5.43399e-06
88 0.0437392 4.88329e-06
89 0.0437392 4.35742e-06
90 0.0437391 3.87877e-06
91 0.043739 3.45539e-06
92 0.043739 3.07752e-06
93 0.043739 2.72067e-06
94 0.0437391 2.40313e-06
95 0.0437391 2.10686e-06
96 0.0437392 1.82649e-06
97 0.0437393 1.62224e-06
98 0.0437393 1.44506e-06
99 0.0437393 1.25971e-06
100 0.0437393 1.1323e-06
101 0.0437393 1.05432e-06
102 0.0437393 1.00689e-06
103 0.0437393 9.71662e-07
104 0.0437394 9.30281e-07
105 0.0437394 8.73218e-07
106 0.0437395 7.98049e-07
107 0.0437395 7.03015e-07
108 0.0437395 5.92766e-07
109 0.0437395 4.77131e-07
110 0.0437395 3.66601e-07
111 0.0437396 2.72746e-07
112 0.0437396 2.10147e-07
113 0.0437396 1.83137e-07
114 0.0437396 1.6631e-07
115 0.0437396 1.51026e-07
116 0.0437396 1.36599e-07
117 0.0437396 1.23552e-07
118 0.0437396 1.10932e-07
119 0.0437396 9.85057e-08
120 0.0437396 8.7034e-08
121 0.0437396 7.72474e-08
122 0.0437396 6.78775e-08
123 0.0437396 5.85513e-08
124 0.0437396 5.08349e-08
125 0.0437396 4.44631e-08
126 0.0437396 3.80945e-08
127 0.0437396 3.25389e-08
128 0.0437396 2.96929e-08
129 0.0437396 2.80312e-08
130 0.0437396 2.66538e-08
131 0.0437395 2.53586e-08
132 0.0437395 2.39307e-08
133 0.0437395 2.2271e-08
134 0.0437395 2.03421e-08
135 0.0437395 1.80983e-08
136 0.0437395 1.55264e-08
137 0.0437395 1.27838e-08
138 0.0437395 1.01328e-08
139 0.0437395 7.79675e-09
140 0.0437395 6.04051e-09
141 0.0437395 5.07903e-09
142 0.0437395 4.61763e-09
143 0.0437395 4.21617e-09
144 0.0437395 3.84637e-09
145 0.0437395 3.46747e-09
146 0.0437395 3.08361e-09
147 0.0437395 2.74887e-09
148 0.0437395 2.46517e-09
149 0.0437395 2.1931e-09
150 0.0437395 1.92234e-09
151 0.0437395 1.67674e-09
152 0.0437395 1.46075e-09
153 0.0437395 1.26524e-09
154 0.0437395 1.07303e-09
155 0.0437395 9.04893e-10
156 0.0437395 8.16944e-10
157 0.0437395 7.67658e-10
158 0.0437395 7.23602e-10
159 0.0437395 6.78884e-10
160 0.0437395 6.32261e-10
161 0.0437395 5.82905e-10
162 0.0437395 5.29884e-10
163 0.0437395 4.72361e-10
164 0.0437395 4.09832e-10
165 0.0437395 3.45281e-10
166 0.0437395 2.81475e-10
167 0.0437395 2.21996e-10
168 0.0437395 1.72287e-10
169 0.0437395 1.42471e-10
170 0.0437395 1.30417e-10
171 0.0437395 1.19307e-10
172 0.0437395 1.07017e-10
173 0.0437395 9.62651e-11
174 0.0437395 8.69521e-11
175 0.0437395 7.88242e-11
176 0.0437395 7.14264e-11
177 0.0437395 6.37175e-11
178 0.0437395 5.56763e-11
179 0.0437395 4.85895e-11
180 0.0437395 4.29124e-11
181 0.0437395 3.74193e-11
182 0.0437395 3.14467e-11
183 0.0437395 2.62594e-11
184 0.0437395 2.33334e-11
185 0.0437395 2.17438e-11
186 0.0437395 2.02286e-11
187 0.0437395 1.87977e-11
188 0.0437395 1.7379e-11
189 0.0437395 1.59012e-11
190 0.0437395 1.43882e-11
191 0.0437395 1.29177e-11
192 0.0437395 1.14509e-11
193 0.0437395 9.8855e-12
194 0.0437395 8.2623e-12
195 0.0437395 6.72836e-12
196 0.0437395 5.43126e-12
197 0.0437395 4.51692e-12
198 0.0437395 3.99813e-12
199 0.0437395 3.59948e-12
200 0.0437395 3.25532e-12
201 0.0437395 2.96333e-12
202 0.0437395 2.71641e-12
203 0.0437395 2.47936e-12
204 0.0437395 2.2387e-12
205 0.0437395 2.00535e-12
206 0.0437395 1.78904e-12
207 0.0437395 1.59478e-12
208 0.0437395 1.42778e-12
209 0.0437395 1.27057e-12
210 0.0437395 1.10153e-12
211 0.0437395 9.361e-13
212 0.0437395 8.23045e-13
213 0.0437395 7.59852e-13
214 0.0437395 7.01382e-13
215 0.0437395 6.45884e-13
216 0.0437395 5.93081e-13
217 0.0437395 5.41655e-13
218 0.0437395 4.93336e-13
219 0.0437395 4.48349e-13
220 0.0437395 4.04643e-13
221 0.0437395 3.60452e-13
222 0.0437395 3.16098e-13
223 0.0437395 2.74438e-13
224 0.0437395 2.39167e-13
225 0.0437395 2.11684e-13
226 0.0437395 1.91211e-13
227 0.0437395 1.7287e-13
228 0.0437395 1.57467e-13
229 0.0437395 1.44723e-13
230 0.0437395 1.33239e-13
231 0.0437395 1.22351e-13
232 0.0437395 1.1164e-13
233 0.0437395 1.01523e-13
234 0.0437395 9.2448e-14
235 0.0437395 8.44175e-14
236 0.0437395 7.7028e-14
237 0.0437395 6.99955e-14
238 0.0437395 6.3302e-14
239 0.0437395 5.71057e-14
240 0.0437395 5.18675e-14
241 0.0437395 4.76082e-14
242 0.0437395 4.3752e-14
243 0.0437395 4.01674e-14
244 0.0437395 3.68766e-14
245 0.0437395 3.38549e-14
246 0.0437395 3.10424e-14
247 0.0437395 2.84217e-14
248 0.0437395 2.60121e-14
249 0.0437395 2.38024e-14
250 0.0437395 2.17565e-14
251 0.0437395 1.98327e-14
252 0.0437395 1.80687e-14
253 0.0437395 1.64853e-14
254 0.0437395 1.5077e-14
255 0.0437395 1.38189e-14
256 0.0437395 1.26884e-14
257 0.0437395 1.16538e-14
258 0.0437395 1.0706e-14
259 0.0437395 9.83675e-15
260 0.0437395 9.03202e-15
261 0.0437395 8.28405e-15
262 0.0437395 7.60059e-15
263 0.0437395 6.98409e-15
264 0.0437395 6.41308e-15
265 0.0437395 5.88309e-15
266 0.0437395 5.39145e-15
267 0.0437395 4.94559e-15
268 0.0437395 4.54261e-15
269 0.0437395 4.17263e-15
270 0.0437395 3.83484e-15
271 0.0437395 3.52308e-15
272 0.0437395 3.24447e-15
273 0.0437395 2.98437e-15
274 0.0437395 2.74358e-15
275 0.0437395 2.53093e-15
276 0.0437395 2.32503e-15
277 0.0437395 2.14222e-15
278 0.0437395 1.97708e-15
279 0.0437395 1.82613e-15
280 0.0437395 1.68289e-15
281 0.0437395 1.55715e-15
282 0.0437395 1.435e-15
283 0.0437395 1.33395e-15
284 0.0437395 1.23277e-15
285 0.0437395 1.15257e-15
286 0.0437395 1.06913e-15
287 0.0437395 9.96275e-16
288 0.0437395 9.28917e-16
289 0.0437395 8.71156e-16
290 0.0437395 8.22141e-16
291 0.0437395 7.74302e-16
292 0.0437395 7.32858e-16
293 0.0437395 6.98326e-16
294 0.0437395 6.63129e-16
295 0.0437395 6.3735e-16
296 0.0437395 6.11769e-16
297 0.0437395 5.89163e-16
298 0.0437395 5.71646e-16
299 0.0437395 5.53074e-16
300 0.0437395 5.3884e-16
301 0.0437395 5.26574e-16
302 0.0437395 5.12881e-16
303 0.0437395 5.03482e-16
304 0.0437395 4.94269e-16
305 0.0437395 4.83323e-16
306 0.0437395 4.76104e-16
307 0.0437395 4.69003e-16
308 0.0437395 4.64343e-16
309 0.0437395 4.63355e-16
310 0.0437395 4.61708e-16
311 0.0437395 4.5774e-16
312 0.0437395 4.55571e-16
313 0.0437395 4.55034e-16
314 0.0437395 4.53855e-16
315 0.0437395 4.52682e-16
316 0.0437395 4.48108e-16
317 0.0437395 4.47589e-16
318 0.0437395 4.49933e-16
319 0.0437395 4.5106e-16
320 0.0437395 4.51381e-16
321 0.0437395 4.50976e-16
322 0.0437395 4.48847e-16
323 0.0437395 4.48946e-16
324 0.0437395 4.47517e-16
325 0.0437395 4.45741e-16
326 0.0437395 4.44124e-16
327 0.0437395 4.44367e-16
328 0.0437395 4.41845e-16
329 0.0437395 4.41521e-16
330 0.0437395 4.41203e-16
331 0.0437395 4.38198e-16
332 0.0437395 4.35035e-16
333 0.0437395 4.366e-16
334 0.0437395 4.35972e-16
335 0.0437395 4.35791e-16
336 0.0437395 4.36666e-16
337 0.0437395 4.36112e-16
338 0.0437395 4.3562e-16
339 0.0437395 4.36732e-16
340 0.0437395 4.37081e-16
341 0.0437395 4.35393e-16
342 0.0437395 4.38821e-16
343 0.0437395 4.41168e-16
344 0.0437395 4.42635e-16
345 0.0437395 4.42362e-16
346 0.0437395 4.42555e-16
347 0.0437395 4.44843e-16
348 0.0437395 4.44857e-16
349 0.0437395 4.41901e-16
350 0.0437395 4.40102e-16
351 0.0437395 4.41644e-16
352 0.0437395 4.42166e-16
353 0.0437395 4.429e-16
354 0.0437395 4.40547e-16
355 0.0437395 4.40984e-16
356 0.0437395 4.42014e-16
357 0.0437395 4.40686e-16
358 0.0437395 4.39834e-16
359 0.0437395 4.38671e-16
360 0.0437395 4.38765e-16
361 0.0437395 4.37107e-16
362 0.0437395 4.36555e-16
363 0.0437395 4.33882e-16
364 0.0437395 4.34156e-16
365 0.0437395 4.37343e-16
366 0.0437395 4.38745e-16
367 0.0437395 4.40096e-16
368 0.0437395 4.43585e-16
369 0.0437395 4.4842e-16
370 0.0437395 4.46127e-16
371 0.0437395 4.47747e-16
372 0.0437395 4.47767e-16
373 0.0437395 4.45773e-16
374 0.0437395 4.46578e-16
375 0.0437395 4.47809e-16
376 0.0437395 4.50293e-16
377 0.0437395 4.5047e-16
378 0.0437395 4.50794e-16
379 0.0437395 4.50643e-16
380 0.0437395 4.48873e-16
381 0.0437395 4.46085e-16
382 0.0437395 4.44112e-16
383 0.0437395 4.42091e-16
384 0.0437395 4.40561e-16
385 0.0437395 4.3869e-16
386 0.0437395 4.38464e-16
387 0.0437395 4.38075e-16
388 0.0437395 4.42669e-16
389 0.0437395 4.43806e-16
390 0.0437395 4.46948e-16
391 0.0437395 4.48843e-16
392 0.0437395 4.49444e-16
393 0.0437395 4.47818e-16
394 0.0437395 4.45071e-16
395 0.0437395 4.4424e-16
396 0.0437395 4.43222e-16
397 0.0437395 4.40909e-16
398 0.0437395 4.38337e-16
399 0.0437395 4.37847e-16
400 0.0437395 4.39997e-16
401 0.0437395 4.41753e-16
402 0.0437395 4.4124e-16
403 0.0437395 4.37367e-16
404 0.0437395 4.3638e-16
405 0.0437395 4.36425e-16
406 0.0437395 4.38067e-16
407 0.0437395 4.4063e-16
408 0.0437395 4.41658e-16
409 0.0437395 4.42344e-16
410 0.0437395 4.41593e-16
411 0.0437395 4.4467e-16
412 0.0437395 4.45407e-16
413 0.0437395 4.46766e-16
414 0.0437395 4.4564e-16
415 0.0437395 4.45662e-16
416 0.0437395 4.46157e-16
417 0.0437395 4.4494e-16
418 0.0437395 4.41545e-16
419 0.0437395 4.42703e-16
420 0.0437395 4.43996e-16
421 0.0437395 4.39946e-16
422 0.0437395 4.36669e-16
423 0.0437395 4.36077e-16
424 0.0437395 4.35898e-16
425 0.0437395 4.35856e-16
426 0.0437395 4.3556e-16
427 0.0437395 4.33854e-16
428 0.0437395 4.34373e-16
429 0.0437395 4.36311e-16
430 0.0437395 4.38979e-16
431 0.0437395 4.39737e-16
432 0.0437395 4.41592e-16
433 0.0437395 4.44675e-16
434 0.0437395 4.45953e-16
435 0.0437395 4.48539e-16
436 0.0437395 4.47104e-16
437 0.0437395 4.42532e-16
438 0.0437395 4.42752e-16
439 0.0437395 4.46013e-16
440 0.0437395 4.45405e-16
441 0.0437395 4.45245e-16
442 0.0437395 4.4325e-16
443 0.0437395 4.45065e-16
444 0.0437395 4.4486e-16
445 0.0437395 4.4317e-16
446 0.0437395 4.46377e-16
447 0.0437395 4.46202e-16
448 0.0437395 4.44861e-16
449 0.0437395 4.42193e-16
450 0.0437395 4.40054e-16
451 0.0437395 4.42603e-16
452 0.0437395 4.46638e-16
453 0.0437395 4.47708e-16
454 0.0437395 4.46196e-16
455 0.0437395 4.45271e-16
456 0.0437395 4.444e-16
457 0.0437395 4.4232e-16
458 0.0437395 4.39811e-16
459 0.0437395 4.37917e-16
460 0.0437395 4.39224e-16
461 0.0437395 4.38601e-16
462 0.0437395 4.39774e-16
463 0.0437395 4.38878e-16
464 0.0437395 4.37201e-16
465 0.0437395 4.41839e-16
466 0.0437395 4.44859e-16
467 0.0437395 4.47442e-16
468 0.0437395 4.48801e-16
469 0.0437395 4.47569e-16
470 0.0437395 4.4938e-16
471 0.0437395 4.50234e-16
472 0.0437395 4.49371e-16
473 0.0437395 4.50412e-16
474 0.0437395 4.5021e-16
475 0.0437395 4.486e-16
476 0.0437395 4.4632e-16
477 0.0437395 4.46107e-16
478 0.0437395 4.45628e-16
479 0.0437395 4.44875e-16
480 0.0437395 4.45674e-16
481 0.0437395 4.45064e-16
482 0.0437395 4.44339e-16
483 0.0437395 4.43709e-16
484 0.0437395 4.41316e-16
485 0.0437395 4.42568e-16
486 0.0437395 4.40561e-16
487 0.0437395 4.3913e-16
488 0.0437395 4.40187e-16
489 0.0437395 4.44267e-16
490 0.0437395 4.44123e-16
491 0.0437395 4.44445e-16
492 0.0437395 4.45294e-16
493 0.0437395 4.47385e-16
494 0.0437395 4.45917e-16
495 0.0437395 4.45179e-16
496 0.0437395 4.42309e-16
497 0.0437395 4.39644e-16
498 0.0437395 4.4018e-16
499 0.0437395 4.41453e-16


==> figures/data/scattering/F002.00_P000.00_H0.01_O00_C00.240/cmcg.txt <==
N err mis
0 0.942084 0.132947
1 0.924049 0.0893494
2 0.914566 0.0692397
3 0.906 0.0535627
4 0.899782 0.0406929
5 0.896131 0.0316414
6 0.894015 0.0251539
7 0.892791 0.0209226
8 0.891953 0.0184679
9 0.891006 0.016494
10 0.889932 0.0146949
11 0.88891 0.0130091
12 0.88792 0.0113104
13 0.887174 0.00982213
14 0.886752 0.00882918
15 0.886429 0.00808868
16 0.88617 0.00751872
17 0.885997 0.00718521
18 0.885858 0.00699267
19 0.885723 0.00687502
20 0.885599 0.00681267
21 0.885477 0.00677711
22 0.885347 0.00675709
23 0.885193 0.00674276
24 0.885016 0.00673197
25 0.884794 0.00672259
26 0.884547 0.00671489
27 0.884304 0.00670915
28 0.884041 0.00670447
29 0.883759 0.00670061
30 0.883425 0.00669694
31 0.883055 0.00669363
32 0.882696 0.00669099
33 0.882273 0.00668841
34 0.881743 0.00668563
35 0.88092 0.00668176
36 0.879556 0.00667575
37 0.877221 0.00666585
38 0.873765 0.00665152
39 0.869105 0.00663249
40 0.86326 0.00660888
41 0.854223 0.00657256
42 0.839196 0.00651212
43 0.811826 0.00640096
44 0.772283 0.0062372
45 0.729481 0.00605518
46 0.687017 0.00586927
47 0.636494 0.00564035
48 0.581576 0.00538069
49 0.530232 0.0051262
50 0.487106 0.00490239
51 0.455382 0.00473113
52 0.427987 0.00457824
53 0.40266 0.00443238
54 0.37981 0.0042967
55 0.359963 0.0041754
56 0.342664 0.00406686
57 0.325956 0.00395934
58 0.310157 0.00385505
59 0.294414 0.00374836
60 0.279534 0.00364479
61 0.264403 0.0035365
62 0.248996 0.0034228
63 0.234977 0.00331601
64 0.221619 0.00321106
65 0.207913 0.00309973
66 0.194837 0.00298966
67 0.181719 0.00287501
68 0.168764 0.00275709
69 0.155135 0.00262721
70 0.140937 0.00248448
71 0.125222 0.00231579
72 0.108668 0.00212271
73 0.0913474 0.00189784
74 0.0753856 0.00166036
75 0.0624431 0.00143401
76 0.0526138 0.00122757
77 0.0454626 0.00104391
78 0.0401647 0.00087387
79 0.0362559 0.00071185
80 0.0339333 0.000586137
81 0.0325494 0.000490716
82 0.0316906 0.000417534
83 0.0310496 0.000350933
84 0.0305962 0.00029318
85 0.0302763 0.00024335
86 0.0300691 0.000204065
87 0.0299245 0.000171065
88 0.0298184 0.000141767
89 0.029743 0.000116328
90 0.0296914 9.50611e-05
91 0.0296588 7.85321e-05
92 0.0296365 6.48627e-05
93 0.0296205 5.29526e-05
94 0.0296101 4.33507e-05
95 0.0296032 3.57413e-05
96 0.0295988 2.98361e-05
97 0.0295959 2.52315e-05
98 0.0295941 2.17766e-05
99 0.0295929 1.905e-05
100 0.0295921 1.69414e-05
101 0.0295916 1.54332e-05
102 0.0295913 1.42426e-05
103 0.029591 1.32147e-05
104 0.0295909 1.22496e-05
105 0.0295908 1.13784e-05
106 0.0295907 1.05706e-05
107 0.0295906 9.77862e-06
108 0.0295906 8.96149e-06
109 0.0295907 8.17783e-06
110 0.0295907 7.50505e-06
111 0.0295908 6.89779e-06
112 0.0295909 6.39751e-06
113 0.029591 5.98706e-06
114 0.0295911 5.63524e-06
115 0.0295912 5.35214e-06
116 0.0295913 5.11574e-06
117 0.0295914 4.92156e-06
118 0.0295915 4.76181e-06
119 0.0295916 4.62412e-06
120 0.0295917 4.50935e-06
121 0.0295919 4.4218e-06
122 0.029592 4.3585e-06
123 0.0295921 4.30527e-06
124 0.0295923 4.25313e-06
125 0.0295925 4.19513e-06
126 0.0295927 4.13714e-06
127 0.0295929 4.08234e-06
128 0.0295932 4.02067e-06
129 0.0295936 3.94385e-06
130 0.029594 3.86028e-06
131 0.0295945 3.78596e-06
132 0.0295948 3.72626e-06
133 0.0295951 3.67783e-06
134 0.0295954 3.63817e-06
135 0.0295957 3.6078e-06
136 0.0295959 3.58414e-06
137 0.0295961 3.5659e-06
138 0.0295962 3.55203e-06
139 0.0295964 3.54137e-06
140 0.0295966 3.53212e-06
141 0.0295967 3.52361e-06
142 0.0295969 3.51571e-06
143 0.0295971 3.50844e-06


==> figures/data/scattering/F002.00_P000.00_H0.01_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.942085 0.132951
1 0.924049 0.0893522
2 0.914566 0.0692395
3 0.906 0.0535636
4 0.899783 0.0406927
5 0.896131 0.0316406
6 0.894015 0.0251534
7 0.892791 0.0209221
8 0.891953 0.0184673
9 0.891006 0.0164934
10 0.889932 0.0146946
11 0.88891 0.0130089
12 0.88792 0.0113105
13 0.887174 0.00982197
14 0.886752 0.00882888
15 0.886429 0.00808862
16 0.88617 0.00751884
17 0.885997 0.00718532
18 0.885858 0.00699274
19 0.885723 0.00687507
20 0.885599 0.0068127
21 0.885477 0.00677714
22 0.885347 0.00675711
23 0.885193 0.00674277
24 0.885016 0.00673198
25 0.884794 0.0067226
26 0.884547 0.00671488
27 0.884304 0.00670915
28 0.884041 0.00670448
29 0.883759 0.00670064
30 0.883425 0.00669699
31 0.883055 0.00669369
32 0.882696 0.00669107
33 0.882273 0.0066885
34 0.881743 0.00668575
35 0.88092 0.0066819
36 0.879556 0.00667592
37 0.877221 0.00666606
38 0.873765 0.00665179
39 0.869105 0.00663285
40 0.86326 0.00660934
41 0.854223 0.00657319
42 0.839196 0.00651303
43 0.811826 0.00640239
44 0.772283 0.00623935
45 0.729481 0.00605807
46 0.687017 0.0058729
47 0.636495 0.00564488
48 0.581576 0.00538617
49 0.530232 0.00513245
50 0.487107 0.00490913
51 0.455383 0.00473811
52 0.427988 0.00458534
53 0.402661 0.00443952
54 0.379811 0.00430384
55 0.359964 0.0041826
56 0.342664 0.0040741
57 0.325956 0.0039666
58 0.310158 0.00386232
59 0.294415 0.0037556
60 0.279535 0.00365195
61 0.264404 0.00354357
62 0.248997 0.00342971
63 0.234978 0.00332281
64 0.221621 0.00321777
65 0.207915 0.00310638
66 0.194838 0.00299633
67 0.18172 0.00288169
68 0.168766 0.00276375
69 0.155137 0.00263378
70 0.140939 0.00249085
71 0.125225 0.0023219
72 0.108671 0.00212843
73 0.0913507 0.00190308
74 0.0753895 0.00166507
75 0.0624479 0.00143825
76 0.0526195 0.00123139
77 0.0454691 0.0010473
78 0.0401721 0.000876889
79 0.0362641 0.000714567
80 0.033942 0.000588617
81 0.0325585 0.000492984
82 0.0316999 0.000419699
83 0.0310591 0.000353086
84 0.0306059 0.000295357
85 0.0302861 0.000245657
86 0.030079 0.000206567
87 0.0299345 0.000173806
88 0.0298283 0.000144814
89 0.029753 0.000119675
90 0.0297014 9.87382e-05
91 0.0296688 8.25943e-05
92 0.0296466 6.93498e-05
93 0.0296306 5.80101e-05
94 0.0296201 4.91998e-05
95 0.0296133 4.25232e-05
96 0.0296089 3.75986e-05
97 0.029606 3.40253e-05
98 0.0296042 3.15513e-05
99 0.029603 2.9718e-05
100 0.0296021 2.83298e-05
101 0.0296017 2.73497e-05
102 0.0296013 2.65753e-05
103 0.0296011 2.59288e-05
104 0.0296009 2.53673e-05
105 0.0296008 2.48946e-05
106 0.0296007 2.44861e-05
107 0.0296007 2.41152e-05
108 0.0296007 2.3772e-05
109 0.0296007 2.34725e-05
110 0.0296008 2.32371e-05
111 0.0296009 2.30357e-05
112 0.0296009 2.2895e-05
113 0.029601 2.28025e-05
114 0.0296011 2.27368e-05
115 0.0296012 2.26969e-05
116 0.0296013 2.26629e-05
117 0.0296014 2.26288e-05
118 0.0296016 2.26034e-05
119 0.0296017 2.2582e-05
120 0.0296018 2.25634e-05
121 0.0296019 2.25523e-05
122 0.0296021 2.25457e-05
123 0.0296022 2.25429e-05
124 0.0296023 2.25444e-05
125 0.0296025 2.25492e-05
126 0.0296027 2.25527e-05
127 0.029603 2.25521e-05
128 0.0296033 2.25475e-05
129 0.0296036 2.2534e-05
130 0.0296041 2.25125e-05
131 0.0296045 2.24935e-05
132 0.0296049 2.24789e-05
133 0.0296052 2.24639e-05
134 0.0296055 2.24508e-05
135 0.0296057 2.24388e-05
136 0.0296059 2.24287e-05
137 0.0296061 2.24208e-05
138 0.0296063 2.24137e-05
139 0.0296065 2.24073e-05
140 0.0296066 2.24009e-05
141 0.0296068 2.2395e-05
142 0.029607 2.23895e-05
143 0.0296072 2.23843e-05


==> figures/data/scattering/F002.00_P000.00_H0.01_O00_C00.240/freq.txt <==
0.0300514 3.6011


==> figures/data/scattering/F002.00_P000.00_H0.01_O00_C00.240/full_wave.txt <==
N err mis
0 0.965727 0.211726
1 0.931398 0.171554
2 0.908532 0.150185
3 0.895689 0.130903
4 0.885204 0.0966167
5 0.879517 0.0506642
6 0.874678 0.0348869
7 0.870386 0.0274977
8 0.866438 0.0223565
9 0.862538 0.0188613
10 0.858752 0.0165743
11 0.854994 0.0152929
12 0.851275 0.0142752
13 0.847548 0.0137007
14 0.843851 0.0132006
15 0.8402 0.0128584
16 0.836544 0.0126208
17 0.8329 0.0124004
18 0.829291 0.012152
19 0.8257 0.0120003
20 0.822111 0.0118883
21 0.818557 0.0117134
22 0.815026 0.0115915
23 0.81149 0.0115031
24 0.807974 0.0113838
25 0.804485 0.0112524
26 0.801001 0.0111831
27 0.797532 0.0110813
28 0.794095 0.0109669
29 0.790665 0.010896
30 0.787239 0.010816
31 0.783836 0.0107154
32 0.78045 0.0106362
33 0.777071 0.0105751
34 0.773715 0.010482
35 0.770381 0.0104017
36 0.767051 0.0103431
37 0.763733 0.010271
38 0.760436 0.0101857
39 0.757149 0.0101284
40 0.753875 0.0100662
41 0.750626 0.00998669
42 0.747391 0.00992573
43 0.744162 0.00987081
44 0.740948 0.0098033
45 0.73775 0.00973499
46 0.73456 0.00968541
47 0.731389 0.00962384
48 0.728239 0.00955751
49 0.725098 0.00950562
50 0.721967 0.00945436
51 0.718852 0.0093918
52 0.715747 0.00933586
53 0.712653 0.00928874
54 0.709581 0.00923101
55 0.706525 0.00917464
56 0.703477 0.00912762
57 0.700442 0.00907915
58 0.69742 0.00902283
59 0.694406 0.00897458
60 0.691406 0.00892895
61 0.688426 0.00887634
62 0.685459 0.00882658
63 0.682502 0.00878335
64 0.679558 0.00873721
65 0.676623 0.00868699
66 0.673698 0.00864346
67 0.670789 0.00859985
68 0.667897 0.00855206
69 0.665017 0.00850706
70 0.662149 0.00846682
71 0.659291 0.00842316
72 0.656441 0.00837814
73 0.653602 0.00833766
74 0.650779 0.0082965
75 0.647972 0.00825273
76 0.645176 0.00821168
77 0.642391 0.0081738
78 0.639615 0.00813273
79 0.636848 0.00809187
80 0.634092 0.00805389
81 0.631352 0.00801502
82 0.628626 0.00797476
83 0.625912 0.007937
84 0.623207 0.00790116
85 0.620511 0.00786274
86 0.617823 0.00782509
87 0.615147 0.00778943
88 0.612486 0.00775258
89 0.609839 0.00771538
90 0.607202 0.00768041
91 0.604574 0.00764633
92 0.601954 0.00761059
93 0.599343 0.00757546
94 0.596744 0.00754187
95 0.594159 0.00750707
96 0.591588 0.00747236
97 0.589026 0.00743983
98 0.586472 0.00740732
99 0.583926 0.00737405
100 0.581389 0.00734122
101 0.578863 0.00730923
102 0.576352 0.00727654
103 0.573853 0.00724404
104 0.571363 0.00721346
105 0.56888 0.00718255
106 0.566405 0.00715134
107 0.563939 0.0071207
108 0.561484 0.00709003
109 0.559045 0.00705931
110 0.556616 0.00702897
111 0.554194 0.0069999
112 0.55178 0.00697064
113 0.549374 0.00694119
114 0.546976 0.00691237
115 0.544589 0.0068831
116 0.542218 0.00685405
117 0.539856 0.00682572
118 0.5375 0.00679796
119 0.535152 0.00677027
120 0.532811 0.00674246
121 0.530479 0.00671508
122 0.528159 0.00668728
123 0.525854 0.00665975
124 0.523556 0.00663311
125 0.521264 0.00660666
126 0.51898 0.00658037
127 0.516703 0.0065541
128 0.514434 0.00652791
129 0.512178 0.00650147
130 0.509935 0.00647549
131 0.507698 0.00645022
132 0.505468 0.00642502
133 0.503245 0.00640003
134 0.501029 0.00637515
135 0.498822 0.00635004
136 0.496628 0.00632486
137 0.494445 0.00630037
138 0.492268 0.0062763
139 0.490098 0.00625226
140 0.487934 0.0062285
141 0.485777 0.00620483
142 0.483629 0.0061807
143 0.481494 0.00615672
144 0.479369 0.00613357
145 0.477249 0.00611059
146 0.475135 0.00608767
147 0.473028 0.00606503
148 0.470928 0.00604242
149 0.468838 0.00601929
150 0.466761 0.00599641
151 0.464692 0.00597445
152 0.462627 0.00595247
153 0.460568 0.00593062
154 0.458516 0.00590901
155 0.456472 0.0058873
156 0.454437 0.00586518
157 0.452414 0.00584337
158 0.450398 0.00582242
159 0.448387 0.00580139
160 0.446381 0.00578051
161 0.444382 0.00575987
162 0.442391 0.00573898
163 0.44041 0.00571781
164 0.43844 0.00569709
165 0.436476 0.00567702
166 0.434516 0.00565685
167 0.432562 0.00563688
168 0.430614 0.00561709
169 0.428675 0.00559698
170 0.426745 0.00557669
171 0.424826 0.00555701
172 0.422911 0.00553778
173 0.421001 0.0055184
174 0.419096 0.00549928
175 0.417199 0.00548025
176 0.415309 0.00546086
177 0.413429 0.00544143
178 0.411559 0.0054227
179 0.409692 0.00540426
180 0.40783 0.00538563
181 0.405974 0.00536731
182 0.404125 0.00534898
183 0.402283 0.00533027
184 0.400452 0.00531166
185 0.398628 0.0052938
186 0.396808 0.00527606
187 0.394992 0.00525815
188 0.393182 0.0052406
189 0.391379 0.00522289
190 0.389585 0.00520483
191 0.3878 0.00518705
192 0.386022 0.00516997
193 0.384246 0.00515285
194 0.382476 0.00513562
195 0.380712 0.0051188
196 0.378954 0.00510168
197 0.377205 0.00508423
198 0.375465 0.00506727
199 0.37373 0.0050509
200 0.371997 0.00503432
201 0.370271 0.00501777
202 0.36855 0.0050016
203 0.366836 0.00498502
204 0.365131 0.00496819
205 0.363434 0.00495203
206 0.361742 0.00493631
207 0.360051 0.00492022
208 0.358368 0.00490433
209 0.356689 0.00488873
210 0.355018 0.00487264
211 0.353355 0.00485645
212 0.3517 0.00484103
213 0.350048 0.00482589
214 0.348399 0.00481027
215 0.346756 0.00479503
216 0.345119 0.00477997
217 0.343489 0.0047643
218 0.341867 0.00474878
219 0.340253 0.00473405
220 0.33864 0.00471939
221 0.337031 0.00470426
222 0.335428 0.00468963
223 0.333831 0.00467506
224 0.332241 0.00465981
225 0.33066 0.00464495
226 0.329083 0.00463087
227 0.327509 0.0046166
228 0.325939 0.00460197
229 0.324375 0.00458792
230 0.322817 0.00457375
231 0.321266 0.00455897
232 0.319723 0.00454475
233 0.318184 0.00453125
234 0.316647 0.00451735
235 0.315115 0.0045032
236 0.313589 0.0044897
237 0.312069 0.00447589
238 0.310556 0.00446159
239 0.30905 0.00444799
240 0.307548 0.00443499
241 0.306047 0.00442143
242 0.304551 0.00440778
243 0.303062 0.00439477
244 0.301579 0.00438129
245 0.300103 0.00436748
246 0.298633 0.0043545
247 0.297166 0.00434191
248 0.295701 0.00432869
249 0.294242 0.00431554
250 0.292789 0.00430296
251 0.291341 0.0042898
252 0.289901 0.00427649
253 0.288466 0.00426409
254 0.287033 0.00425185
255 0.285602 0.00423896
256 0.284179 0.00422631
257 0.28276 0.00421411
258 0.281348 0.00420127
259 0.279943 0.00418849
260 0.278542 0.00417659
261 0.277142 0.00416466
262 0.275745 0.00415212
263 0.274356 0.00413994
264 0.272972 0.00412808
265 0.271594 0.00411556
266 0.270222 0.00410331
267 0.268854 0.00409187
268 0.267486 0.0040802
269 0.266123 0.00406801
270 0.264768 0.00405628
271 0.263417 0.00404472
272 0.262072 0.00403255
273 0.260733 0.00402081
274 0.259397 0.00400977
275 0.258061 0.00399836
276 0.256731 0.00398653
277 0.255408 0.00397522
278 0.25409 0.00396392
279 0.252777 0.00395212
280 0.25147 0.00394088
281 0.250165 0.00393017
282 0.248861 0.00391899
283 0.247563 0.00390754
284 0.246272 0.00389661
285 0.244985 0.00388556
286 0.243704 0.00387415
287 0.242428 0.00386338
288 0.241153 0.00385296
289 0.23988 0.00384201
290 0.238614 0.00383094
291 0.237355 0.00382035
292 0.236098 0.00380955
293 0.234849 0.00379853
294 0.233602 0.0037882
295 0.232357 0.00377802
296 0.231115 0.00376731
297 0.229879 0.0037566
298 0.22865 0.00374634
299 0.227425 0.00373578
300 0.226205 0.00372517
301 0.224988 0.00371522
302 0.223772 0.00370526
303 0.222559 0.00369479
304 0.221355 0.00368445
305 0.220156 0.00367447
306 0.218959 0.00366417
307 0.217769 0.00365395
308 0.216581 0.00364434
309 0.215394 0.00363457
310 0.214211 0.00362435
311 0.213036 0.00361438
312 0.211866 0.00360466
313 0.210699 0.00359461
314 0.209537 0.00358479
315 0.208377 0.00357548
316 0.207218 0.00356588
317 0.206064 0.00355593
318 0.204919 0.00354629
319 0.203777 0.00353682
320 0.202639 0.00352703
321 0.201505 0.00351759
322 0.200373 0.00350855
323 0.199242 0.00349911
324 0.198117 0.00348942
325 0.197 0.00348011
326 0.195886 0.00347087
327 0.194776 0.00346135
328 0.193669 0.00345227
329 0.192564 0.00344346
330 0.191461 0.00343418
331 0.190364 0.00342477
332 0.189276 0.00341577
333 0.188189 0.00340673
334 0.187106 0.00339749
335 0.186027 0.00338874
336 0.184948 0.00338012
337 0.183872 0.00337101
338 0.182804 0.00336188
339 0.181743 0.00335318
340 0.180683 0.00334434
341 0.179627 0.00333538
342 0.178574 0.00332693
343 0.177522 0.00331849
344 0.176473 0.00330954
345 0.175433 0.0033007
346 0.174398 0.00329227
347 0.173364 0.00328363
348 0.172335 0.00327494
349 0.171308 0.00326678
350 0.170282 0.00325848
351 0.169261 0.0032497
352 0.168248 0.00324115
353 0.167239 0.00323297
354 0.166231 0.00322453
355 0.165228 0.00321612
356 0.164227 0.0032082
357 0.163227 0.00320005
358 0.162233 0.00319145
359 0.161246 0.00318318
360 0.160263 0.00317524
361 0.159281 0.00316698
362 0.158304 0.00315883
363 0.157327 0.00315114
364 0.156354 0.00314312
365 0.155386 0.00313471
366 0.154426 0.00312672
367 0.153468 0.003119
368 0.152512 0.00311093
369 0.15156 0.00310303
370 0.150608 0.00309554
371 0.14966 0.00308764
372 0.148719 0.00307944
373 0.147784 0.00307172
374 0.146851 0.0030642
375 0.14592 0.00305631
376 0.144993 0.00304866
377 0.144066 0.00304134
378 0.143144 0.00303357
379 0.142229 0.00302558
380 0.14132 0.00301812
381 0.140411 0.00301078
382 0.139505 0.00300308
383 0.138603 0.00299565
384 0.137701 0.00298849
385 0.136804 0.00298086
386 0.135915 0.00297308
387 0.135031 0.00296588
388 0.134146 0.00295871
389 0.133265 0.00295118
390 0.132387 0.00294396
391 0.13151 0.00293695
392 0.130639 0.00292945
393 0.129775 0.00292189
394 0.128915 0.00291492
395 0.128055 0.00290791
396 0.127198 0.00290057
397 0.126344 0.00289355
398 0.125492 0.00288667
399 0.124646 0.00287931
400 0.123807 0.00287198
401 0.122972 0.00286523
402 0.122135 0.00285836
403 0.121303 0.00285119
404 0.120473 0.00284435
405 0.119646 0.0028376
406 0.118825 0.00283039
407 0.118012 0.00282328
408 0.117199 0.00281674
409 0.116387 0.00281001
410 0.115579 0.00280301
411 0.114773 0.00279633
412 0.11397 0.00278971
413 0.113175 0.00278266
414 0.112386 0.00277577
415 0.111597 0.00276941
416 0.110809 0.00276281
417 0.110025 0.00275598
418 0.109243 0.00274946
419 0.108466 0.00274296
420 0.107696 0.00273607
421 0.106931 0.0027294
422 0.106165 0.0027232
423 0.105401 0.00271673
424 0.104641 0.00271006
425 0.103883 0.00270368
426 0.103131 0.00269731
427 0.102386 0.00269059
428 0.101644 0.00268412
429 0.100902 0.00267808
430 0.100162 0.00267173
431 0.099427 0.00266522
432 0.0986929 0.00265897
433 0.097966 0.00265272
434 0.0972456 0.00264618
435 0.0965279 0.00263991
436 0.0958089 0.002634
437 0.095093 0.00262777
438 0.0943819 0.00262141
439 0.0936721 0.00261529
440 0.0929705 0.00260917
441 0.0922746 0.0026028
442 0.0915804 0.00259672
443 0.090885 0.00259092
444 0.0901938 0.00258482
445 0.089507 0.0025786
446 0.088822 0.0025726
447 0.0881458 0.00256662
448 0.0874742 0.00256043
449 0.0868035 0.00255451
450 0.0861317 0.00254883
451 0.0854653 0.00254285
452 0.0848025 0.00253676
453 0.0841424 0.00253088
454 0.0834917 0.00252504
455 0.0828443 0.00251903
456 0.0821971 0.00251327
457 0.0815496 0.00250768
458 0.0809084 0.00250182
459 0.0802701 0.00249587
460 0.0796357 0.00249011
461 0.0790104 0.00248441
462 0.0783873 0.00247856
463 0.0777637 0.00247294
464 0.0771406 0.00246744
465 0.0765247 0.00246171
466 0.0759109 0.00245588
467 0.0753023 0.00245024
468 0.0747025 0.00244468
469 0.0741037 0.002439
470 0.0735041 0.0024335
471 0.0729064 0.00242809
472 0.0723163 0.00242249
473 0.0717278 0.00241678
474 0.0711456 0.00241125
475 0.0705714 0.00240584
476 0.069997 0.00240031
477 0.0694218 0.00239492
478 0.0688498 0.0023896
479 0.0682855 0.00238412
480 0.0677223 0.00237853
481 0.0671669 0.00237312
482 0.0666184 0.00236786
483 0.0660688 0.00236247
484 0.0655188 0.00235718
485 0.0649736 0.00235194
486 0.0644359 0.00234659
487 0.0638991 0.00234111
488 0.0633712 0.00233583
489 0.0628485 0.0023307
490 0.0623241 0.00232545
491 0.0617997 0.00232024
492 0.0612816 0.00231509
493 0.0607705 0.00230987
494 0.0602606 0.00230449
495 0.0597605 0.00229934
496 0.0592639 0.00229435
497 0.0587655 0.00228922
498 0.0582681 0.00228409
499 0.0577784 0.00227903
500 0.0572949 0.00227393
501 0.0568129 0.00226867
502 0.0563413 0.00226363
503 0.0558713 0.00225877
504 0.0553994 0.00225376
505 0.0549296 0.0022487
506 0.0544688 0.00224374
507 0.0540131 0.00223876
508 0.0535598 0.0022336
509 0.0531171 0.00222869
510 0.0526743 0.00222395
511 0.0522302 0.00221904
512 0.0517897 0.00221405
513 0.051359 0.00220919
514 0.0509324 0.00220433
515 0.050509 0.00219927
516 0.0500958 0.00219448
517 0.0496808 0.00218985
518 0.0492655 0.00218504
519 0.0488549 0.00218011
520 0.0484548 0.00217536
521 0.0480577 0.00217061
522 0.0476652 0.00216566
523 0.0472822 0.00216099
524 0.0468961 0.00215647
525 0.0465111 0.00215174
526 0.0461324 0.00214688
527 0.0457642 0.00214223
528 0.045398 0.00213759
529 0.0450378 0.00213274
530 0.0446854 0.0021282
531 0.0443291 0.00212376
532 0.0439754 0.00211911
533 0.0436293 0.00211433
534 0.0432934 0.00210979
535 0.0429588 0.00210525
536 0.0426316 0.00210051
537 0.0423107 0.00209607
538 0.0419858 0.00209172
539 0.0416653 0.00208715
540 0.0413535 0.00208244
541 0.0410513 0.00207801
542 0.0407497 0.00207357
543 0.0404567 0.00206894
544 0.0401677 0.0020646
545 0.0398749 0.00206033
546 0.0395884 0.00205583
547 0.0393114 0.0020512
548 0.0390429 0.00204687
549 0.0387751 0.00204253
550 0.0385168 0.00203801
551 0.0382605 0.00203376
552 0.0380016 0.00202956
553 0.0377508 0.00202513
554 0.03751 0.00202059
555 0.0372762 0.00201637
556 0.0370433 0.00201211
557 0.0368202 0.0020077
558 0.0365967 0.00200354
559 0.0363722 0.00199939
560 0.0361572 0.00199504
561 0.0359523 0.00199059
562 0.0357529 0.00198647
563 0.0355551 0.0019823
564 0.0353673 0.001978
565 0.0351772 0.00197391
566 0.0349885 0.00196983
567 0.0348102 0.00196555
568 0.0346417 0.0019612
569 0.034477 0.00195717
570 0.0343146 0.00195308
571 0.0341613 0.00194889
572 0.0340042 0.00194486
573 0.0338507 0.00194083
574 0.0337082 0.00193663
575 0.0335747 0.00193238
576 0.0334435 0.00192844
577 0.0333159 0.00192443
578 0.0331964 0.00192034
579 0.0330722 0.00191637
580 0.0329542 0.0019124
581 0.0328471 0.00190828
582 0.0327479 0.00190413
583 0.0326495 0.00190027
584 0.0325556 0.00189634
585 0.0324679 0.00189235
586 0.0323751 0.00188842
587 0.0322908 0.00188452
588 0.0322168 0.00188048
589 0.0321493 0.00187643
590 0.0320816 0.00187264
591 0.0320195 0.00186879
592 0.0319619 0.0018649
593 0.0318998 0.00186101
594 0.031848 0.00185717
595 0.0318053 0.00185322
596 0.0317675 0.00184927
597 0.0317286 0.00184554
598 0.0316959 0.00184178
599 0.0316653 0.00183797
600 0.0316312 0.00183412
601 0.0316088 0.00183035
602 0.0315937 0.00182648
603 0.0315822 0.00182263
604 0.0315695 0.00181896
605 0.0315634 0.00181528
606 0.0315575 0.00181155
607 0.0315498 0.00180774
608 0.0315543 0.00180403
609 0.0315643 0.00180026
610 0.0315763 0.0017965
611 0.0315869 0.00179289
612 0.0316039 0.00178928
613 0.0316191 0.00178562
614 0.0316345 0.00178185
615 0.0316618 0.00177821
616 0.0316928 0.00177453
617 0.0317247 0.00177086
618 0.0317556 0.0017673
619 0.0317926 0.00176377
620 0.0318266 0.00176017
621 0.0318629 0.00175644
622 0.0319101 0.00175288
623 0.0319592 0.00174928
624 0.0320079 0.0017457
625 0.032056 0.00174219
626 0.0321093 0.00173873
627 0.0321586 0.00173518
628 0.0322121 0.00173151
629 0.0322751 0.00172803
630 0.0323384 0.00172451
631 0.0324007 0.001721
632 0.0324632 0.00171754
633 0.03253 0.00171415
634 0.0325925 0.00171066
635 0.0326609 0.00170704
636 0.0327369 0.00170363
637 0.0328116 0.0017002
638 0.0328849 0.00169676
639 0.0329588 0.00169335
640 0.0330356 0.00169003
641 0.0331082 0.00168658
642 0.0331882 0.00168302
643 0.0332734 0.00167969
644 0.0333565 0.00167633
645 0.0334381 0.00167296
646 0.0335211 0.0016696
647 0.0336058 0.00166634
648 0.033687 0.00166293
649 0.0337763 0.00165945
650 0.0338684 0.00165619
651 0.0339578 0.0016529
652 0.0340454 0.00164959
653 0.0341349 0.00164628
654 0.0342246 0.00164308
655 0.0343118 0.00163972
656 0.0344074 0.0016363
657 0.0345036 0.00163311
658 0.0345969 0.0016299
659 0.0346888 0.00162665
660 0.034783 0.00162338
661 0.0348763 0.00162023
662 0.0349683 0.00161692
663 0.0350684 0.00161358
664 0.035167 0.00161046
665 0.0352626 0.00160731
666 0.0353569 0.00160411
667 0.0354536 0.0016009
668 0.0355483 0.00159779
669 0.035643 0.00159452
670 0.0357451 0.00159128
671 0.0358441 0.00158821
672 0.0359404 0.00158511
673 0.036036 0.00158197
674 0.036134 0.00157881
675 0.0362293 0.00157575
676 0.0363259 0.00157253
677 0.0364286 0.00156937
678 0.0365267 0.00156636
679 0.0366227 0.00156332
680 0.036718 0.00156022
681 0.0368154 0.00155712
682 0.0369096 0.00155409
683 0.0370065 0.00155093
684 0.0371079 0.00154786
685 0.0372039 0.00154489
686 0.0372985 0.0015419
687 0.0373929 0.00153886
688 0.037489 0.0015358
689 0.0375819 0.00153281
690 0.0376782 0.00152972
691 0.0377773 0.00152672
692 0.0378705 0.00152379
693 0.0379628 0.00152086
694 0.038055 0.00151786
695 0.0381484 0.00151486
696 0.0382387 0.0015119
697 0.0383332 0.00150888
698 0.0384286 0.00150596
699 0.0385183 0.00150307
700 0.0386077 0.00150018
701 0.0386974 0.00149723
702 0.0387878 0.00149428
703 0.0388754 0.00149136
704 0.0389674 0.00148841
705 0.0390585 0.00148556
706 0.0391443 0.0014827
707 0.0392301 0.00147986
708 0.0393163 0.00147696
709 0.0394025 0.00147406
710 0.0394865 0.00147117
711 0.039575 0.00146829
712 0.039661 0.00146551
713 0.0397425 0.00146268
714 0.0398245 0.00145988
715 0.0399071 0.00145704
716 0.0399891 0.00145418
717 0.0400695 0.00145133
718 0.040154 0.00144853
719 0.0402345 0.00144581
720 0.0403115 0.001443
721 0.0403891 0.00144025
722 0.0404671 0.00143745
723 0.0405441 0.00143464
724 0.0406203 0.00143183
725 0.0406999 0.00142911
726 0.0407747 0.00142643
727 0.040847 0.00142365
728 0.0409201 0.00142095
729 0.0409936 0.0014182
730 0.0410658 0.00141543
731 0.0411378 0.00141266
732 0.0412121 0.00141002
733 0.041281 0.00140739
734 0.0413485 0.00140464
735 0.0414166 0.00140198
736 0.0414849 0.00139928
737 0.0415517 0.00139655
738 0.0416189 0.00139383
739 0.0416875 0.00139126
740 0.0417505 0.00138866
741 0.0418132 0.00138593
742 0.0418764 0.00138332
743 0.0419397 0.00138067
744 0.0420013 0.00137798
745 0.0420638 0.00137532
746 0.0421263 0.00137281
747 0.0421834 0.00137023
748 0.0422411 0.00136755
749 0.0422989 0.00136498
750 0.0423566 0.00136238
751 0.0424126 0.00135973
752 0.04247 0.00135712
753 0.0425263 0.00135467
754 0.0425777 0.00135212
755 0.0426305 0.00134946
756 0.0426831 0.00134694
757 0.0427356 0.00134439
758 0.0427863 0.00134178
759 0.0428385 0.00133922
760 0.0428884 0.00133683
761 0.0429342 0.00133429
762 0.0429818 0.00133168
763 0.0430288 0.00132921
764 0.0430756 0.00132669
765 0.0431208 0.00132412
766 0.0431675 0.00132163
767 0.0432111 0.00131928
768 0.0432517 0.00131676
769 0.0432943 0.0013142
770 0.043336 0.00131176
771 0.0433773 0.00130929
772 0.0434173 0.00130676
773 0.0434585 0.00130433
774 0.0434957 0.00130202
775 0.043531 0.00129951
776 0.0435683 0.001297
777 0.0436044 0.00129461
778 0.0436401 0.00129218
779 0.0436747 0.00128969
780 0.0437102 0.00128732
781 0.0437414 0.00128503
782 0.0437718 0.00128255
783 0.043804 0.00128008
784 0.0438349 0.00127773
785 0.0438651 0.00127534
786 0.0438946 0.0012729
787 0.0439243 0.00127058
788 0.0439496 0.00126832
789 0.0439751 0.00126585
790 0.0440019 0.00126344
791 0.0440272 0.00126113
792 0.044052 0.00125878
793 0.0440762 0.00125638
794 0.0441002 0.00125412
795 0.0441199 0.00125187
796 0.0441409 0.00124943
797 0.0441626 0.00124707
798 0.0441828 0.0012448
799 0.0442023 0.00124248
800 0.0442214 0.00124013
801 0.0442397 0.00123791
802 0.044254 0.00123567
803 0.0442702 0.00123327
804 0.0442866 0.00123096
805 0.0443015 0.00122873
806 0.0443157 0.00122645
807 0.0443298 0.00122414
808 0.0443425 0.00122197
809 0.0443519 0.00121974
810 0.0443637 0.00121738
811 0.044375 0.00121511
812 0.044385 0.00121292
813 0.0443943 0.00121068
814 0.0444034 0.00120841
815 0.0444105 0.00120628
816 0.0444151 0.00120406
817 0.0444223 0.00120174
818 0.0444284 0.00119952
819 0.0444334 0.00119736
820 0.0444377 0.00119515
821 0.0444419 0.00119293
822 0.0444438 0.00119083
823 0.0444441 0.00118862
824 0.0444471 0.00118634
825 0.0444483 0.00118418
826 0.0444486 0.00118204
827 0.0444482 0.00117987
828 0.0444476 0.0011777
829 0.0444443 0.00117562
830 0.0444404 0.00117343
831 0.0444387 0.0011712
832 0.044435 0.00116907
833 0.0444307 0.00116697
834 0.0444256 0.00116484
835 0.0444204 0.00116271
836 0.0444124 0.00116064
837 0.0444047 0.00115847
838 0.0443988 0.0011563
839 0.0443904 0.00115421
840 0.0443818 0.00115214
841 0.0443723 0.00115004
842 0.0443624 0.00114794
843 0.0443498 0.0011459
844 0.0443383 0.00114375
845 0.0443279 0.00114163
846 0.044315 0.00113957
847 0.044302 0.00113754
848 0.0442883 0.00113547
849 0.0442741 0.00113341
850 0.0442573 0.00113138
851 0.0442424 0.00112927
852 0.0442278 0.00112719
853 0.0442107 0.00112517
854 0.0441937 0.00112316
855 0.0441759 0.00112113
856 0.0441573 0.0011191
857 0.0441365 0.00111708
858 0.044118 0.00111501
859 0.0440991 0.00111298
860 0.0440779 0.00111098
861 0.044057 0.00110901
862 0.0440353 0.00110701
863 0.0440127 0.00110501
864 0.0439885 0.00110301
865 0.0439667 0.00110097
866 0.0439437 0.00109899
867 0.0439188 0.00109701
868 0.0438942 0.00109508
869 0.0438687 0.00109311
870 0.0438422 0.00109113
871 0.0438144 0.00108914
872 0.0437893 0.00108716
873 0.0437622 0.00108521
874 0.0437337 0.00108326
875 0.0437056 0.00108136
876 0.0436767 0.00107942
877 0.0436465 0.00107747
878 0.0436159 0.00107549
879 0.0435876 0.00107356
880 0.0435567 0.00107164
881 0.043525 0.00106972
882 0.0434935 0.00106784
883 0.043461 0.00106594
884 0.0434274 0.001064
885 0.0433938 0.00106205
886 0.0433622 0.00106017
887 0.0433277 0.00105828
888 0.0432929 0.00105638
889 0.0432582 0.00105454
890 0.0432227 0.00105266
891 0.043186 0.00105074
892 0.0431499 0.00104882
893 0.0431152 0.00104699
894 0.0430774 0.00104512
895 0.0430397 0.00104325
896 0.043002 0.00104143
897 0.0429634 0.00103959
898 0.0429236 0.00103768
899 0.0428851 0.00103579
900 0.0428472 0.00103401
901 0.0428063 0.00103216
902 0.0427659 0.00103031
903 0.0427254 0.00102853
904 0.0426841 0.0010267
905 0.0426418 0.00102481
906 0.0426011 0.00102296
907 0.0425602 0.00102122
908 0.0425166 0.00101939
909 0.0424737 0.00101756
910 0.0424304 0.00101581
911 0.0423865 0.00101401
912 0.0423417 0.00101214
913 0.0422986 0.00101032
914 0.0422549 0.00100862
915 0.0422087 0.00100681
916 0.0421636 0.00100501
917 0.0421179 0.00100329
918 0.0420717 0.00100151
919 0.0420248 0.000999656
920 0.0419798 0.000997881
921 0.0419333 0.000996217
922 0.0418849 0.000994422
923 0.0418376 0.000992645
924 0.0417895 0.000990945
925 0.041741 0.000989195
926 0.0416922 0.000987359
927 0.0416451 0.000985628
928 0.041596 0.000983992
929 0.0415457 0.000982212
930 0.0414965 0.000980462
931 0.0414464 0.000978788
932 0.0413961 0.000977059
933 0.0413456 0.000975246
934 0.0412966 0.000973558
935 0.0412452 0.000971945
936 0.0411932 0.000970183
937 0.0411421 0.00096846
938 0.04109 0.000966808
939 0.0410379 0.000965102
940 0.0409858 0.000963314
941 0.0409349 0.000961669
942 0.0408814 0.000960074
943 0.040828 0.00095833
944 0.0407753 0.000956634
945 0.0407216 0.000955005
946 0.0406681 0.00095332
947 0.0406147 0.000951561
948 0.0405621 0.000949955
949 0.0405067 0.000948374
950 0.0404521 0.000946651
951 0.0403977 0.000944981
952 0.0403426 0.000943373
953 0.0402875 0.00094171
954 0.0402329 0.000939983
955 0.0401786 0.000938413
956 0.0401218 0.000936842
957 0.0400661 0.000935144
958 0.0400105 0.000933499
959 0.0399542 0.00093191
960 0.0398981 0.00093027
961 0.0398425 0.000928577
962 0.0397866 0.000927039
963 0.0397285 0.000925476
964 0.0396719 0.000923804
965 0.039615 0.000922183
966 0.0395576 0.000920614
967 0.0395004 0.000918998
968 0.0394439 0.00091734
969 0.0393866 0.000915828
970 0.0393276 0.000914273
971 0.0392704 0.00091263
972 0.0392124 0.000911031
973 0.0391543 0.000909482
974 0.0390965 0.00090789
975 0.0390391 0.000906268
976 0.0389806 0.000904778
977 0.0389209 0.00090323
978 0.038863 0.000901618
979 0.0388041 0.000900039
980 0.0387453 0.00089851
981 0.0386867 0.000896943
982 0.0386287 0.000895358
983 0.0385692 0.000893884
984 0.0385091 0.000892345
985 0.0384508 0.000890766
986 0.0383913 0.000889206
987 0.0383322 0.000887696
988 0.0382732 0.000886156
989 0.0382146 0.000884606
990 0.0381543 0.000883143
991 0.038094 0.000881617
992 0.0380352 0.00088007
993 0.0379751 0.000878527
994 0.0379156 0.000877038
995 0.0378563 0.000875525
996 0.0377973 0.000874008
997 0.0377364 0.000872553
998 0.0376763 0.000871042
999 0.0376172 0.000869527


==> figures/data/scattering/F002.00_P000.00_H0.1_O02_C00.120/cmcg.txt <==
N err mis
0 0.863697 0.202663
1 0.817286 0.135731
2 0.792376 0.105812
3 0.768885 0.0818207
4 0.751629 0.0620733
5 0.741517 0.0481969
6 0.73545 0.0382871
7 0.731772 0.0317847
8 0.729179 0.0279362
9 0.726536 0.0250127
10 0.723473 0.0222329
11 0.720596 0.019661
12 0.717914 0.0171188
13 0.715826 0.0148176
14 0.714664 0.0133088
15 0.713788 0.0121774
16 0.713077 0.0113186
17 0.71258 0.0108226
18 0.712179 0.0105427
19 0.711796 0.0103726
20 0.711443 0.0102804
21 0.711105 0.0102302
22 0.710747 0.0102015
23 0.7103 0.0101796
24 0.709761 0.0101621
25 0.709028 0.0101449
26 0.708089 0.0101275
27 0.706994 0.0101109
28 0.70568 0.0100939
29 0.704111 0.0100763
30 0.701991 0.0100549
31 0.699413 0.0100308
32 0.696362 0.0100044
33 0.692716 0.00997443
34 0.687638 0.00993455
35 0.679407 0.00987157
36 0.665462 0.00976593
37 0.641041 0.00958
38 0.604874 0.00929952
39 0.561501 0.00895304
40 0.513849 0.00855752
41 0.45942 0.00808348
42 0.393297 0.00746849
43 0.314199 0.00665937
44 0.236349 0.0057526
45 0.183818 0.00504801
46 0.149789 0.0045321
47 0.123595 0.00408894
48 0.100442 0.00364943
49 0.0837186 0.00329134
50 0.0728828 0.00303291
51 0.0648683 0.00282332
52 0.0593487 0.00266681
53 0.055052 0.00253639
54 0.0515129 0.00242191
55 0.0488761 0.00233157
56 0.0465739 0.0022487
57 0.0444622 0.00216881
58 0.0424288 0.0020877
59 0.0404815 0.00200532
60 0.0384322 0.00191266
61 0.0364483 0.00181505
62 0.0344667 0.00170755
63 0.0326668 0.00159795
64 0.0310113 0.00148288
65 0.0295577 0.00136515
66 0.0284195 0.00125589
67 0.0274356 0.00114219
68 0.0266225 0.00102582
69 0.0259679 0.00090665
70 0.0255279 0.000802943
71 0.0252399 0.000716319
72 0.0250265 0.000636088
73 0.0248594 0.000557957
74 0.0247396 0.000490158
75 0.0246586 0.000435938
76 0.0246073 0.000397652
77 0.0245685 0.000368419
78 0.0245374 0.000345501
79 0.024509 0.000325905
80 0.0244855 0.000311083
81 0.0244668 0.000300919
82 0.0244516 0.000294123
83 0.0244373 0.000289217
84 0.0244213 0.000285124
85 0.0244052 0.000281798
86 0.0243897 0.000279302
87 0.024375 0.000277481
88 0.0243599 0.000276064
89 0.0243439 0.000274911
90 0.0243276 0.000273987
91 0.0243096 0.000273181
92 0.0242885 0.000272411
93 0.0242643 0.000271669
94 0.0242367 0.000270942
95 0.0242031 0.000270167
96 0.0241603 0.000269274
97 0.0241019 0.000268145
98 0.0240265 0.000266763
99 0.0239292 0.000265045
100 0.0238119 0.000263026
101 0.0236793 0.000260783
102 0.023532 0.000258321
103 0.0233746 0.000255714
104 0.0232385 0.000253483
105 0.023121 0.000251587
106 0.0230248 0.000250071
107 0.0229428 0.000248819
108 0.0228745 0.000247818
109 0.0228139 0.000246973
110 0.022756 0.000246208
111 0.0226949 0.000245441
112 0.0226301 0.000244668
113 0.0225564 0.000243826
114 0.0224671 0.000242841
115 0.0223557 0.000241643
116 0.0222286 0.000240301
117 0.0220829 0.000238785
118 0.0219041 0.000236936
119 0.0216661 0.000234475
120 0.0213803 0.000231491
121 0.0210309 0.000227774
122 0.0205612 0.000222623
123 0.0198688 0.000214597
124 0.0189875 0.000203403
125 0.0179763 0.000188641
126 0.0169797 0.000170841
127 0.0161407 0.000151119
128 0.0155272 0.000130545
129 0.0151494 0.000111128
130 0.0149316 9.28742e-05
131 0.0148194 7.65753e-05
132 0.0147692 6.37863e-05
133 0.0147446 5.30358e-05
134 0.0147321 4.3584e-05
135 0.0147258 3.527e-05
136 0.014723 2.84743e-05
137 0.0147217 2.31125e-05
138 0.0147211 1.90678e-05
139 0.0147208 1.6228e-05
140 0.0147208 1.4128e-05
141 0.0147207 1.25394e-05
142 0.0147207 1.13151e-05
143 0.0147206 1.0366e-05
144 0.0147205 9.68125e-06
145 0.0147204 9.14947e-06
146 0.0147203 8.71236e-06
147 0.0147202 8.31728e-06
148 0.0147201 7.95602e-06
149 0.01472 7.58629e-06
150 0.01472 7.21203e-06
151 0.0147199 6.88611e-06
152 0.0147198 6.58532e-06
153 0.0147198 6.2737e-06
154 0.0147197 5.93827e-06
155 0.0147196 5.60982e-06
156 0.0147196 5.2868e-06
157 0.0147195 4.97074e-06
158 0.0147194 4.6461e-06
159 0.0147193 4.31049e-06
160 0.0147193 3.97544e-06
161 0.0147192 3.61571e-06
162 0.0147191 3.23632e-06
163 0.014719 2.85667e-06
164 0.0147189 2.50893e-06
165 0.0147188 2.17102e-06
166 0.0147187 1.85129e-06
167 0.0147186 1.55306e-06
168 0.0147186 1.30484e-06
169 0.0147186 1.12891e-06
170 0.0147185 1.0054e-06
171 0.0147185 9.13462e-07
172 0.0147185 8.48237e-07
173 0.0147184 7.99491e-07
174 0.0147184 7.65893e-07
175 0.0147184 7.4162e-07
176 0.0147184 7.24392e-07
177 0.0147183 7.1174e-07
178 0.0147183 7.01185e-07
179 0.0147183 6.92305e-07
180 0.0147182 6.84785e-07
181 0.0147182 6.78412e-07
182 0.0147181 6.72556e-07
183 0.0147181 6.66917e-07
184 0.014718 6.61025e-07
185 0.0147179 6.54304e-07
186 0.0147178 6.47192e-07
187 0.0147177 6.39252e-07
188 0.0147176 6.30083e-07
189 0.0147174 6.2037e-07
190 0.0147173 6.10537e-07
191 0.0147171 6.00887e-07
192 0.014717 5.91427e-07
193 0.0147168 5.82412e-07
194 0.0147167 5.74812e-07
195 0.0147165 5.68815e-07
196 0.0147164 5.63893e-07
197 0.0147163 5.59869e-07
198 0.0147163 5.56726e-07
199 0.0147162 5.54558e-07
200 0.0147162 5.53043e-07
201 0.0147161 5.51828e-07
202 0.0147161 5.50783e-07
203 0.014716 5.49869e-07
204 0.014716 5.49096e-07
205 0.0147159 5.48315e-07
206 0.0147158 5.47324e-07
207 0.0147157 5.45802e-07
208 0.0147155 5.43486e-07
209 0.0147151 5.39994e-07
210 0.0147146 5.34796e-07
211 0.0147138 5.26543e-07
212 0.0147125 5.13641e-07
213 0.0147109 4.9699e-07
214 0.0147089 4.75549e-07
215 0.0147067 4.50704e-07
216 0.014704 4.19538e-07
217 0.0147014 3.85918e-07
218 0.0146986 3.46796e-07
219 0.0146959 3.03623e-07
220 0.0146935 2.60552e-07
221 0.0146917 2.21597e-07
222 0.0146904 1.89278e-07
223 0.0146895 1.62213e-07
224 0.0146888 1.38878e-07
225 0.0146883 1.19899e-07
226 0.014688 1.04673e-07
227 0.0146878 9.19171e-08
228 0.0146876 8.12329e-08
229 0.0146874 7.21506e-08
230 0.0146873 6.48088e-08
231 0.0146873 5.90641e-08
232 0.0146872 5.48293e-08
233 0.0146872 5.16215e-08
234 0.0146872 4.90822e-08
235 0.0146871 4.69542e-08
236 0.0146871 4.49865e-08
237 0.0146871 4.3194e-08
238 0.0146871 4.15982e-08
239 0.0146871 4.00623e-08
240 0.0146871 3.85045e-08
241 0.0146871 3.67355e-08
242 0.014687 3.49531e-08
243 0.014687 3.33096e-08
244 0.014687 3.1796e-08
245 0.014687 3.02637e-08
246 0.014687 2.85826e-08
247 0.014687 2.67604e-08
248 0.014687 2.49409e-08
249 0.014687 2.31948e-08
250 0.014687 2.15554e-08
251 0.014687 1.99971e-08
252 0.014687 1.85784e-08
253 0.014687 1.74254e-08
254 0.014687 1.65458e-08
255 0.014687 1.5872e-08
256 0.014687 1.53403e-08
257 0.014687 1.49366e-08
258 0.014687 1.4608e-08
259 0.014687 1.43642e-08
260 0.014687 1.41866e-08
261 0.014687 1.40638e-08
262 0.014687 1.39814e-08
263 0.014687 1.39271e-08
264 0.014687 1.38898e-08
265 0.014687 1.38612e-08
266 0.014687 1.38384e-08
267 0.014687 1.3819e-08
268 0.014687 1.38013e-08
269 0.014687 1.37822e-08
270 0.014687 1.37596e-08
271 0.014687 1.37321e-08
272 0.014687 1.36977e-08
273 0.014687 1.36567e-08
274 0.014687 1.36091e-08
275 0.014687 1.35504e-08
276 0.014687 1.34761e-08
277 0.014687 1.33744e-08
278 0.014687 1.3236e-08
279 0.014687 1.30365e-08
280 0.014687 1.27455e-08
281 0.0146871 1.23554e-08
282 0.0146871 1.18458e-08
283 0.0146871 1.12014e-08
284 0.0146872 1.04286e-08
285 0.0146872 9.61395e-09
286 0.0146873 8.7935e-09
287 0.0146873 7.95243e-09
288 0.0146874 7.17567e-09
289 0.0146874 6.54916e-09
290 0.0146874 6.06563e-09
291 0.0146874 5.693e-09
292 0.0146874 5.41773e-09
293 0.0146874 5.20822e-09
294 0.0146874 5.04945e-09
295 0.0146874 4.92511e-09
296 0.0146874 4.81506e-09
297 0.0146874 4.7039e-09
298 0.0146874 4.58407e-09
299 0.0146874 4.45226e-09
300 0.0146875 4.30868e-09
301 0.0146875 4.14177e-09
302 0.0146875 3.92917e-09
303 0.0146875 3.67505e-09
304 0.0146875 3.41547e-09
305 0.0146875 3.15587e-09
306 0.0146875 2.88577e-09
307 0.0146875 2.5988e-09
308 0.0146875 2.28994e-09
309 0.0146875 1.99867e-09
310 0.0146875 1.7238e-09
311 0.0146875 1.47694e-09
312 0.0146875 1.25282e-09
313 0.0146875 1.06388e-09
314 0.0146875 9.1483e-10
315 0.0146875 7.92583e-10
316 0.0146875 6.9944e-10
317 0.0146875 6.36893e-10
318 0.0146875 5.9629e-10
319 0.0146875 5.69913e-10
320 0.0146875 5.52292e-10
321 0.0146875 5.39771e-10
322 0.0146875 5.31419e-10
323 0.0146875 5.25938e-10
324 0.0146875 5.22382e-10
325 0.0146875 5.19799e-10
326 0.0146875 5.17935e-10
327 0.0146875 5.16689e-10
328 0.0146875 5.15795e-10
329 0.0146875 5.15171e-10
330 0.0146875 5.1471e-10
331 0.0146875 5.1439e-10
332 0.0146875 5.14152e-10
333 0.0146875 5.13971e-10
334 0.0146875 5.13831e-10
335 0.0146875 5.13727e-10
336 0.0146875 5.13651e-10
337 0.0146875 5.13599e-10
338 0.0146875 5.13563e-10
339 0.0146875 5.13538e-10
340 0.0146875 5.13519e-10
341 0.0146875 5.13504e-10
342 0.0146875 5.13493e-10
343 0.0146875 5.13485e-10
344 0.0146875 5.1348e-10
345 0.0146875 5.13476e-10
346 0.0146875 5.13472e-10
347 0.0146875 5.13469e-10
348 0.0146875 5.13465e-10
349 0.0146875 5.13462e-10
350 0.0146875 5.13459e-10
351 0.0146875 5.13455e-10
352 0.0146875 5.13449e-10
353 0.0146875 5.13442e-10
354 0.0146875 5.13433e-10
355 0.0146875 5.13422e-10
356 0.0146875 5.13412e-10
357 0.0146875 5.13403e-10
358 0.0146875 5.13395e-10
359 0.0146875 5.13388e-10
360 0.0146875 5.13383e-10
361 0.0146875 5.1338e-10
362 0.0146875 5.13377e-10
363 0.0146875 5.13374e-10
364 0.0146875 5.13372e-10
365 0.0146875 5.13369e-10
366 0.0146875 5.13366e-10
367 0.0146875 5.13363e-10
368 0.0146875 5.13359e-10
369 0.0146875 5.13354e-10
370 0.0146875 5.13347e-10
371 0.0146875 5.13338e-10
372 0.0146875 5.13324e-10
373 0.0146875 5.13305e-10
374 0.0146875 5.13277e-10
375 0.0146875 5.1324e-10
376 0.0146875 5.13189e-10
377 0.0146875 5.13123e-10
378 0.0146875 5.13027e-10
379 0.0146875 5.12893e-10
380 0.0146875 5.12701e-10
381 0.0146875 5.12453e-10
382 0.0146875 5.12157e-10
383 0.0146875 5.1185e-10
384 0.0146875 5.1155e-10
385 0.0146875 5.11277e-10
386 0.0146875 5.1106e-10
387 0.0146875 5.10893e-10
388 0.0146875 5.10751e-10
389 0.0146875 5.10612e-10
390 0.0146875 5.10453e-10
391 0.0146875 5.10261e-10
392 0.0146875 5.10018e-10
393 0.0146875 5.09674e-10
394 0.0146875 5.0921e-10
395 0.0146875 5.08553e-10
396 0.0146875 5.07683e-10
397 0.0146875 5.06517e-10
398 0.0146875 5.05038e-10
399 0.0146875 5.03141e-10
400 0.0146875 5.00676e-10
401 0.0146875 4.97197e-10
402 0.0146875 4.92328e-10
403 0.0146875 4.85443e-10
404 0.0146875 4.75537e-10
405 0.0146875 4.62252e-10
406 0.0146875 4.45164e-10
407 0.0146875 4.24294e-10
408 0.0146875 4.00022e-10
409 0.0146875 3.73523e-10
410 0.0146875 3.46793e-10
411 0.0146875 3.22521e-10
412 0.0146875 3.01428e-10
413 0.0146875 2.84921e-10
414 0.0146875 2.73288e-10
415 0.0146875 2.65547e-10
416 0.0146875 2.60683e-10
417 0.0146875 2.57845e-10
418 0.0146875 2.56241e-10
419 0.0146875 2.55334e-10
420 0.0146875 2.54786e-10
421 0.0146875 2.54436e-10
422 0.0146875 2.54212e-10
423 0.0146875 2.5406e-10
424 0.0146875 2.53951e-10
425 0.0146875 2.53875e-10
426 0.0146875 2.53822e-10
427 0.0146875 2.53784e-10
428 0.0146875 2.53756e-10
429 0.0146875 2.53736e-10
430 0.0146875 2.53723e-10
431 0.0146875 2.53715e-10
432 0.0146875 2.53709e-10
433 0.0146875 2.53705e-10
434 0.0146875 2.53702e-10
435 0.0146875 2.537e-10
436 0.0146875 2.53699e-10
437 0.0146875 2.53698e-10
438 0.0146875 2.53697e-10
439 0.0146875 2.53696e-10
440 0.0146875 2.53695e-10
441 0.0146875 2.53694e-10
442 0.0146875 2.53692e-10
443 0.0146875 2.5369e-10
444 0.0146875 2.53686e-10
445 0.0146875 2.5368e-10
446 0.0146875 2.5367e-10
447 0.0146875 2.53656e-10
448 0.0146875 2.53634e-10
449 0.0146875 2.53604e-10
450 0.0146875 2.53559e-10
451 0.0146875 2.53492e-10
452 0.0146875 2.53383e-10
453 0.0146875 2.53216e-10
454 0.0146875 2.52975e-10
455 0.0146875 2.52627e-10
456 0.0146875 2.52089e-10
457 0.0146875 2.51274e-10
458 0.0146875 2.50051e-10
459 0.0146875 2.48147e-10
460 0.0146875 2.45257e-10
461 0.0146875 2.40895e-10
462 0.0146875 2.34371e-10
463 0.0146875 2.25667e-10
464 0.0146875 2.15109e-10
465 0.0146875 2.01983e-10
466 0.0146875 1.86153e-10
467 0.0146875 1.68462e-10
468 0.0146875 1.50464e-10
469 0.0146875 1.34114e-10
470 0.0146875 1.20125e-10
471 0.0146875 1.08097e-10
472 0.0146875 9.85204e-11
473 0.0146875 9.12076e-11
474 0.0146875 8.62294e-11
475 0.0146875 8.29243e-11
476 0.0146875 8.08015e-11
477 0.0146875 7.93695e-11
478 0.0146875 7.83929e-11
479 0.0146875 7.77205e-11
480 0.0146875 7.72907e-11
481 0.0146875 7.70323e-11
482 0.0146875 7.6879e-11
483 0.0146875 7.67855e-11
484 0.0146875 7.67273e-11
485 0.0146875 7.6694e-11
486 0.0146875 7.6673e-11
487 0.0146875 7.66609e-11
488 0.0146875 7.66541e-11
489 0.0146875 7.66498e-11
490 0.0146875 7.66468e-11
491 0.0146875 7.66446e-11
492 0.0146875 7.66432e-11
493 0.0146875 7.66422e-11
494 0.0146875 7.66416e-11
495 0.0146875 7.66412e-11
496 0.0146875 7.66409e-11
497 0.0146875 7.66407e-11
498 0.0146875 7.66405e-11
499 0.0146875 7.66404e-11


==> figures/data/scattering/F002.00_P000.00_H0.1_O02_C00.120/cmcg_fine_filter.txt <==
N err mis
0 0.863673 0.202668
1 0.817272 0.13574
2 0.792366 0.105823
3 0.768878 0.0818299
4 0.751623 0.062077
5 0.741512 0.0482014
6 0.735447 0.038309
7 0.731769 0.0318167
8 0.729176 0.0279672
9 0.726533 0.0250348
10 0.723471 0.0222478
11 0.720594 0.0196771
12 0.717912 0.0171433
13 0.715824 0.0148397
14 0.714662 0.013318
15 0.713786 0.0121884
16 0.713075 0.0113397
17 0.712577 0.0108466
18 0.712176 0.0105653
19 0.711794 0.0103939
20 0.71144 0.0103026
21 0.711103 0.0102545
22 0.710745 0.0102274
23 0.710298 0.0102069
24 0.709758 0.0101913
25 0.709025 0.0101748
26 0.708087 0.0101563
27 0.706992 0.0101398
28 0.705678 0.0101238
29 0.704109 0.0101054
30 0.701989 0.0100817
31 0.699411 0.0100554
32 0.696359 0.0100284
33 0.692714 0.00999595
34 0.687636 0.00995291
35 0.679404 0.00988727
36 0.66546 0.0097826
37 0.641039 0.00959546
38 0.604871 0.00931492
39 0.561498 0.00896743
40 0.513846 0.00857676
41 0.459417 0.00811131
42 0.393294 0.00750044
43 0.314194 0.00670027
44 0.236344 0.00580387
45 0.183811 0.00510369
46 0.149781 0.00458682
47 0.123585 0.00414627
48 0.10043 0.00371518
49 0.0837051 0.00336137
50 0.0728674 0.00310902
51 0.064851 0.00290993
52 0.05933 0.00275935
53 0.055032 0.00263718
54 0.0514916 0.00253019
55 0.0488537 0.00244653
56 0.0465507 0.00236488
57 0.0444379 0.00228398
58 0.0424035 0.00220622
59 0.040455 0.00213383
60 0.0384041 0.00204847
61 0.0364185 0.00196298
62 0.0344349 0.00186962
63 0.0326331 0.00177332
64 0.0309759 0.00166816
65 0.0295209 0.0015561
66 0.0283815 0.00145629
67 0.0273964 0.00135877
68 0.0265822 0.00126002
69 0.025927 0.00114892
70 0.0254865 0.00106262
71 0.025198 0.00100883
72 0.0249843 0.0009596
73 0.0248168 0.00090834
74 0.0246967 0.000870317
75 0.0246156 0.00083982
76 0.0245642 0.000824777
77 0.0245253 0.000811661
78 0.0244942 0.000801816
79 0.0244658 0.000794776
80 0.0244423 0.00078927
81 0.0244236 0.000785197
82 0.0244084 0.000783747
83 0.024394 0.000782989
84 0.0243781 0.000780846
85 0.0243619 0.000780063
86 0.0243464 0.000779663
87 0.0243316 0.000778758
88 0.0243164 0.000777541
89 0.0243005 0.000776706
90 0.0242841 0.00077643
91 0.0242661 0.000776569
92 0.0242449 0.00077656
93 0.0242207 0.000776789
94 0.024193 0.00077709
95 0.0241594 0.000776852
96 0.0241165 0.000776149
97 0.024058 0.000775245
98 0.0239824 0.000774309
99 0.023885 0.000773019
100 0.0237675 0.000772135
101 0.0236346 0.0007716
102 0.0234871 0.000770883
103 0.0233293 0.000770363
104 0.0231929 0.000770176
105 0.0230752 0.000769897
106 0.0229789 0.000769193
107 0.0228967 0.000768594
108 0.0228283 0.00076824
109 0.0227676 0.000767603
110 0.0227096 0.000767034
111 0.0226483 0.000766947
112 0.0225834 0.000766929
113 0.0225095 0.000766477
114 0.02242 0.000766286
115 0.0223084 0.000766446
116 0.0221809 0.00076655
117 0.022035 0.000765819
118 0.0218557 0.00076551
119 0.0216172 0.00076583
120 0.0213307 0.000765055
121 0.0209805 0.00076418
122 0.0205097 0.000761655
123 0.0198155 0.000758804
124 0.0189317 0.000755767
125 0.0179173 0.00075036
126 0.0169172 0.0007456
127 0.016075 0.000740919
128 0.0154589 0.000738063
129 0.0150794 0.000735305
130 0.0148606 0.000734075
131 0.0147479 0.000733827
132 0.0146975 0.000732188
133 0.0146727 0.000731702
134 0.0146602 0.000730556
135 0.0146539 0.000729032
136 0.0146511 0.000728324
137 0.0146497 0.00072776
138 0.0146491 0.000727626
139 0.0146489 0.00072724
140 0.0146488 0.000727465
141 0.0146487 0.000727664
142 0.0146487 0.000727723
143 0.0146486 0.000727717
144 0.0146485 0.000727593
145 0.0146484 0.000727542
146 0.0146483 0.000727456
147 0.0146482 0.000727384
148 0.0146481 0.000727351
149 0.014648 0.000727312
150 0.014648 0.000727371
151 0.0146479 0.000727375
152 0.0146478 0.000727369
153 0.0146478 0.000727393
154 0.0146477 0.000727403
155 0.0146476 0.000727425
156 0.0146476 0.000727403
157 0.0146475 0.000727349
158 0.0146474 0.000727345
159 0.0146473 0.000727371
160 0.0146473 0.000727397
161 0.0146472 0.000727426
162 0.0146471 0.000727459
163 0.014647 0.00072743
164 0.0146469 0.000727405
165 0.0146468 0.000727375
166 0.0146467 0.00072734
167 0.0146467 0.000727344
168 0.0146466 0.000727364
169 0.0146466 0.000727381
170 0.0146465 0.000727403
171 0.0146465 0.00072741
172 0.0146465 0.000727414
173 0.0146464 0.000727414
174 0.0146464 0.000727406
175 0.0146464 0.000727398
176 0.0146464 0.000727392
177 0.0146463 0.000727387
178 0.0146463 0.000727382
179 0.0146463 0.000727382
180 0.0146462 0.000727384
181 0.0146462 0.000727383
182 0.0146461 0.000727384
183 0.0146461 0.000727385
184 0.014646 0.000727384
185 0.0146459 0.000727383
186 0.0146458 0.000727382
187 0.0146457 0.000727382
188 0.0146456 0.000727382
189 0.0146454 0.000727379
190 0.0146453 0.000727378
191 0.0146451 0.00072738
192 0.0146449 0.00072738
193 0.0146448 0.000727379
194 0.0146446 0.00072738
195 0.0146445 0.000727381
196 0.0146444 0.00072738
197 0.0146443 0.000727381
198 0.0146443 0.000727382
199 0.0146442 0.000727382
200 0.0146442 0.000727383
201 0.0146441 0.000727383
202 0.0146441 0.000727383
203 0.014644 0.000727383
204 0.014644 0.000727383
205 0.0146439 0.000727383
206 0.0146438 0.000727384
207 0.0146437 0.000727385
208 0.0146434 0.000727386
209 0.0146431 0.000727389
210 0.0146426 0.000727389
211 0.0146417 0.000727385
212 0.0146405 0.000727383
213 0.0146388 0.000727382
214 0.0146368 0.00072738
215 0.0146346 0.000727378
216 0.014632 0.000727377
217 0.0146293 0.000727379
218 0.0146265 0.000727379
219 0.0146238 0.000727378
220 0.0146214 0.00072738
221 0.0146196 0.000727377
222 0.0146183 0.000727373
223 0.0146174 0.000727371
224 0.0146167 0.00072737
225 0.0146162 0.000727371
226 0.0146159 0.00072737
227 0.0146156 0.000727371
228 0.0146154 0.00072737
229 0.0146153 0.00072737
230 0.0146152 0.000727369
231 0.0146151 0.000727369
232 0.0146151 0.000727368
233 0.014615 0.000727368
234 0.014615 0.000727368
235 0.014615 0.000727368
236 0.014615 0.000727368
237 0.014615 0.000727368
238 0.0146149 0.000727369
239 0.0146149 0.000727369
240 0.0146149 0.000727369
241 0.0146149 0.000727369
242 0.0146149 0.000727369
243 0.0146149 0.000727368
244 0.0146149 0.000727368
245 0.0146149 0.000727368
246 0.0146149 0.000727368
247 0.0146149 0.000727368
248 0.0146149 0.000727368
249 0.0146148 0.000727369
250 0.0146148 0.000727369
251 0.0146148 0.000727369
252 0.0146148 0.000727369
253 0.0146148 0.000727369
254 0.0146148 0.000727369
255 0.0146148 0.000727369
256 0.0146148 0.000727369
257 0.0146148 0.000727369
258 0.0146148 0.000727369
259 0.0146148 0.000727369
260 0.0146148 0.000727369
261 0.0146148 0.000727369
262 0.0146148 0.000727369
263 0.0146148 0.000727369
264 0.0146148 0.000727369
265 0.0146148 0.000727369
266 0.0146148 0.000727369
267 0.0146148 0.000727369
268 0.0146148 0.000727369
269 0.0146148 0.000727369
270 0.0146148 0.000727369
271 0.0146148 0.000727369
272 0.0146148 0.000727369
273 0.0146148 0.000727369
274 0.0146148 0.000727369
275 0.0146148 0.000727369
276 0.0146148 0.000727369
277 0.0146149 0.000727368
278 0.0146149 0.000727368
279 0.0146149 0.000727368
280 0.0146149 0.000727368
281 0.0146149 0.000727369
282 0.014615 0.000727369
283 0.014615 0.000727369
284 0.014615 0.000727369
285 0.0146151 0.000727369
286 0.0146151 0.000727369
287 0.0146152 0.000727369
288 0.0146152 0.000727369
289 0.0146152 0.000727369
290 0.0146153 0.000727369
291 0.0146153 0.000727369
292 0.0146153 0.000727369
293 0.0146153 0.000727369
294 0.0146153 0.000727369
295 0.0146153 0.000727369
296 0.0146153 0.000727369
297 0.0146153 0.000727369
298 0.0146153 0.000727369
299 0.0146153 0.000727369
300 0.0146153 0.000727369
301 0.0146153 0.000727369
302 0.0146153 0.000727369
303 0.0146153 0.000727369
304 0.0146153 0.000727369
305 0.0146153 0.000727369
306 0.0146153 0.000727369
307 0.0146153 0.000727369
308 0.0146153 0.000727369
309 0.0146153 0.000727369
310 0.0146154 0.000727369
311 0.0146154 0.000727369
312 0.0146154 0.000727369
313 0.0146154 0.000727369
314 0.0146154 0.000727369
315 0.0146154 0.000727369
316 0.0146154 0.000727369
317 0.0146154 0.000727369
318 0.0146154 0.000727369
319 0.0146154 0.000727369
320 0.0146154 0.000727369
321 0.0146154 0.000727369
322 0.0146154 0.000727369
323 0.0146154 0.000727369
324 0.0146154 0.000727369
325 0.0146154 0.000727369
326 0.0146154 0.000727369
327 0.0146154 0.000727369
328 0.0146154 0.000727369
329 0.0146154 0.000727369
330 0.0146154 0.000727369
331 0.0146154 0.000727369
332 0.0146154 0.000727369
333 0.0146154 0.000727369
334 0.0146154 0.000727369
335 0.0146154 0.000727369
336 0.0146154 0.000727369
337 0.0146154 0.000727369
338 0.0146154 0.000727369
339 0.0146154 0.000727369
340 0.0146154 0.000727369
341 0.0146154 0.000727369
342 0.0146154 0.000727369
343 0.0146154 0.000727369
344 0.0146154 0.000727369
345 0.0146154 0.000727369
346 0.0146154 0.000727369
347 0.0146154 0.000727369
348 0.0146154 0.000727369
349 0.0146154 0.000727369
350 0.0146154 0.000727369
351 0.0146154 0.000727369
352 0.0146154 0.000727369
353 0.0146154 0.000727369
354 0.0146154 0.000727369
355 0.0146154 0.000727369
356 0.0146154 0.000727369
357 0.0146154 0.000727369
358 0.0146154 0.000727369
359 0.0146154 0.000727369
360 0.0146154 0.000727369
361 0.0146154 0.000727369
362 0.0146154 0.000727369
363 0.0146154 0.000727369
364 0.0146154 0.000727369
365 0.0146154 0.000727369
366 0.0146154 0.000727369
367 0.0146154 0.000727369
368 0.0146154 0.000727369
369 0.0146154 0.000727369
370 0.0146154 0.000727369
371 0.0146154 0.000727369
372 0.0146154 0.000727369
373 0.0146154 0.000727369
374 0.0146154 0.000727369
375 0.0146154 0.000727369
376 0.0146154 0.000727369
377 0.0146154 0.000727369
378 0.0146154 0.000727369
379 0.0146154 0.000727369
380 0.0146154 0.000727369
381 0.0146154 0.000727369
382 0.0146154 0.000727369
383 0.0146154 0.000727369
384 0.0146154 0.000727369
385 0.0146154 0.000727369
386 0.0146154 0.000727369
387 0.0146154 0.000727369
388 0.0146154 0.000727369
389 0.0146154 0.000727369
390 0.0146154 0.000727369
391 0.0146154 0.000727369
392 0.0146154 0.000727369
393 0.0146154 0.000727369
394 0.0146154 0.000727369
395 0.0146154 0.000727369
396 0.0146154 0.000727369
397 0.0146154 0.000727369
398 0.0146154 0.000727369
399 0.0146154 0.000727369
400 0.0146154 0.000727369
401 0.0146154 0.000727369
402 0.0146154 0.000727369
403 0.0146154 0.000727369
404 0.0146154 0.000727369
405 0.0146154 0.000727369
406 0.0146154 0.000727369
407 0.0146154 0.000727369
408 0.0146154 0.000727369
409 0.0146154 0.000727369
410 0.0146154 0.000727369
411 0.0146154 0.000727369
412 0.0146154 0.000727369
413 0.0146154 0.000727369
414 0.0146154 0.000727369
415 0.0146154 0.000727369
416 0.0146154 0.000727369
417 0.0146154 0.000727369
418 0.0146154 0.000727369
419 0.0146154 0.000727369
420 0.0146154 0.000727369
421 0.0146154 0.000727369
422 0.0146154 0.000727369
423 0.0146154 0.000727369
424 0.0146154 0.000727369
425 0.0146154 0.000727369
426 0.0146154 0.000727369
427 0.0146154 0.000727369
428 0.0146154 0.000727369
429 0.0146154 0.000727369
430 0.0146154 0.000727369
431 0.0146154 0.000727369
432 0.0146154 0.000727369
433 0.0146154 0.000727369
434 0.0146154 0.000727369
435 0.0146154 0.000727369
436 0.0146154 0.000727369
437 0.0146154 0.000727369
438 0.0146154 0.000727369
439 0.0146154 0.000727369
440 0.0146154 0.000727369
441 0.0146154 0.000727369
442 0.0146154 0.000727369
443 0.0146154 0.000727369
444 0.0146154 0.000727369
445 0.0146154 0.000727369
446 0.0146154 0.000727369
447 0.0146154 0.000727369
448 0.0146154 0.000727369
449 0.0146154 0.000727369
450 0.0146154 0.000727369
451 0.0146154 0.000727369
452 0.0146154 0.000727369
453 0.0146154 0.000727369
454 0.0146154 0.000727369
455 0.0146154 0.000727369
456 0.0146154 0.000727369
457 0.0146154 0.000727369
458 0.0146154 0.000727369
459 0.0146154 0.000727369
460 0.0146154 0.000727369
461 0.0146154 0.000727369
462 0.0146154 0.000727369
463 0.0146154 0.000727369
464 0.0146154 0.000727369
465 0.0146154 0.000727369
466 0.0146154 0.000727369
467 0.0146154 0.000727369
468 0.0146154 0.000727369
469 0.0146154 0.000727369
470 0.0146154 0.000727369
471 0.0146154 0.000727369
472 0.0146154 0.000727369
473 0.0146154 0.000727369
474 0.0146154 0.000727369
475 0.0146154 0.000727369
476 0.0146154 0.000727369
477 0.0146154 0.000727369
478 0.0146154 0.000727369
479 0.0146154 0.000727369
480 0.0146154 0.000727369
481 0.0146154 0.000727369
482 0.0146154 0.000727369
483 0.0146154 0.000727369
484 0.0146154 0.000727369
485 0.0146154 0.000727369
486 0.0146154 0.000727369
487 0.0146154 0.000727369
488 0.0146154 0.000727369
489 0.0146154 0.000727369
490 0.0146154 0.000727369
491 0.0146154 0.000727369
492 0.0146154 0.000727369
493 0.0146154 0.000727369
494 0.0146154 0.000727369
495 0.0146154 0.000727369
496 0.0146154 0.000727369
497 0.0146154 0.000727369
498 0.0146154 0.000727369
499 0.0146154 0.000727369


==> figures/data/scattering/F002.00_P000.00_H0.1_O02_C00.120/freq.txt <==
0.0112278 2.36105


==> figures/data/scattering/F002.00_P000.00_H0.1_O02_C00.120/full_wave.txt <==
N err mis
0 0.919411 0.321594
1 0.842109 0.258264
2 0.784916 0.225506
3 0.750092 0.196046
4 0.725868 0.144804
5 0.71751 0.0759474
6 0.711437 0.0517952
7 0.707057 0.0407163
8 0.703506 0.0329785
9 0.700055 0.027875
10 0.69694 0.0245744
11 0.69388 0.0227006
12 0.690894 0.0212405
13 0.687902 0.0204597
14 0.684965 0.0197274
15 0.682082 0.0192406
16 0.679169 0.0189033
17 0.676264 0.0185763
18 0.673392 0.0182209
19 0.670543 0.018001
20 0.667695 0.0178338
21 0.66489 0.0175797
22 0.662099 0.0174052
23 0.659286 0.0172775
24 0.656486 0.017097
25 0.653707 0.0169084
26 0.650934 0.0168077
27 0.648185 0.0166554
28 0.645468 0.0164881
29 0.642742 0.0163892
30 0.640009 0.0162677
31 0.637286 0.0161234
32 0.634573 0.0160068
33 0.631875 0.0159157
34 0.629208 0.0157771
35 0.626559 0.015662
36 0.623903 0.0155774
37 0.62125 0.0154685
38 0.618601 0.0153477
39 0.615959 0.0152616
40 0.613343 0.0151684
41 0.610755 0.0150509
42 0.608173 0.0149634
43 0.605586 0.0148809
44 0.603002 0.0147824
45 0.600414 0.0146839
46 0.597839 0.0146074
47 0.595294 0.0145147
48 0.592768 0.0144178
49 0.590247 0.0143415
50 0.587729 0.014263
51 0.58521 0.0141733
52 0.582687 0.0140906
53 0.580185 0.0140178
54 0.577713 0.0139312
55 0.575251 0.0138487
56 0.572792 0.0137778
57 0.570335 0.0137046
58 0.567872 0.0136233
59 0.565407 0.0135498
60 0.562968 0.0134789
61 0.560553 0.0134
62 0.558145 0.0133268
63 0.555744 0.0132601
64 0.553346 0.0131914
65 0.550939 0.0131178
66 0.548539 0.0130505
67 0.546169 0.0129831
68 0.543814 0.0129114
69 0.541464 0.0128443
70 0.539119 0.0127823
71 0.536772 0.0127177
72 0.534416 0.01265
73 0.532073 0.0125869
74 0.529756 0.012523
75 0.527448 0.0124571
76 0.525148 0.0123948
77 0.522855 0.0123366
78 0.520559 0.0122758
79 0.51826 0.0122132
80 0.51598 0.0121541
81 0.513721 0.0120943
82 0.511468 0.0120332
83 0.50922 0.0119753
84 0.506974 0.0119208
85 0.504724 0.0118631
86 0.502475 0.0118046
87 0.500244 0.0117487
88 0.49803 0.0116922
89 0.49582 0.011635
90 0.493618 0.0115811
91 0.491418 0.0115292
92 0.489218 0.0114748
93 0.487024 0.0114201
94 0.48485 0.0113676
95 0.482687 0.0113146
96 0.480526 0.0112611
97 0.47837 0.0112107
98 0.476213 0.0111614
99 0.474057 0.0111096
100 0.471909 0.011058
101 0.469778 0.0110082
102 0.467654 0.0109578
103 0.465533 0.0109076
104 0.463419 0.0108601
105 0.461307 0.0108129
106 0.4592 0.0107639
107 0.457105 0.0107154
108 0.455025 0.0106686
109 0.452947 0.0106211
110 0.45087 0.0105741
111 0.448797 0.010529
112 0.446726 0.0104839
113 0.444661 0.0104372
114 0.442608 0.0103912
115 0.440566 0.0103466
116 0.438523 0.0103015
117 0.436484 0.010257
118 0.434452 0.0102141
119 0.432427 0.0101709
120 0.43041 0.0101267
121 0.428405 0.0100834
122 0.426408 0.0100412
123 0.424408 0.00999861
124 0.42241 0.00995657
125 0.420417 0.00991551
126 0.418431 0.00987406
127 0.416453 0.00983193
128 0.414487 0.00979068
129 0.412524 0.00975038
130 0.410557 0.00970984
131 0.408598 0.00966983
132 0.406648 0.00963051
133 0.404707 0.00959087
134 0.402776 0.00955087
135 0.400855 0.00951197
136 0.398932 0.00947382
137 0.397005 0.00943532
138 0.395086 0.0093971
139 0.393174 0.00935934
140 0.391271 0.00932131
141 0.389377 0.00928314
142 0.387491 0.00924598
143 0.3856 0.00920943
144 0.38371 0.0091726
145 0.381831 0.00913601
146 0.379963 0.00909982
147 0.378105 0.00906348
148 0.376256 0.00902721
149 0.374411 0.00899209
150 0.372558 0.00895732
151 0.370708 0.0089221
152 0.368869 0.00888695
153 0.367038 0.00885216
154 0.365217 0.00881727
155 0.363404 0.00878263
156 0.361592 0.00874899
157 0.359774 0.00871553
158 0.357965 0.00868165
159 0.356168 0.00864795
160 0.354382 0.00861462
161 0.352606 0.00858128
162 0.350835 0.00854836
163 0.349062 0.0085164
164 0.347283 0.00848438
165 0.345515 0.00845184
166 0.343757 0.00841937
167 0.342009 0.00838732
168 0.340269 0.00835532
169 0.338535 0.00832382
170 0.336796 0.00829306
171 0.335056 0.0082621
172 0.333332 0.00823073
173 0.33162 0.0081996
174 0.329917 0.00816891
175 0.328221 0.00813836
176 0.326527 0.00810833
177 0.324827 0.00807888
178 0.32313 0.00804917
179 0.321448 0.00801893
180 0.319775 0.0079889
181 0.31811 0.00795941
182 0.316453 0.00793009
183 0.314796 0.0079012
184 0.313135 0.00787275
185 0.311483 0.00784395
186 0.309848 0.00781479
187 0.308222 0.00778601
188 0.306604 0.00775782
189 0.304989 0.00772976
190 0.303374 0.00770206
191 0.301754 0.0076747
192 0.300148 0.00764699
193 0.298556 0.00761881
194 0.29697 0.0075911
195 0.295391 0.00756403
196 0.293818 0.00753698
197 0.292243 0.0075102
198 0.29067 0.00748372
199 0.289114 0.00745683
200 0.287571 0.00742967
201 0.286034 0.00740317
202 0.284502 0.00737726
203 0.282972 0.00735125
204 0.28144 0.00732544
205 0.279913 0.00729992
206 0.278405 0.00727398
207 0.276905 0.00724774
208 0.27541 0.00722231
209 0.273921 0.00719732
210 0.272436 0.0071721
211 0.270952 0.00714713
212 0.269478 0.00712239
213 0.268023 0.00709719
214 0.266574 0.00707199
215 0.265129 0.00704768
216 0.263688 0.00702363
217 0.262249 0.00699926
218 0.260811 0.00697517
219 0.259387 0.00695129
220 0.25798 0.00692692
221 0.256577 0.00690268
222 0.255178 0.00687932
223 0.253784 0.00685594
224 0.252395 0.00683225
225 0.251012 0.00680897
226 0.249647 0.00678577
227 0.248294 0.00676214
228 0.246943 0.00673894
229 0.245596 0.00671651
230 0.244252 0.00669387
231 0.242912 0.00667096
232 0.241579 0.00664848
233 0.240266 0.00662602
234 0.238962 0.00660321
235 0.237659 0.00658096
236 0.236361 0.00655926
237 0.235071 0.00653711
238 0.233787 0.00651488
239 0.232516 0.00649317
240 0.231263 0.00647131
241 0.230014 0.00644928
242 0.228765 0.00642798
243 0.227521 0.006407
244 0.226282 0.00638547
245 0.22505 0.006364
246 0.223833 0.00634302
247 0.222632 0.00632183
248 0.221433 0.00630064
249 0.220236 0.00628017
250 0.219047 0.00625967
251 0.217867 0.00623859
252 0.216698 0.00621784
253 0.215545 0.00619755
254 0.214405 0.00617695
255 0.213261 0.00615653
256 0.212119 0.00613683
257 0.210985 0.00611688
258 0.209859 0.00609642
259 0.208744 0.00607642
260 0.207646 0.00605677
261 0.206557 0.00603681
262 0.205465 0.0060172
263 0.204381 0.00599814
264 0.203306 0.00597852
265 0.202244 0.00595858
266 0.201195 0.00593929
267 0.200161 0.00592026
268 0.19913 0.00590088
269 0.198094 0.00588198
270 0.197066 0.00586349
271 0.196047 0.00584436
272 0.195039 0.00582506
273 0.194044 0.00580649
274 0.193064 0.00578802
275 0.192085 0.00576926
276 0.191105 0.00575107
277 0.190138 0.00573304
278 0.189182 0.00571422
279 0.18824 0.00569552
280 0.187312 0.00567762
281 0.186392 0.00565968
282 0.185468 0.00564149
283 0.184545 0.00562389
284 0.183633 0.0056063
285 0.182732 0.00558799
286 0.181843 0.00556996
287 0.180967 0.0055527
288 0.180099 0.00553526
289 0.179228 0.00551763
290 0.178364 0.00550063
291 0.177515 0.00548336
292 0.176678 0.00546543
293 0.175854 0.00544805
294 0.175041 0.00543139
295 0.174228 0.00541441
296 0.17341 0.00539732
297 0.172601 0.00538077
298 0.171805 0.00536391
299 0.171019 0.00534653
300 0.170245 0.00532981
301 0.169482 0.00531369
302 0.168718 0.00529713
303 0.167954 0.00528055
304 0.167206 0.00526449
305 0.166471 0.00524792
306 0.165747 0.00523102
307 0.165034 0.00521494
308 0.164326 0.00519931
309 0.163612 0.00518315
310 0.1629 0.00516705
311 0.162202 0.00515137
312 0.161514 0.00513522
313 0.160837 0.00511889
314 0.160169 0.00510342
315 0.159506 0.00508823
316 0.158841 0.00507243
317 0.158183 0.00505678
318 0.157543 0.00504152
319 0.156913 0.0050257
320 0.156292 0.00500992
321 0.155677 0.00499501
322 0.155061 0.00498019
323 0.15444 0.00496475
324 0.153829 0.00494955
325 0.153233 0.00493466
326 0.152643 0.00491928
327 0.152062 0.00490405
328 0.151487 0.00488968
329 0.150912 0.00487518
330 0.150338 0.00486006
331 0.149779 0.00484529
332 0.149235 0.00483078
333 0.148696 0.00481579
334 0.148163 0.00480112
335 0.147631 0.00478719
336 0.147096 0.00477298
337 0.14656 0.00475821
338 0.146041 0.00474387
339 0.145531 0.00472973
340 0.145025 0.00471518
341 0.144525 0.00470103
342 0.144028 0.00468752
343 0.143529 0.00467355
344 0.143038 0.00465911
345 0.142565 0.0046452
346 0.142099 0.00463142
347 0.141635 0.00461731
348 0.141173 0.00460365
349 0.140709 0.00459047
350 0.140242 0.00457674
351 0.139783 0.00456267
352 0.139339 0.00454919
353 0.138898 0.00453578
354 0.13846 0.00452209
355 0.138024 0.00450888
356 0.13759 0.00449599
357 0.137156 0.00448248
358 0.136737 0.00446879
359 0.13633 0.00445572
360 0.135923 0.00444267
361 0.135516 0.0044294
362 0.135108 0.0044166
363 0.134698 0.00440397
364 0.134288 0.00439069
365 0.133893 0.00437741
366 0.133505 0.00436475
367 0.133115 0.00435204
368 0.132727 0.00433915
369 0.13234 0.00432671
370 0.131955 0.00431429
371 0.131575 0.00430126
372 0.131211 0.0042884
373 0.130849 0.00427613
374 0.130483 0.00426375
375 0.130117 0.00425125
376 0.129749 0.00423913
377 0.129379 0.00422692
378 0.129016 0.00421417
379 0.128665 0.00420175
380 0.128313 0.00418985
381 0.127959 0.00417775
382 0.127606 0.00416558
383 0.127254 0.00415375
384 0.126906 0.00414171
385 0.126566 0.00412929
386 0.126237 0.00411729
387 0.125901 0.00410571
388 0.125562 0.00409392
389 0.125222 0.00408209
390 0.12488 0.00407053
391 0.12454 0.0040587
392 0.124209 0.00404661
393 0.123884 0.00403503
394 0.123551 0.00402377
395 0.123219 0.00401222
396 0.122889 0.00400067
397 0.12256 0.00398933
398 0.122236 0.0039777
399 0.121922 0.003966
400 0.121607 0.00395482
401 0.121283 0.0039438
402 0.120959 0.00393251
403 0.120632 0.00392126
404 0.120306 0.00391017
405 0.119985 0.0038988
406 0.119671 0.00388744
407 0.119354 0.00387663
408 0.11903 0.00386586
409 0.11871 0.00385478
410 0.11839 0.00384379
411 0.118074 0.00383289
412 0.117763 0.00382177
413 0.117457 0.00381083
414 0.117142 0.00380033
415 0.116821 0.00378975
416 0.116501 0.00377892
417 0.116179 0.0037682
418 0.115859 0.00375756
419 0.115545 0.00374673
420 0.115233 0.00373613
421 0.114912 0.00372591
422 0.11459 0.00371553
423 0.114272 0.0037049
424 0.113954 0.00369442
425 0.113641 0.00368398
426 0.113331 0.00367346
427 0.113018 0.00366323
428 0.112694 0.00365323
429 0.11237 0.00364301
430 0.112046 0.00363262
431 0.111721 0.00362242
432 0.1114 0.00361226
433 0.111081 0.00360203
434 0.110759 0.00359208
435 0.110429 0.0035823
436 0.110103 0.00357227
437 0.10978 0.0035621
438 0.109457 0.00355211
439 0.109137 0.00354217
440 0.108817 0.00353227
441 0.108489 0.00352262
442 0.108152 0.00351299
443 0.107819 0.00350312
444 0.107485 0.0034932
445 0.107152 0.00348351
446 0.106821 0.00347386
447 0.106489 0.00346422
448 0.10615 0.00345478
449 0.105809 0.00344533
450 0.105475 0.00343565
451 0.10514 0.00342597
452 0.104806 0.00341648
453 0.104472 0.00340707
454 0.104133 0.00339773
455 0.103784 0.0033885
456 0.103434 0.00337917
457 0.103089 0.00336968
458 0.102741 0.00336026
459 0.102393 0.00335108
460 0.102046 0.00334194
461 0.101696 0.00333281
462 0.101338 0.00332374
463 0.100986 0.0033146
464 0.100638 0.00330533
465 0.100287 0.00329614
466 0.0999365 0.00328716
467 0.0995826 0.00327825
468 0.0992211 0.00326935
469 0.0988524 0.00326044
470 0.098489 0.00325144
471 0.0981266 0.00324238
472 0.0977612 0.00323347
473 0.0973964 0.00322477
474 0.0970298 0.00321609
475 0.0966578 0.00320736
476 0.0962843 0.00319859
477 0.0959193 0.00318979
478 0.0955536 0.00318096
479 0.0951842 0.00317227
480 0.094813 0.00316376
481 0.0944362 0.00315528
482 0.0940517 0.00314672
483 0.0936667 0.00313809
484 0.0932883 0.00312948
485 0.0929065 0.00312088
486 0.0925224 0.00311246
487 0.092138 0.0031042
488 0.0917505 0.0030959
489 0.0913592 0.00308747
490 0.0909726 0.00307901
491 0.0905922 0.00307062
492 0.0902061 0.00306225
493 0.0898168 0.00305402
494 0.0894236 0.00304593
495 0.0890242 0.00303778
496 0.0886203 0.00302949
497 0.0882218 0.0030212
498 0.0878259 0.00301302
499 0.0874241 0.00300487
500 0.0870216 0.00299689
501 0.0866176 0.00298901
502 0.0862111 0.00298101
503 0.0858048 0.00297285
504 0.0854064 0.00296476
505 0.0850076 0.00295681
506 0.0846011 0.00294886
507 0.084192 0.00294104
508 0.0837778 0.0029333
509 0.083359 0.00292541
510 0.0829408 0.0029174
511 0.0825297 0.00290952
512 0.0821149 0.00290178
513 0.0816949 0.00289404
514 0.0812756 0.00288642
515 0.0808546 0.00287885
516 0.0804333 0.0028711
517 0.0800164 0.00286325
518 0.0796054 0.00285559
519 0.0791869 0.00284805
520 0.0787623 0.00284048
521 0.0783353 0.002833
522 0.0779037 0.00282554
523 0.0774708 0.0028179
524 0.0770428 0.00281023
525 0.0766182 0.0028028
526 0.0761855 0.00279544
527 0.0757514 0.00278805
528 0.0753184 0.00278074
529 0.0748849 0.00277343
530 0.0744541 0.00276594
531 0.0740294 0.00275846
532 0.073604 0.00275124
533 0.0731679 0.00274405
534 0.0727292 0.00273679
535 0.0722881 0.00272961
536 0.0718445 0.00272239
537 0.0714033 0.00271502
538 0.070968 0.00270776
539 0.0705296 0.00270075
540 0.0700836 0.00269371
541 0.0696404 0.00268661
542 0.0691983 0.00267957
543 0.0687581 0.0026725
544 0.0683225 0.00266532
545 0.0678908 0.00265826
546 0.0674509 0.00265142
547 0.0670026 0.00264451
548 0.066555 0.00263753
549 0.066105 0.0026306
550 0.0656559 0.00262362
551 0.0652114 0.0026166
552 0.0647699 0.00260976
553 0.06432 0.00260308
554 0.0638679 0.00259629
555 0.0634212 0.00258946
556 0.0629759 0.00258267
557 0.0625348 0.00257586
558 0.062098 0.00256904
559 0.0616593 0.00256239
560 0.0612085 0.00255583
561 0.0607556 0.00254915
562 0.0603046 0.00254243
563 0.0598524 0.00253575
564 0.059404 0.00252905
565 0.0589601 0.00252242
566 0.0585136 0.00251596
567 0.0580587 0.00250951
568 0.057609 0.00250295
569 0.0571646 0.00249637
570 0.0567226 0.00248984
571 0.0562856 0.00248332
572 0.0558498 0.00247688
573 0.0554057 0.00247057
574 0.0549518 0.00246421
575 0.0545024 0.00245775
576 0.0540541 0.0024513
577 0.053607 0.00244487
578 0.053165 0.00243849
579 0.0527245 0.00243224
580 0.0522771 0.00242607
581 0.0518273 0.00241979
582 0.0513881 0.00241346
583 0.0509521 0.00240715
584 0.05052 0.00240089
585 0.0500911 0.0023947
586 0.0496586 0.00238861
587 0.0492142 0.00238253
588 0.0487681 0.00237633
589 0.0483298 0.00237012
590 0.0478912 0.00236393
591 0.0474565 0.00235779
592 0.0470257 0.00235175
593 0.0465926 0.00234583
594 0.0461526 0.00233983
595 0.0457198 0.00233372
596 0.0452979 0.00232765
597 0.0448773 0.00232162
598 0.0444611 0.00231564
599 0.0440443 0.00230978
600 0.043619 0.00230397
601 0.0431845 0.00229804
602 0.042758 0.00229203
603 0.0423376 0.00228609
604 0.041917 0.00228017
605 0.0415018 0.00227432
606 0.0410877 0.00226861
607 0.0406689 0.00226291
608 0.0402492 0.00225704
609 0.0398446 0.00225115
610 0.0394464 0.00224537
611 0.0390491 0.0022396
612 0.0386546 0.00223391
613 0.038255 0.00222834
614 0.0378454 0.00222272
615 0.0374351 0.00221692
616 0.0370387 0.00221115
617 0.0366438 0.0022055
618 0.0362508 0.00219985
619 0.0358627 0.00219428
620 0.0354732 0.00218884
621 0.0350804 0.00218328
622 0.0346969 0.00217756
623 0.03433 0.00217194
624 0.0339632 0.00216644
625 0.0335982 0.00216093
626 0.0332326 0.00215551
627 0.0328589 0.00215016
628 0.0324788 0.00214467
629 0.0321093 0.00213904
630 0.0317524 0.00213357
631 0.0313932 0.00212819
632 0.0310393 0.00212278
633 0.0306884 0.00211747
634 0.0303357 0.00211222
635 0.0299862 0.00210678
636 0.0296552 0.00210126
637 0.0293344 0.00209594
638 0.0290099 0.0020907
639 0.0286882 0.00208543
640 0.0283619 0.00208023
641 0.0280283 0.00207506
642 0.0276974 0.00206969
643 0.0273849 0.00206429
644 0.0270778 0.00205912
645 0.0267691 0.00205397
646 0.0264685 0.00204879
647 0.026169 0.00204369
648 0.0258716 0.00203858
649 0.0255869 0.00203328
650 0.025323 0.00202803
651 0.0250586 0.00202301
652 0.0247916 0.00201799
653 0.0245269 0.00201291
654 0.0242558 0.0020079
655 0.0239833 0.00200286
656 0.0237244 0.00199766
657 0.0234837 0.00199256
658 0.0232403 0.00198765
659 0.0230015 0.0019827
660 0.0227712 0.00197771
661 0.0225431 0.00197278
662 0.0223241 0.0019678
663 0.0221255 0.0019627
664 0.0219401 0.00195775
665 0.0217462 0.00195297
666 0.0215549 0.00194812
667 0.0213635 0.00194322
668 0.0211683 0.00193838
669 0.0209809 0.00193348
670 0.0208142 0.0019285
671 0.020657 0.00192369
672 0.0204952 0.00191899
673 0.0203458 0.00191419
674 0.0202031 0.00190938
675 0.0200669 0.0019046
676 0.0199467 0.00189977
677 0.0198466 0.00189493
678 0.0197459 0.00189026
679 0.0196371 0.00188566
680 0.0195354 0.00188095
681 0.0194311 0.00187622
682 0.0193296 0.00187153
683 0.0192436 0.0018668
684 0.0191761 0.00186209
685 0.0191071 0.00185753
686 0.0190403 0.00185297
687 0.0189889 0.00184833
688 0.0189421 0.00184368
689 0.0189067 0.00183905
690 0.0188887 0.00183442
691 0.0188805 0.00182985
692 0.0188611 0.0018254
693 0.0188414 0.00182092
694 0.018828 0.00181636
695 0.0188119 0.00181179
696 0.0188052 0.00180727
697 0.0188147 0.00180275
698 0.0188327 0.0017983
699 0.0188447 0.00179391
700 0.0188682 0.00178948
701 0.0189028 0.00178498
702 0.0189414 0.00178049
703 0.0189926 0.00177604
704 0.019055 0.00177165
705 0.0191139 0.00176732
706 0.0191609 0.00176301
707 0.0192152 0.00175864
708 0.0192704 0.00175423
709 0.0193259 0.00174983
710 0.0193928 0.0017455
711 0.0194702 0.00174121
712 0.019546 0.00173697
713 0.0196203 0.0017327
714 0.0197098 0.00172838
715 0.0198027 0.00172404
716 0.0199003 0.00171972
717 0.0200068 0.00171549
718 0.0201147 0.00171132
719 0.0202112 0.00170716
720 0.0203034 0.00170295
721 0.0204038 0.00169871
722 0.0205006 0.00169447
723 0.0206011 0.00169025
724 0.0207103 0.00168613
725 0.0208225 0.00168205
726 0.0209295 0.00167795
727 0.0210429 0.00167377
728 0.0211671 0.0016696
729 0.0212894 0.00166543
730 0.0214164 0.0016613
731 0.0215458 0.00165728
732 0.021669 0.0016533
733 0.0217812 0.00164925
734 0.0218972 0.00164514
735 0.0220165 0.00164106
736 0.0221312 0.00163699
737 0.0222514 0.00163297
738 0.0223754 0.00162904
739 0.0224973 0.00162513
740 0.022617 0.00162111
741 0.0227474 0.00161705
742 0.0228802 0.00161305
743 0.0230098 0.00160905
744 0.0231422 0.00160512
745 0.0232709 0.0016013
746 0.0233904 0.00159744
747 0.023505 0.00159347
748 0.0236263 0.0015895
749 0.0237445 0.00158559
750 0.0238605 0.0015817
751 0.023981 0.00157787
752 0.0241012 0.00157411
753 0.0242184 0.0015703
754 0.0243387 0.00156637
755 0.0244676 0.00156247
756 0.0245917 0.00155864
757 0.0247137 0.00155482
758 0.0248349 0.00155108
759 0.0249491 0.0015474
760 0.0250557 0.00154363
761 0.0251639 0.00153976
762 0.0252757 0.00153596
763 0.025381 0.00153223
764 0.0254873 0.0015285
765 0.0255953 0.00152485
766 0.0257013 0.00152121
767 0.0258063 0.00151748
768 0.0259179 0.00151366
769 0.0260313 0.00150994
770 0.0261369 0.00150628
771 0.0262416 0.00150263
772 0.0263419 0.00149906
773 0.0264352 0.00149548
774 0.026525 0.00149177
775 0.0266192 0.00148805
776 0.0267115 0.00148444
777 0.0267979 0.00148087
778 0.026887 0.0014773
779 0.0269753 0.00147379
780 0.0270622 0.00147024
781 0.0271511 0.00146658
782 0.0272454 0.00146293
783 0.0273345 0.0014594
784 0.0274169 0.00145588
785 0.0274981 0.00145239
786 0.0275731 0.00144894
787 0.0276433 0.00144543
788 0.0277141 0.00144182
789 0.0277878 0.00143828
790 0.027855 0.00143485
791 0.02792 0.00143142
792 0.0279872 0.00142799
793 0.0280527 0.00142458
794 0.0281186 0.0014211
795 0.028188 0.00141756
796 0.0282579 0.00141411
797 0.0283186 0.00141074
798 0.0283757 0.00140735
799 0.0284302 0.00140399
800 0.028479 0.00140063
801 0.0285261 0.00139719
802 0.0285755 0.00139373
803 0.0286235 0.00139038
804 0.0286645 0.00138709
805 0.0287068 0.00138377
806 0.0287498 0.00138046
807 0.0287919 0.00137714
808 0.0288358 0.00137375
809 0.028882 0.00137037
810 0.0289229 0.0013671
811 0.028955 0.00136385
812 0.0289861 0.00136057
813 0.029013 0.00135733
814 0.0290365 0.00135404
815 0.0290606 0.00135071
816 0.0290861 0.00134743
817 0.0291061 0.00134426
818 0.0291221 0.00134107
819 0.0291413 0.00133785
820 0.0291597 0.00133464
821 0.0291787 0.0013314
822 0.0291995 0.00132814
823 0.0292192 0.00132494
824 0.0292297 0.00132182
825 0.029235 0.00131866
826 0.0292399 0.00131549
827 0.0292404 0.00131233
828 0.0292401 0.00130914
829 0.029241 0.00130595
830 0.0292404 0.00130285
831 0.0292332 0.0012998
832 0.0292264 0.00129669
833 0.0292223 0.00129357
834 0.0292171 0.00129046
835 0.0292134 0.00128732
836 0.0292098 0.00128421
837 0.0292008 0.00128118
838 0.0291827 0.00127816
839 0.0291635 0.00127508
840 0.0291429 0.00127201
841 0.0291191 0.00126894
842 0.0290963 0.00126586
843 0.0290735 0.00126284
844 0.0290465 0.0012599
845 0.0290149 0.00125692
846 0.0289873 0.00125389
847 0.0289604 0.00125088
848 0.0289331 0.00124786
849 0.0289068 0.00124485
850 0.0288776 0.0012419
851 0.0288403 0.001239
852 0.0287971 0.00123604
853 0.0287553 0.00123305
854 0.0287107 0.00123008
855 0.0286652 0.00122712
856 0.0286206 0.00122418
857 0.0285742 0.00122132
858 0.0285225 0.00121847
859 0.0284706 0.00121555
860 0.0284232 0.00121262
861 0.0283747 0.00120971
862 0.0283268 0.0012068
863 0.0282776 0.00120393
864 0.0282228 0.00120113
865 0.0281598 0.0011983
866 0.0280957 0.0011954
867 0.0280326 0.00119251
868 0.0279666 0.00118965
869 0.0279014 0.0011868
870 0.0278359 0.00118402
871 0.0277669 0.00118128
872 0.0276942 0.00117848
873 0.0276255 0.00117563
874 0.0275591 0.00117281
875 0.027491 0.00117001
876 0.0274232 0.00116723
877 0.0273515 0.0011645
878 0.0272726 0.00116179
879 0.0271885 0.00115902
880 0.0271066 0.0011562
881 0.0270239 0.00115342
882 0.0269394 0.00115067
883 0.0268562 0.00114796
884 0.026771 0.0011453
885 0.0266821 0.00114264
886 0.0265932 0.00113989
887 0.0265096 0.00113713
888 0.0264253 0.00113443
889 0.0263397 0.00113174
890 0.0262529 0.00112908
891 0.02616 0.00112647
892 0.0260605 0.00112382
893 0.0259599 0.0011211
894 0.0258624 0.00111839
895 0.0257623 0.00111574
896 0.0256625 0.00111309
897 0.0255629 0.0011105
898 0.0254603 0.00110795
899 0.0253557 0.00110533
900 0.0252546 0.00110264
901 0.0251572 0.00110001
902 0.0250568 0.00109742
903 0.0249558 0.00109484
904 0.0248511 0.0010923
905 0.0247396 0.00108977
906 0.0246243 0.00108716
907 0.0245115 0.00108452
908 0.0243999 0.00108194
909 0.0242857 0.00107939
910 0.0241732 0.00107686
911 0.0240592 0.00107438
912 0.0239429 0.00107188
913 0.0238273 0.0010693
914 0.0237169 0.00106672
915 0.0236065 0.00106421
916 0.0234928 0.00106173
917 0.0233781 0.00105925
918 0.0232576 0.0010568
919 0.0231319 0.00105432
920 0.0230058 0.00105177
921 0.0228837 0.00104924
922 0.02276 0.00104678
923 0.0226355 0.00104433
924 0.0225128 0.0010419
925 0.0223876 0.0010395
926 0.0222621 0.00103705
927 0.0221399 0.00103454
928 0.0220216 0.00103208
929 0.0218998 0.00102969
930 0.021776 0.0010273
931 0.0216497 0.00102491
932 0.021517 0.00102253
933 0.021382 0.00102009
934 0.0212499 0.00101763
935 0.0211203 0.00101522
936 0.0209879 0.00101287
937 0.0208572 0.0010105
938 0.020727 0.00100816
939 0.020595 0.00100582
940 0.020465 0.00100341
941 0.0203395 0.00100101
942 0.0202143 0.000998678
943 0.0200843 0.000996381
944 0.0199536 0.00099406
945 0.0198184 0.000991752
946 0.0196785 0.000989424
947 0.0195397 0.000987048
948 0.019405 0.000984695
949 0.0192701 0.000982415
950 0.0191338 0.000980142
951 0.0190008 0.000977849
952 0.0188668 0.000975582
953 0.018733 0.000973285
954 0.0186031 0.000970952
955 0.0184763 0.000968671
956 0.0183461 0.000966452
957 0.0182124 0.000964221
958 0.0180781 0.00096197
959 0.0179381 0.000959728
960 0.0177968 0.000957453
961 0.0176592 0.000955166
962 0.0175248 0.000952936
963 0.0173884 0.00095075
964 0.0172538 0.000948537
965 0.0171223 0.000946318
966 0.0169893 0.000944111
967 0.0168592 0.000941868
968 0.0167329 0.000939642
969 0.0166069 0.00093748
970 0.0164753 0.000935337
971 0.0163431 0.00093316
972 0.0162089 0.000930979
973 0.01607 0.000928796
974 0.0159336 0.00092659
975 0.0158015 0.000924413
976 0.0156708 0.000922292
977 0.0155388 0.000920169
978 0.0154119 0.00091801
979 0.0152861 0.000915864
980 0.0151602 0.000913711
981 0.0150388 0.000911549
982 0.0149196 0.00090944
983 0.0147971 0.000907372
984 0.0146704 0.000905278
985 0.0145451 0.000903156
986 0.0144158 0.000901046
987 0.0142852 0.000898925
988 0.0141597 0.000896808
989 0.0140379 0.000894743
990 0.013916 0.0008927
991 0.0137962 0.00089062
992 0.0136826 0.000888524
993 0.0135681 0.000886447
994 0.013456 0.000884358
995 0.0133481 0.000882296
996 0.0132396 0.000880294
997 0.013126 0.000878285
998 0.0130118 0.000876231
999 0.012899 0.000874175


==> figures/data/square_trap/F005.00_P000.00_H0.05_O02_C00.120/cmcg.txt <==
N err      mis
0 0.971668 0.124452
1 0.961042 0.0966674
2 0.949889 0.082254
3 0.938334 0.0729518
4 0.92623 0.0661515
5 0.913754 0.0610613
6 0.900519 0.0569257
7 0.887139 0.053526
8 0.873614 0.050655
9 0.859375 0.0481271
10 0.846075 0.0461261
11 0.831618 0.0442594
12 0.81592 0.0424478
13 0.800215 0.0408199
14 0.78417 0.0392683
15 0.766025 0.0375973
16 0.746979 0.035868
17 0.727886 0.0341244
18 0.710897 0.0325637
19 0.695492 0.0311709
20 0.680238 0.0298073
21 0.666998 0.0286409
22 0.655767 0.0276974
23 0.645892 0.0269286
24 0.63571 0.0262
25 0.623812 0.025399
26 0.610272 0.0245153
27 0.596771 0.0236441
28 0.584651 0.022874
29 0.57268 0.0221281
30 0.560354 0.0213721
31 0.547612 0.0205907
32 0.536442 0.0199088
33 0.526926 0.0193429
34 0.517872 0.0188267
35 0.507828 0.0182724
36 0.496904 0.0176733
37 0.485706 0.017055
38 0.476212 0.0165304
39 0.467565 0.0160611
40 0.460159 0.0156722
41 0.453213 0.0153242
42 0.446151 0.014988
43 0.437911 0.0146085
44 0.429615 0.0142331
45 0.422179 0.0139058
46 0.415118 0.0136057
47 0.408285 0.0133266
48 0.401512 0.0130604
49 0.393409 0.0127518
50 0.385187 0.0124419
51 0.377678 0.0121641
52 0.370929 0.0119209
53 0.364613 0.0117014
54 0.358419 0.011495
55 0.35241 0.0113036
56 0.345945 0.0111059
57 0.338281 0.0108787
58 0.330483 0.0106519
59 0.322807 0.0104333
60 0.315783 0.0102382
61 0.309018 0.0100562
62 0.301347 0.00985521
63 0.292367 0.00962276
64 0.282854 0.00937674
65 0.272906 0.00911817
66 0.262502 0.00884459
67 0.25106 0.00853743
68 0.239601 0.0082201
69 0.228642 0.00790564
70 0.218653 0.00760897
71 0.209703 0.00733494
72 0.200992 0.00706063
73 0.192314 0.00677714
74 0.183949 0.00649171
75 0.176764 0.00623564
76 0.170567 0.00600692
77 0.16525 0.00580607
78 0.160561 0.00562697
79 0.156053 0.00545304
80 0.151616 0.00528076
81 0.146955 0.00509636
82 0.142321 0.0049076
83 0.138144 0.00473206
84 0.134372 0.00456972
85 0.130808 0.00441306
86 0.127379 0.00425902
87 0.124242 0.00411477
88 0.121651 0.00399465
89 0.119133 0.00387816
90 0.116415 0.00375152
91 0.11356 0.00361549
92 0.11092 0.00348611
93 0.108553 0.00336697
94 0.106446 0.00325891
95 0.10474 0.00317137
96 0.103291 0.00309843
97 0.101947 0.00303312
98 0.100619 0.00297151
99 0.0992981 0.00291261
100 0.0980043 0.0028573
101 0.0966669 0.00280231
102 0.0953666 0.00275093
103 0.0940985 0.00270293
104 0.0928359 0.00265722
105 0.0914588 0.00260924
106 0.0899592 0.00255823
107 0.0884351 0.00250721
108 0.0869044 0.00245685
109 0.0853987 0.00240796
110 0.0839728 0.00236236
111 0.0826489 0.00232098
112 0.0813214 0.0022806
113 0.0800794 0.00224396
114 0.0789184 0.00221097
115 0.0778335 0.00218152
116 0.0767616 0.00215394
117 0.0756403 0.00212662
118 0.0742769 0.00209481
119 0.0727164 0.00205934
120 0.0711138 0.00202363
121 0.0693707 0.00198543
122 0.0674951 0.00194464
123 0.0655058 0.00190151
124 0.0634012 0.0018558
125 0.0611349 0.00180604
126 0.058941 0.00175712
127 0.0570044 0.00171344
128 0.0552372 0.00167335
129 0.053484 0.00163345
130 0.051823 0.00159557
131 0.0502088 0.00155878
132 0.0486026 0.00152213
133 0.046989 0.0014853
134 0.0453051 0.00144674
135 0.0435707 0.00140669
136 0.041883 0.00136728
137 0.04034 0.00133096
138 0.0389003 0.00129694
139 0.0374579 0.00126278
140 0.036004 0.00122819
141 0.0344417 0.00119064
142 0.0329082 0.00115329
143 0.031508 0.00111881
144 0.0301866 0.00108605
145 0.0288018 0.00105146
146 0.0273134 0.0010137
147 0.0257987 0.000974358
148 0.0244006 0.000937103
149 0.0230527 0.000900297
150 0.0216094 0.000859527
151 0.0200452 0.000813057
152 0.0186253 0.00076805
153 0.0173513 0.000724803
154 0.0162611 0.000685188
155 0.0154031 0.000652099
156 0.0146998 0.000623875
157 0.0140691 0.000597929
158 0.0134615 0.000572301
159 0.0128666 0.000546404
160 0.0122844 0.000520023
161 0.0117342 0.000493876
162 0.0112202 0.00046805
163 0.0107515 0.000442977
164 0.0103352 0.000419208
165 0.00997129 0.000397072
166 0.00965428 0.000376581
167 0.00935971 0.000356265
168 0.00910504 0.000337477
169 0.00888558 0.000320362
170 0.00870196 0.000305361
171 0.00854894 0.000292466
172 0.00841444 0.000281036
173 0.00829821 0.000271258
174 0.00819364 0.00026269
175 0.00809621 0.000255001
176 0.00799851 0.000247591
177 0.00789684 0.000240108
178 0.00778684 0.000232155
179 0.00767267 0.000223869
180 0.00755156 0.000214878
181 0.00743066 0.00020553
182 0.00730597 0.000195277
183 0.00718562 0.000184525
184 0.00707503 0.000173557
185 0.00697649 0.000162513
186 0.00689495 0.000152121
187 0.00683041 0.000142857
188 0.00677963 0.000134803
189 0.0067365 0.000127323
190 0.00670022 0.000120541
191 0.00666998 0.000114547
192 0.00664293 0.000108934
193 0.00661998 0.000104036
194 0.00659993 9.97171e-05
195 0.00658227 9.59106e-05
196 0.00656575 9.23969e-05
197 0.00654951 8.89491e-05
198 0.00653357 8.55109e-05
199 0.00651945 8.24309e-05
200 0.00650757 7.98725e-05
201 0.00649725 7.77459e-05
202 0.00648745 7.58454e-05
203 0.00647798 7.41277e-05
204 0.00646861 7.25321e-05
205 0.00645883 7.09485e-05
206 0.00644812 6.92643e-05
207 0.00643625 6.74108e-05
208 0.00642273 6.52882e-05
209 0.00640894 6.30812e-05
210 0.00639656 6.1057e-05
211 0.00638639 5.93975e-05
212 0.00637777 5.80318e-05
213 0.00636931 5.67328e-05
214 0.00636063 5.54189e-05
215 0.00635222 5.41534e-05
216 0.00634387 5.2918e-05
217 0.00633543 5.16729e-05
218 0.00632744 5.04941e-05
219 0.0063198 4.93634e-05
220 0.00631262 4.8302e-05
221 0.00630502 4.71851e-05
222 0.0062972 4.60339e-05
223 0.00628917 4.48347e-05
224 0.00628139 4.36462e-05
225 0.00627394 4.24893e-05
226 0.00626699 4.13936e-05
227 0.00626087 4.04151e-05
228 0.00625543 3.95354e-05
229 0.00624996 3.86454e-05
230 0.00624392 3.76463e-05
231 0.00623735 3.65259e-05
232 0.00623051 3.52969e-05
233 0.0062237 3.39848e-05
234 0.00621777 3.27425e-05
235 0.00621317 3.17111e-05
236 0.00620925 3.07895e-05
237 0.0062057 2.99217e-05
238 0.00620244 2.91049e-05
239 0.00619939 2.83321e-05
240 0.00619628 2.75232e-05
241 0.00619286 2.66007e-05
242 0.0061892 2.55453e-05
243 0.00618552 2.43686e-05
244 0.00618208 2.31381e-05
245 0.00617911 2.19118e-05
246 0.00617656 2.07046e-05
247 0.00617435 1.94755e-05
248 0.00617246 1.82609e-05
249 0.00617089 1.70308e-05
250 0.00616959 1.57984e-05
251 0.00616859 1.46628e-05
252 0.00616789 1.36887e-05
253 0.00616734 1.28639e-05
254 0.0061669 1.21497e-05
255 0.00616655 1.15171e-05
256 0.00616624 1.09204e-05
257 0.00616595 1.03369e-05
258 0.00616568 9.73681e-06
259 0.00616543 9.12556e-06
260 0.00616519 8.508e-06
261 0.00616499 7.90832e-06
262 0.00616483 7.35222e-06
263 0.00616472 6.87033e-06
264 0.00616462 6.44749e-06
265 0.00616455 6.07817e-06
266 0.00616449 5.7494e-06
267 0.00616445 5.44707e-06
268 0.00616443 5.17344e-06
269 0.00616441 4.92557e-06
270 0.00616442 4.70182e-06
271 0.00616442 4.4793e-06
272 0.00616445 4.26063e-06
273 0.00616448 4.05434e-06
274 0.00616451 3.85955e-06
275 0.00616453 3.66885e-06
276 0.00616455 3.48259e-06
277 0.00616457 3.29734e-06
278 0.00616457 3.10529e-06
279 0.00616457 2.90782e-06
280 0.00616456 2.7127e-06
281 0.00616454 2.5311e-06
282 0.00616451 2.36084e-06
283 0.00616448 2.21147e-06
284 0.00616445 2.07569e-06
285 0.00616443 1.95445e-06
286 0.0061644 1.84604e-06
287 0.00616438 1.75893e-06
288 0.00616437 1.68746e-06
289 0.00616435 1.62466e-06
290 0.00616434 1.5645e-06
291 0.00616431 1.50655e-06
292 0.00616429 1.45251e-06
293 0.00616426 1.40718e-06
294 0.00616424 1.37033e-06
295 0.00616421 1.33925e-06
296 0.00616419 1.31181e-06
297 0.00616417 1.28706e-06
298 0.00616415 1.26369e-06
299 0.00616412 1.24109e-06
300 0.0061641 1.21952e-06
301 0.00616408 1.19934e-06
302 0.00616406 1.18189e-06
303 0.00616404 1.16682e-06
304 0.00616402 1.15348e-06
305 0.00616401 1.14101e-06
306 0.00616399 1.12883e-06
307 0.00616397 1.11598e-06
308 0.00616395 1.10268e-06
309 0.00616393 1.08897e-06
310 0.00616391 1.07512e-06
311 0.00616388 1.06088e-06
312 0.00616386 1.04646e-06
313 0.00616383 1.03216e-06
314 0.00616379 1.01829e-06
315 0.00616376 1.00363e-06
316 0.00616372 9.86476e-07
317 0.00616367 9.66698e-07
318 0.00616361 9.44604e-07
319 0.00616355 9.21289e-07
320 0.00616349 8.98082e-07
321 0.00616343 8.75641e-07
322 0.00616337 8.53729e-07
323 0.00616331 8.31891e-07
324 0.00616324 8.10594e-07
325 0.00616318 7.8986e-07
326 0.00616311 7.68784e-07
327 0.00616304 7.4774e-07
328 0.00616298 7.28247e-07
329 0.00616291 7.10871e-07
330 0.00616285 6.95336e-07
331 0.0061628 6.8023e-07
332 0.00616274 6.65308e-07
333 0.00616267 6.50014e-07
334 0.00616261 6.34122e-07
335 0.00616254 6.17835e-07
336 0.00616248 6.01736e-07
337 0.00616241 5.84893e-07
338 0.00616234 5.67881e-07
339 0.00616228 5.50893e-07
340 0.00616221 5.34747e-07
341 0.00616216 5.19355e-07
342 0.0061621 5.04161e-07
343 0.00616204 4.88982e-07
344 0.00616198 4.72603e-07
345 0.00616192 4.55738e-07
346 0.00616186 4.38429e-07
347 0.00616181 4.21251e-07
348 0.00616175 4.04301e-07
349 0.0061617 3.86848e-07
350 0.00616165 3.68741e-07
351 0.0061616 3.51208e-07
352 0.00616155 3.35111e-07
353 0.00616152 3.20567e-07
354 0.00616148 3.06784e-07
355 0.00616145 2.93565e-07
356 0.00616143 2.80872e-07
357 0.0061614 2.68684e-07
358 0.00616138 2.57158e-07
359 0.00616136 2.46901e-07
360 0.00616134 2.37135e-07
361 0.00616132 2.27522e-07
362 0.0061613 2.1833e-07
363 0.00616129 2.1019e-07
364 0.00616127 2.02861e-07
365 0.00616126 1.96616e-07
366 0.00616125 1.91248e-07
367 0.00616124 1.86407e-07
368 0.00616123 1.81748e-07
369 0.00616122 1.77116e-07
370 0.00616121 1.7258e-07
371 0.0061612 1.68424e-07
372 0.00616119 1.64839e-07
373 0.00616118 1.61773e-07
374 0.00616117 1.59018e-07
375 0.00616117 1.56411e-07
376 0.00616116 1.53944e-07
377 0.00616115 1.51552e-07
378 0.00616114 1.4906e-07
379 0.00616113 1.46443e-07
380 0.00616112 1.43677e-07
381 0.00616111 1.40884e-07
382 0.0061611 1.38059e-07
383 0.00616109 1.35058e-07
384 0.00616108 1.31953e-07
385 0.00616106 1.28818e-07
386 0.00616105 1.25746e-07
387 0.00616104 1.22732e-07
388 0.00616103 1.19633e-07
389 0.00616101 1.16353e-07
390 0.006161 1.12818e-07
391 0.00616099 1.09119e-07
392 0.00616097 1.05443e-07
393 0.00616096 1.01829e-07
394 0.00616095 9.80902e-08
395 0.00616094 9.41925e-08
396 0.00616093 9.02914e-08
397 0.00616092 8.671e-08
398 0.00616091 8.33159e-08
399 0.00616091 8.02034e-08
400 0.0061609 7.7263e-08
401 0.0061609 7.43732e-08
402 0.00616089 7.14384e-08
403 0.00616089 6.84335e-08
404 0.00616088 6.53812e-08
405 0.00616088 6.21405e-08
406 0.00616087 5.87941e-08
407 0.00616087 5.54486e-08
408 0.00616087 5.23549e-08
409 0.00616086 4.93711e-08
410 0.00616086 4.6609e-08
411 0.00616086 4.41105e-08
412 0.00616085 4.18189e-08
413 0.00616085 3.95877e-08
414 0.00616085 3.74816e-08
415 0.00616085 3.54453e-08
416 0.00616085 3.34497e-08
417 0.00616085 3.14597e-08
418 0.00616084 2.95525e-08
419 0.00616084 2.77677e-08
420 0.00616084 2.60325e-08
421 0.00616084 2.44045e-08
422 0.00616084 2.28376e-08
423 0.00616084 2.14178e-08
424 0.00616084 2.01275e-08
425 0.00616084 1.90075e-08
426 0.00616084 1.80057e-08
427 0.00616084 1.71068e-08
428 0.00616083 1.62996e-08
429 0.00616083 1.55691e-08
430 0.00616083 1.49137e-08
431 0.00616083 1.43184e-08
432 0.00616083 1.3767e-08
433 0.00616083 1.32529e-08
434 0.00616083 1.27713e-08
435 0.00616083 1.22937e-08
436 0.00616083 1.18315e-08
437 0.00616083 1.13818e-08
438 0.00616083 1.094e-08
439 0.00616084 1.05046e-08
440 0.00616084 1.0072e-08
441 0.00616084 9.64252e-09
442 0.00616084 9.20821e-09
443 0.00616084 8.76717e-09
444 0.00616084 8.30026e-09
445 0.00616084 7.83746e-09
446 0.00616084 7.3744e-09
447 0.00616084 6.91731e-09
448 0.00616084 6.46148e-09
449 0.00616084 6.01058e-09
450 0.00616084 5.57831e-09
451 0.00616084 5.16435e-09
452 0.00616084 4.77326e-09
453 0.00616084 4.40307e-09
454 0.00616084 4.04594e-09
455 0.00616084 3.708e-09
456 0.00616084 3.3797e-09
457 0.00616084 3.06121e-09
458 0.00616084 2.75769e-09
459 0.00616084 2.49163e-09
460 0.00616084 2.2666e-09
461 0.00616084 2.07506e-09
462 0.00616084 1.91262e-09
463 0.00616084 1.77335e-09
464 0.00616084 1.65315e-09
465 0.00616084 1.55251e-09
466 0.00616084 1.46502e-09
467 0.00616084 1.38615e-09
468 0.00616084 1.31292e-09
469 0.00616084 1.24531e-09
470 0.00616084 1.18449e-09
471 0.00616084 1.12748e-09
472 0.00616084 1.0718e-09
473 0.00616084 1.01923e-09
474 0.00616084 9.68719e-10
475 0.00616084 9.2231e-10
476 0.00616084 8.78999e-10
477 0.00616084 8.37509e-10
478 0.00616084 7.98956e-10
479 0.00616084 7.6357e-10
480 0.00616084 7.30727e-10
481 0.00616084 6.998e-10
482 0.00616084 6.69913e-10
483 0.00616084 6.40836e-10
484 0.00616084 6.14072e-10
485 0.00616084 5.9e-10
486 0.00616084 5.68723e-10
487 0.00616084 5.49123e-10
488 0.00616084 5.31093e-10
489 0.00616084 5.14867e-10
490 0.00616084 5.00559e-10
491 0.00616084 4.87582e-10
492 0.00616084 4.75021e-10
493 0.00616084 4.63251e-10
494 0.00616084 4.52413e-10
495 0.00616084 4.42096e-10
496 0.00616084 4.32802e-10
497 0.00616084 4.2476e-10
498 0.00616084 4.17724e-10
499 0.00616084 4.11191e-10


==> figures/data/square_trap/F005.00_P000.00_H0.05_O02_C00.120/full_wave.txt <==
N err mis
0 0.98224 0.208049
1 0.952273 0.201716
2 0.92113 0.198097
3 0.886843 0.19509
4 0.851263 0.192162
5 0.813213 0.182841
6 0.773659 0.177271
7 0.734399 0.167944
8 0.702889 0.148378
9 0.673769 0.140855
10 0.648736 0.130342
11 0.631243 0.12136
12 0.6194 0.113338
13 0.608268 0.110993
14 0.597812 0.109603
15 0.586905 0.107524
16 0.575606 0.105511
17 0.564185 0.103264
18 0.553644 0.10059
19 0.543267 0.0981043
20 0.534802 0.0952322
21 0.528057 0.0926704
22 0.522015 0.0894827
23 0.516167 0.0879684
24 0.510231 0.0868297
25 0.504365 0.0850673
26 0.49879 0.0835342
27 0.493201 0.0825482
28 0.487979 0.0816674
29 0.483133 0.0805789
30 0.47828 0.078816
31 0.472583 0.0778425
32 0.467201 0.0770138
33 0.462296 0.0752302
34 0.458483 0.0739174
35 0.455164 0.073019
36 0.451868 0.071862
37 0.448376 0.0710502
38 0.444788 0.0704253
39 0.440817 0.069677
40 0.436516 0.068821
41 0.432073 0.068273
42 0.428151 0.067773
43 0.424225 0.0667812
44 0.419241 0.0655
45 0.411845 0.0648224
46 0.403191 0.0642175
47 0.39483 0.0629079
48 0.387756 0.061826
49 0.381637 0.0612069
50 0.37562 0.0604912
51 0.369205 0.0599422
52 0.362649 0.0594639
53 0.356326 0.0590142
54 0.350069 0.058499
55 0.344608 0.0580871
56 0.340312 0.0576971
57 0.336503 0.0569864
58 0.33142 0.0558729
59 0.324139 0.0553677
60 0.315684 0.0549455
61 0.307962 0.0539759
62 0.301781 0.0531703
63 0.296246 0.0527573
64 0.290552 0.0523001
65 0.285735 0.0518276
66 0.281517 0.0513918
67 0.277833 0.0510293
68 0.274456 0.0505962
69 0.27184 0.0501674
70 0.269871 0.0497944
71 0.268248 0.0493236
72 0.265862 0.0485179
73 0.262608 0.0481281
74 0.258868 0.0478344
75 0.255941 0.0472141
76 0.253939 0.0466892
77 0.252242 0.0464043
78 0.250191 0.046084
79 0.24844 0.0456885
80 0.246549 0.0453298
81 0.244608 0.045091
82 0.242303 0.0447834
83 0.240344 0.0443822
84 0.238443 0.0440765
85 0.236668 0.0437605
86 0.234928 0.0432683
87 0.233087 0.0429926
88 0.231114 0.0427758
89 0.229823 0.0423845
90 0.228775 0.0420472
91 0.227686 0.041826
92 0.22662 0.0415947
93 0.225461 0.0411923
94 0.224034 0.0408524
95 0.22228 0.0406539
96 0.220569 0.0403455
97 0.219194 0.0399293
98 0.217985 0.03967
99 0.216844 0.0394401
100 0.215799 0.0390969
101 0.214442 0.0388462
102 0.212978 0.0386497
103 0.211561 0.0384044
104 0.21046 0.0381405
105 0.209345 0.0379566
106 0.20824 0.0377378
107 0.207044 0.0373632
108 0.205903 0.0370733
109 0.204819 0.0368971
110 0.204034 0.0366316
111 0.202971 0.0362643
112 0.202046 0.0360661
113 0.201091 0.0359047
114 0.200128 0.0356828
115 0.198611 0.0355034
116 0.197077 0.0353407
117 0.195201 0.0351978
118 0.193629 0.0350237
119 0.191763 0.034872
120 0.189765 0.0347267
121 0.18748 0.0344572
122 0.185574 0.0342393
123 0.183589 0.0341077
124 0.181533 0.0339294
125 0.179229 0.0336986
126 0.177183 0.0335552
127 0.175133 0.0334326
128 0.173595 0.0332862
129 0.172201 0.0331352
130 0.171101 0.0329755
131 0.169595 0.0328487
132 0.167822 0.0327023
133 0.165331 0.0325353
134 0.162572 0.0323822
135 0.159752 0.0321823
136 0.157456 0.0319967
137 0.155082 0.0318801
138 0.15271 0.0317428
139 0.150547 0.0315546
140 0.148814 0.031426
141 0.147191 0.0313169
142 0.145846 0.0311741
143 0.144968 0.0309898
144 0.144105 0.0308091
145 0.142979 0.0306873
146 0.14177 0.030529
147 0.140411 0.0303406
148 0.139036 0.0301893
149 0.13812 0.0300228
150 0.137305 0.0298687
151 0.136519 0.0297723
152 0.135705 0.0296537
153 0.135138 0.029486
154 0.134626 0.0293888
155 0.134174 0.0293058
156 0.1334 0.0291962
157 0.132804 0.0290089
158 0.131994 0.0288251
159 0.131247 0.0287175
160 0.130324 0.0285614
161 0.129816 0.0283678
162 0.129221 0.0282314
163 0.12878 0.0280916
164 0.128206 0.0279683
165 0.127878 0.0278764
166 0.127291 0.0277781
167 0.127087 0.0276708
168 0.126572 0.0275826
169 0.126111 0.0274977
170 0.125303 0.0274097
171 0.124426 0.0272419
172 0.123227 0.027076
173 0.122115 0.0269828
174 0.120756 0.0268489
175 0.119912 0.0266656
176 0.119024 0.0265509
177 0.118316 0.0264451
178 0.117633 0.0263212
179 0.117356 0.0262143
180 0.116829 0.0261225
181 0.116324 0.0260333
182 0.115679 0.0259309
183 0.11506 0.0258261
184 0.114105 0.0257393
185 0.113314 0.0256017
186 0.112467 0.0254674
187 0.111692 0.0253843
188 0.111018 0.0252781
189 0.110632 0.0251326
190 0.110442 0.0250426
191 0.110356 0.0249654
192 0.11018 0.0248639
193 0.110053 0.024756
194 0.109808 0.0246621
195 0.109272 0.0245776
196 0.108876 0.0244764
197 0.108454 0.0243707
198 0.107872 0.0242894
199 0.107063 0.0241914
200 0.106356 0.0240953
201 0.105292 0.0240242
202 0.104159 0.0239472
203 0.103202 0.0238496
204 0.102603 0.0237755
205 0.101827 0.0237168
206 0.101483 0.0236409
207 0.100914 0.0235502
208 0.100468 0.0234684
209 0.0998631 0.0234022
210 0.0994116 0.0233248
211 0.0986842 0.0232415
212 0.097967 0.0231754
213 0.0968297 0.0231102
214 0.0960039 0.0230387
215 0.0947673 0.0229762
216 0.0936564 0.0229148
217 0.0925656 0.0228501
218 0.0919076 0.0227887
219 0.0909115 0.0227297
220 0.0900821 0.0226641
221 0.0890381 0.0225907
222 0.0882321 0.0225237
223 0.0871521 0.0224686
224 0.0864711 0.0224092
225 0.0856104 0.0223434
226 0.0850167 0.0222873
227 0.0844968 0.0222332
228 0.084195 0.0221668
229 0.0837945 0.0221035
230 0.0836586 0.0220436
231 0.0831486 0.021992
232 0.0827329 0.0219384
233 0.0820399 0.0218734
234 0.0810801 0.0218093
235 0.080128 0.0217465
236 0.079516 0.0216901
237 0.0787981 0.0216417
238 0.078083 0.0215882
239 0.0774754 0.0215323
240 0.0769545 0.021484
241 0.0764057 0.0214344
242 0.0760501 0.0213716
243 0.075834 0.0213076
244 0.0755554 0.0212476
245 0.0755338 0.0211997
246 0.0753983 0.0211463
247 0.0753146 0.021081
248 0.0750145 0.0210208
249 0.074724 0.0209683
250 0.07439 0.0209205
251 0.0740218 0.0208767
252 0.073096 0.0208249
253 0.0725296 0.0207755
254 0.0718189 0.0207347
255 0.0711994 0.0206926
256 0.0705431 0.0206413
257 0.0703771 0.0205839
258 0.0698901 0.0205269
259 0.069639 0.0204807
260 0.0693065 0.0204273
261 0.0692334 0.0203678
262 0.0686812 0.020317
263 0.0685574 0.0202728
264 0.0682215 0.0202273
265 0.0681613 0.0201797
266 0.0680092 0.020132
267 0.0681662 0.0200865
268 0.0680959 0.0200486
269 0.0683102 0.0200095
270 0.0679803 0.0199673
271 0.0679679 0.0199162
272 0.0675847 0.019864
273 0.0672147 0.0198223
274 0.066856 0.0197737
275 0.0668592 0.0197214
276 0.0664953 0.0196814
277 0.066322 0.0196418
278 0.0660981 0.0195936
279 0.0660765 0.0195428
280 0.0658411 0.0194993
281 0.0658012 0.0194585
282 0.0655205 0.0194176
283 0.0652244 0.0193759
284 0.0650089 0.0193352
285 0.0647325 0.0192882
286 0.0643558 0.0192437
287 0.0641184 0.0192077
288 0.0637333 0.0191651
289 0.0633903 0.01912
290 0.0629734 0.0190863
291 0.0621991 0.0190483
292 0.0616768 0.0189971
293 0.0612559 0.0189481
294 0.0608231 0.0189073
295 0.0604228 0.0188715
296 0.0603392 0.0188276
297 0.0600798 0.0187822
298 0.0599423 0.0187405
299 0.0596199 0.0186985
300 0.0594894 0.0186604
301 0.0590087 0.0186231
302 0.0587572 0.0185831
303 0.058289 0.0185419
304 0.0581178 0.0185087
305 0.0578943 0.0184732
306 0.0579616 0.018427
307 0.0579666 0.0183845
308 0.0583154 0.0183473
309 0.0580901 0.0183142
310 0.0583019 0.0182731
311 0.058209 0.0182278
312 0.0579388 0.0181894
313 0.0574263 0.0181537
314 0.0573332 0.0181152
315 0.0567859 0.0180757
316 0.056438 0.0180351
317 0.0559475 0.0179973
318 0.0557366 0.0179642
319 0.0551708 0.0179312
320 0.0550262 0.0178944
321 0.0545351 0.0178588
322 0.0542 0.0178264
323 0.0538971 0.0177973
324 0.0539132 0.0177635
325 0.0537478 0.017725
326 0.0537696 0.0176931
327 0.0534179 0.017662
328 0.0533485 0.01762
329 0.0530419 0.0175805
330 0.0524859 0.0175388
331 0.0520147 0.0175052
332 0.0516699 0.0174724
333 0.0510423 0.0174394
334 0.0506902 0.0174091
335 0.0504301 0.0173789
336 0.0501751 0.0173511
337 0.0500178 0.0173268
338 0.0499372 0.0173007
339 0.0498383 0.0172713
340 0.049507 0.0172442
341 0.0492642 0.0172124
342 0.0488877 0.0171696
343 0.0487168 0.0171304
344 0.0487148 0.0170939
345 0.0487957 0.0170624
346 0.0487737 0.0170298
347 0.0491099 0.0169953
348 0.0488899 0.0169667
349 0.0489842 0.0169394
350 0.048892 0.0169122
351 0.0486818 0.0168889
352 0.0482665 0.0168645
353 0.0482184 0.0168398
354 0.0477281 0.0168152
355 0.0474522 0.0167807
356 0.0469942 0.016742
357 0.04698 0.0167057
358 0.0467385 0.016676
359 0.0468018 0.0166452
360 0.0464735 0.0166111
361 0.046463 0.0165759
362 0.0463114 0.0165475
363 0.0464102 0.0165221
364 0.0462896 0.0164925
365 0.0464614 0.0164645
366 0.0460814 0.0164361
367 0.0461137 0.0164116
368 0.0457732 0.0163874
369 0.0451431 0.0163533
370 0.0444398 0.0163197
371 0.0441787 0.0162886
372 0.0434334 0.0162627
373 0.0430529 0.0162351
374 0.0427156 0.0162019
375 0.0426036 0.0161695
376 0.0424049 0.0161435
377 0.0424378 0.0161183
378 0.042332 0.0160871
379 0.0421925 0.0160515
380 0.0420102 0.0160203
381 0.0418626 0.0159937
382 0.0415924 0.0159677
383 0.0415524 0.0159376
384 0.0414428 0.0159085
385 0.041534 0.0158823
386 0.0417702 0.0158592
387 0.0416581 0.0158359
388 0.0418366 0.0158092
389 0.0419856 0.0157819
390 0.0417744 0.0157591
391 0.0414955 0.0157325
392 0.0414138 0.0156994
393 0.0411171 0.0156625
394 0.0411289 0.0156328
395 0.0409486 0.0156061
396 0.040877 0.0155783
397 0.0406265 0.015552
398 0.0406946 0.0155262
399 0.0403268 0.0155033
400 0.0401279 0.0154817
401 0.0398457 0.0154616
402 0.0398298 0.0154415
403 0.0395695 0.0154193
404 0.0396374 0.0153975
405 0.0390884 0.0153699
406 0.0390333 0.0153355
407 0.0388572 0.0153051
408 0.0385499 0.015278
409 0.0380028 0.0152533
410 0.0378741 0.0152246
411 0.0372035 0.0151994
412 0.0370916 0.0151763
413 0.0367897 0.0151554
414 0.0368115 0.0151332
415 0.036688 0.0151122
416 0.0368611 0.0150938
417 0.0367229 0.0150747
418 0.0367308 0.0150515
419 0.0364189 0.015023
420 0.0363072 0.0149907
421 0.0361321 0.0149663
422 0.0363613 0.0149431
423 0.0362155 0.0149191
424 0.0364466 0.0148924
425 0.0367699 0.0148681
426 0.0368313 0.0148478
427 0.0369281 0.0148281
428 0.0371687 0.0148022
429 0.0368887 0.0147774
430 0.0366965 0.0147559
431 0.0365489 0.0147367
432 0.0361902 0.014713
433 0.0358571 0.014684
434 0.0355921 0.0146573
435 0.0353851 0.0146363
436 0.0351827 0.0146166
437 0.0351035 0.0145941
438 0.0348597 0.0145714
439 0.0347464 0.0145494
440 0.0346117 0.0145312
441 0.0345497 0.0145115
442 0.0343877 0.0144822
443 0.0345065 0.0144553
444 0.034176 0.0144299
445 0.0342947 0.0144099
446 0.0342048 0.0143873
447 0.0338157 0.0143599
448 0.0333745 0.0143381
449 0.0333129 0.0143192
450 0.0326631 0.0143011
451 0.0325628 0.0142829
452 0.0322788 0.0142644
453 0.0322571 0.0142463
454 0.0320989 0.014229
455 0.0322048 0.0142065
456 0.0319533 0.0141785
457 0.0320335 0.0141511
458 0.031845 0.0141265
459 0.0318234 0.0141053
460 0.0314545 0.0140835
461 0.0316434 0.0140601
462 0.0313773 0.0140413
463 0.0316013 0.0140237
464 0.0318098 0.0140063
465 0.0319535 0.0139911
466 0.0319791 0.0139761
467 0.0323477 0.0139601
468 0.0319924 0.013942
469 0.0318215 0.0139151
470 0.0314894 0.0138905
471 0.0312935 0.0138652
472 0.0311566 0.0138442
473 0.0310969 0.0138222
474 0.0308105 0.0138003
475 0.0308714 0.013781
476 0.0308971 0.0137643
477 0.030872 0.0137475
478 0.030796 0.0137291
479 0.0307834 0.0137128
480 0.0306655 0.0136982
481 0.0306712 0.0136822
482 0.0307185 0.0136619
483 0.0303047 0.0136339
484 0.0302086 0.0136109
485 0.0302729 0.0135903
486 0.0298885 0.0135703
487 0.0294497 0.0135498
488 0.0292867 0.0135283
489 0.0286723 0.0135114
490 0.0285301 0.0134964
491 0.0282787 0.0134792
492 0.0281879 0.0134593
493 0.0280563 0.0134388
494 0.0282139 0.0134227
495 0.0280982 0.0134065
496 0.0281862 0.0133839
497 0.0279448 0.0133588
498 0.0278953 0.013337
499 0.0276541 0.0133194
500 0.0278707 0.0133001
501 0.0275979 0.0132821
502 0.0278725 0.0132636
503 0.028117 0.0132483
504 0.028297 0.0132344
505 0.0283397 0.013216
506 0.0287189 0.0131945
507 0.0283963 0.0131713
508 0.0285378 0.013154
509 0.0283766 0.0131376
510 0.0281969 0.0131154
511 0.0279433 0.0130941
512 0.0279458 0.013075
513 0.0275778 0.0130588
514 0.0276618 0.0130421
515 0.0275177 0.0130267
516 0.0274675 0.0130126
517 0.0272241 0.0129987
518 0.0272015 0.0129835
519 0.0268208 0.012964
520 0.0266945 0.0129407
521 0.0266346 0.0129199
522 0.0264264 0.0129005
523 0.0262882 0.0128841
524 0.0264397 0.0128651
525 0.0259899 0.0128468
526 0.025796 0.0128309
527 0.0256859 0.0128161
528 0.0252826 0.0128011
529 0.0251527 0.0127879
530 0.0250078 0.0127762
531 0.0248151 0.0127633
532 0.0248236 0.0127451
533 0.0248093 0.0127239
534 0.0246942 0.0127021
535 0.0248922 0.0126835
536 0.0248859 0.0126632
537 0.0248216 0.0126457
538 0.024659 0.0126291
539 0.0248761 0.0126135
540 0.0246694 0.0126003
541 0.0249108 0.0125862
542 0.0251612 0.0125713
543 0.0252901 0.0125583
544 0.0253351 0.0125468
545 0.0257682 0.0125334
546 0.0254244 0.0125137
547 0.025389 0.01249
548 0.0250935 0.0124716
549 0.0248852 0.0124532
550 0.0246458 0.0124343
551 0.024627 0.0124155
552 0.0241602 0.0124004
553 0.0242873 0.0123874
554 0.0241506 0.0123756
555 0.0241853 0.0123612
556 0.0239316 0.0123449
557 0.0239489 0.0123305
558 0.0236192 0.0123176
559 0.0237508 0.0123033
560 0.0236963 0.0122842
561 0.0234999 0.0122609
562 0.0233482 0.0122446
563 0.0236952 0.0122279
564 0.0233049 0.0122101
565 0.0232868 0.0121937
566 0.023131 0.0121798
567 0.0227749 0.0121683
568 0.0225948 0.0121563
569 0.0224856 0.0121401
570 0.0221011 0.0121236
571 0.0221827 0.012107
572 0.0221704 0.0120929
573 0.0221478 0.0120786
574 0.0221559 0.0120608
575 0.0221536 0.0120417
576 0.0219667 0.0120266
577 0.0218938 0.0120119
578 0.0220112 0.0119962
579 0.0218845 0.0119837
580 0.021977 0.0119718
581 0.022266 0.0119606
582 0.0222943 0.0119475
583 0.0223422 0.0119288
584 0.0226298 0.011913
585 0.0223987 0.0118946
586 0.0225319 0.0118797
587 0.0224114 0.0118653
588 0.0221215 0.011849
589 0.0219767 0.0118342
590 0.021982 0.0118207
591 0.0216143 0.0118076
592 0.0218454 0.0117951
593 0.0217511 0.0117848
594 0.0217826 0.0117751
595 0.0216671 0.0117635
596 0.0217515 0.0117475
597 0.0213597 0.0117282
598 0.0214218 0.0117115
599 0.0213685 0.0116941
600 0.021225 0.0116761
601 0.0209777 0.0116618
602 0.0212747 0.0116474
603 0.0207715 0.0116352
604 0.0207797 0.0116236
605 0.0206037 0.0116114
606 0.0203363 0.0116004
607 0.0200702 0.0115902
608 0.0200441 0.011581
609 0.019606 0.0115694
610 0.0197621 0.0115505
611 0.0195954 0.0115324
612 0.0196267 0.0115154
613 0.0196962 0.0114991
614 0.0198499 0.0114791
615 0.0196287 0.0114648
616 0.0196961 0.0114522
617 0.0197282 0.0114413
618 0.0196798 0.011431
619 0.0197337 0.0114184
620 0.0200595 0.011407
621 0.0200138 0.0113956
622 0.0202878 0.0113859
623 0.0206514 0.0113745
624 0.0205297 0.0113559
625 0.0205859 0.0113383
626 0.0205453 0.0113235
627 0.0201974 0.0113072
628 0.0201869 0.0112897
629 0.0201409 0.0112757
630 0.0197452 0.0112647
631 0.0198145 0.0112551
632 0.0197226 0.0112443
633 0.0196385 0.0112311
634 0.0194611 0.011218
635 0.019408 0.0112058
636 0.0190688 0.0111941
637 0.0191009 0.0111825
638 0.0190496 0.0111671
639 0.0188219 0.0111506
640 0.0185965 0.0111378
641 0.0189371 0.0111237
642 0.018616 0.0111101
643 0.018743 0.0110985
644 0.0186064 0.0110889
645 0.0183495 0.0110797
646 0.0182032 0.0110668
647 0.0181954 0.0110524
648 0.0177188 0.0110386
649 0.0180141 0.0110248
650 0.0179163 0.0110107
651 0.0179572 0.0109985
652 0.0179883 0.010986
653 0.0181698 0.0109721
654 0.0178979 0.0109608
655 0.0180914 0.0109492
656 0.0180928 0.0109387
657 0.0181116 0.0109301
658 0.0180589 0.0109214
659 0.0184492 0.0109113
660 0.018312 0.010897
661 0.0185401 0.0108805
662 0.01872 0.0108679
663 0.0186497 0.010851
664 0.0186631 0.0108358
665 0.0187287 0.0108226
666 0.0182351 0.010811
667 0.0182444 0.0107999
668 0.0180779 0.0107898
669 0.0177796 0.0107794
670 0.0177968 0.0107709
671 0.0177329 0.0107633
672 0.0175798 0.0107554
673 0.0176335 0.0107444
674 0.0175917 0.0107295
675 0.0173449 0.0107127
676 0.0173558 0.0106995
677 0.0174061 0.0106823
678 0.0172009 0.0106657
679 0.0171254 0.0106528
680 0.0173951 0.0106421
681 0.0170829 0.0106328
682 0.0172085 0.0106231
683 0.0171625 0.0106128
684 0.0168888 0.0106046
685 0.016793 0.0105962
686 0.0168054 0.0105882
687 0.0163256 0.0105775
688 0.0165087 0.0105622
689 0.0163252 0.0105475
690 0.0162703 0.0105337
691 0.0163198 0.0105187
692 0.0165132 0.010502
693 0.0162651 0.010491
694 0.0164255 0.0104815
695 0.0163494 0.0104728
696 0.01636 0.0104631
697 0.0162514 0.0104516
698 0.0165653 0.0104428
699 0.0163918 0.0104324
700 0.0167372 0.0104233
701 0.0169467 0.0104136
702 0.0169213 0.0103993
703 0.0169285 0.0103861
704 0.0170542 0.010374
705 0.0165673 0.0103609
706 0.0167829 0.010348
707 0.0166337 0.0103385
708 0.0163744 0.0103301
709 0.0163735 0.0103217
710 0.0164148 0.0103108
711 0.0162137 0.0102987
712 0.0163601 0.010288
713 0.0162232 0.0102759
714 0.0160318 0.0102638
715 0.0159529 0.0102544
716 0.0160492 0.0102424
717 0.015694 0.0102301
718 0.0156112 0.01022
719 0.0157724 0.0102095
720 0.0156157 0.0102006
721 0.0156582 0.0101926
722 0.0156638 0.0101851
723 0.0153038 0.0101766
724 0.0153093 0.0101634
725 0.0152433 0.0101512
726 0.0148309 0.0101388
727 0.0150138 0.0101251
728 0.0149204 0.01011
729 0.0147966 0.0100999
730 0.0149197 0.01009
731 0.0150221 0.0100792
732 0.0148125 0.0100705
733 0.0150363 0.0100617
734 0.0150041 0.0100549
735 0.0150139 0.0100484
736 0.0150053 0.0100409
737 0.0153566 0.0100321
738 0.0152209 0.0100183
739 0.0155503 0.0100049
740 0.0157147 0.00999324
741 0.01568 0.00997708
742 0.0157507 0.00996226
743 0.0159702 0.00995124
744 0.0154425 0.00994215
745 0.0155989 0.00993338
746 0.0153747 0.00992502
747 0.0151328 0.00991663
748 0.015047 0.00991035
749 0.0150279 0.00990392
750 0.0147143 0.00989648
751 0.0149038 0.00988727
752 0.0147204 0.00987479
753 0.0145718 0.00986082
754 0.0144099 0.00984967
755 0.014521 0.00983388
756 0.0142011 0.00982078
757 0.0142624 0.00981032
758 0.0143185 0.00980194
759 0.0141919 0.00979456
760 0.0142471 0.00978548
761 0.0143804 0.00977685
762 0.0140284 0.00976989
763 0.0142125 0.00976199
764 0.0141606 0.00975398
765 0.0138119 0.00974477
766 0.0139322 0.00973325
767 0.0138737 0.00972086
768 0.0136332 0.00970978
769 0.0138981 0.00969747
770 0.0139885 0.00968604
771 0.0138753 0.00967776
772 0.0140167 0.00967017
773 0.0140221 0.0096627
774 0.0139727 0.00965305
775 0.0139843 0.00964289
776 0.0141707 0.0096352
777 0.0140344 0.00962407
778 0.014286 0.00961495
779 0.0144989 0.00960615
780 0.0144027 0.00959508
781 0.0144596 0.00958455
782 0.0145988 0.00957493
783 0.0141433 0.00956546
784 0.0143375 0.00955692
785 0.0141407 0.00955005
786 0.0138596 0.00954319
787 0.0138311 0.00953503
788 0.0138326 0.00952479
789 0.0135688 0.00951373
790 0.0138357 0.00950412
791 0.0136262 0.00949065
792 0.0134994 0.00947921
793 0.0134156 0.00947063
794 0.0135786 0.00946073
795 0.0132231 0.00945143
796 0.0133296 0.00944329
797 0.0133575 0.00943593
798 0.0133478 0.00942992
799 0.0133966 0.0094238
800 0.0135893 0.00941738
801 0.013172 0.00940913
802 0.0133899 0.00939746
803 0.0132624 0.00938683
804 0.0129499 0.00937493
805 0.0129977 0.00936138
806 0.0130077 0.00934766
807 0.0126776 0.00933917
808 0.012942 0.00933096
809 0.0128644 0.00932284
810 0.0127947 0.00931556
811 0.012893 0.009309
812 0.0129201 0.00930398
813 0.0128163 0.00929815
814 0.012931 0.00929149
815 0.0130604 0.00928379
816 0.0129996 0.00927169
817 0.0131843 0.00926055
818 0.0133894 0.00924947
819 0.013249 0.0092359
820 0.0134683 0.00922331
821 0.0136433 0.0092147
822 0.0132559 0.00920749
823 0.0134182 0.00920039
824 0.0132909 0.00919303
825 0.013021 0.0091861
826 0.0130906 0.00918075
827 0.0130252 0.00917423
828 0.0127241 0.00916682
829 0.0129517 0.00915936
830 0.0127993 0.00914858
831 0.012648 0.00913689
832 0.0125511 0.00912761
833 0.0126313 0.00911535
834 0.0123511 0.00910567
835 0.0124432 0.00909751
836 0.01239 0.00909071
837 0.0123147 0.00908418
838 0.0123461 0.00907554
839 0.0125441 0.00906822
840 0.0121762 0.00906123
841 0.0124465 0.00905297
842 0.012336 0.00904442
843 0.0120486 0.0090366
844 0.0120895 0.00902706
845 0.0120882 0.00901673
846 0.011714 0.00900841
847 0.0121 0.00899933
848 0.0120214 0.00899163
849 0.0120246 0.00898509
850 0.0121197 0.00897851
851 0.0122054 0.00897166
852 0.0120852 0.00896225
853 0.0122905 0.00895318
854 0.0122954 0.00894518
855 0.0122504 0.00893366
856 0.0123943 0.00892449
857 0.0127042 0.00891646
858 0.0125139 0.00890755
859 0.0127502 0.00889928
860 0.0128282 0.00889213
861 0.0125491 0.00888532
862 0.0126599 0.00887956
863 0.0125762 0.00887411
864 0.0121962 0.00886791
865 0.0122793 0.00886028
866 0.012127 0.00885093
867 0.0118925 0.00884038
868 0.0120564 0.00883132
869 0.0118772 0.00881774
870 0.0116701 0.00880791
871 0.0116749 0.0088001
872 0.011691 0.00879211
873 0.0114541 0.00878532
874 0.0115338 0.00877873
875 0.0115167 0.0087733
876 0.0114935 0.00876894
877 0.0116346 0.00876367
878 0.0118345 0.00875799
879 0.0114905 0.00875018
880 0.0117661 0.0087401
881 0.0116872 0.00873019
882 0.0114068 0.00871955
883 0.0115102 0.00870731
884 0.0115565 0.00869637
885 0.0111855 0.00868914
886 0.0115218 0.00868248
887 0.0113696 0.0086763
888 0.0113689 0.00866979
889 0.0114686 0.00866449
890 0.0115202 0.00866032
891 0.0113591 0.00865435
892 0.0115689 0.00864845
893 0.011541 0.00864127
894 0.0115328 0.0086306
895 0.0115894 0.00862134
896 0.0118268 0.00861168
897 0.0116069 0.00860127
898 0.011905 0.00859136
899 0.011954 0.00858443
900 0.0117223 0.00857854
901 0.0117881 0.00857218
902 0.0117542 0.00856542
903 0.0113915 0.00855913
904 0.0115982 0.00855386
905 0.0113719 0.00854651
906 0.011133 0.00853945
907 0.0112862 0.00853279
908 0.0112227 0.00852317
909 0.0110103 0.00851418
910 0.0111181 0.00850674
911 0.0110625 0.00849801
912 0.0109507 0.00849075
913 0.0110186 0.00848417
914 0.0110211 0.0084784
915 0.0108988 0.00847192
916 0.0110597 0.00846375
917 0.0111896 0.00845693
918 0.0109309 0.00844924
919 0.0111544 0.00844064
920 0.0111417 0.00843207
921 0.0108261 0.0084252
922 0.0109353 0.00841727
923 0.0108777 0.00840949
924 0.010532 0.00840323
925 0.0108504 0.00839685
926 0.010713 0.00839147
927 0.0106943 0.00838608
928 0.0108135 0.00838022
929 0.0108249 0.0083737
930 0.010703 0.00836447
931 0.0109249 0.00835617
932 0.0108164 0.00834748
933 0.0107807 0.0083369
934 0.0108786 0.008328
935 0.0111582 0.00832088
936 0.0109587 0.00831409
937 0.0112701 0.00830773
938 0.0113013 0.00830231
939 0.0111629 0.00829734
940 0.0112763 0.00829327
941 0.011294 0.00828875
942 0.0108784 0.00828292
943 0.0110914 0.00827598
944 0.0108473 0.00826705
945 0.0106715 0.00825722
946 0.0107849 0.00824894
947 0.0106972 0.00823699
948 0.0104253 0.00822863
949 0.0105671 0.00822171
950 0.010413 0.00821556
951 0.0103368 0.00821005
952 0.0103346 0.00820449
953 0.0103418 0.00820018
954 0.0102252 0.0081965
955 0.0104566 0.00819173
956 0.0105295 0.00818623
957 0.010318 0.00817888
958 0.0104905 0.00817001
959 0.0105193 0.0081611
960 0.0102009 0.0081526
961 0.0104154 0.00814228
962 0.0103506 0.00813382
963 0.0100704 0.00812759
964 0.01033 0.00812196
965 0.0102018 0.00811656
966 0.010148 0.0081104
967 0.0103666 0.0081056
968 0.010312 0.00810129
969 0.0102069 0.00809509
970 0.0104169 0.00808949
971 0.0103845 0.00808247
972 0.0103604 0.00807347
973 0.0104643 0.00806614
974 0.0106387 0.00805862
975 0.0104763 0.00805067
976 0.0107577 0.00804309
977 0.0107948 0.00803747
978 0.0106432 0.0080322
979 0.0107191 0.00802607
980 0.0107047 0.00801955
981 0.0103421 0.00801312
982 0.0105717 0.00800756
983 0.0102775 0.00799949
984 0.0100428 0.00799293
985 0.0101395 0.00798665
986 0.0100739 0.00797868
987 0.00983777 0.00797222
988 0.0100347 0.00796646
989 0.00983213 0.00796026
990 0.0098407 0.00795492
991 0.00987754 0.00794966
992 0.00990167 0.00794457
993 0.00973016 0.00793792
994 0.00998205 0.00793007
995 0.0100078 0.00792322
996 0.00988703 0.00791539
997 0.0100558 0.00790673
998 0.0101686 0.00789874
999 0.00983895 0.00789272


==> figures/data/waveguide/F001.00_P000.00_N0016_O00_C00.240/cmcg.txt <==
N err mis
0 0.931843 0.154108
1 0.895956 0.124684
2 0.858964 0.108181
3 0.822016 0.0973008
4 0.785487 0.0900581
5 0.741048 0.0838382
6 0.697642 0.0797321
7 0.639417 0.0754765
8 0.566772 0.0708239
9 0.270729 0.0484715
10 0.0883666 0.0265658
11 0.034735 0.0149492
12 0.0221514 0.010421
13 0.0170916 0.00769293
14 0.0148747 0.00617235
15 0.0132867 0.00487528
16 0.0126405 0.00421174
17 0.0123395 0.00391807
18 0.0119903 0.00359949
19 0.0115591 0.00319536
20 0.0109026 0.00248376
21 0.0105298 0.00195918
22 0.0103371 0.00162827
23 0.0101626 0.00130297
24 0.0100582 0.0010379
25 0.00999433 0.000883779
26 0.00992761 0.000693185
27 0.00988508 0.000511731
28 0.00985448 0.000326052
29 0.00984455 0.000233581
30 0.00983737 0.000183996
31 0.00983242 0.000159515
32 0.00982747 0.000141522
33 0.00982037 0.00012352
34 0.00981323 0.000108262
35 0.00980577 9.55036e-05
36 0.00979647 8.04061e-05
37 0.00978569 6.19846e-05
38 0.00977733 4.77678e-05
39 0.0097735 4.17733e-05
40 0.00977079 3.83526e-05
41 0.00976667 3.49275e-05
42 0.0097627 3.22716e-05
43 0.00975705 2.87988e-05
44 0.0097508 2.50744e-05
45 0.00974551 2.19139e-05
46 0.00974179 1.96974e-05
47 0.00973871 1.80565e-05
48 0.00973529 1.63794e-05
49 0.00973172 1.45929e-05
50 0.00972687 1.19071e-05
51 0.00972243 9.0413e-06
52 0.00971949 6.61487e-06
53 0.00971743 4.17244e-06
54 0.00971669 2.89181e-06
55 0.00971636 2.11926e-06
56 0.00971622 1.75235e-06
57 0.00971613 1.53004e-06
58 0.00971606 1.3183e-06
59 0.00971599 1.14686e-06
60 0.00971592 9.75397e-07
61 0.00971585 7.9178e-07
62 0.00971581 6.88462e-07
63 0.00971578 6.10552e-07
64 0.00971575 5.37385e-07
65 0.00971572 4.77471e-07
66 0.00971568 4.10473e-07
67 0.00971566 3.62167e-07
68 0.00971564 3.20157e-07
69 0.00971562 2.75515e-07
70 0.0097156 2.30357e-07
71 0.00971558 1.91525e-07
72 0.00971557 1.72381e-07
73 0.00971556 1.52568e-07
74 0.00971556 1.3489e-07
75 0.00971555 1.11761e-07
76 0.00971554 9.70984e-08
77 0.00971554 8.48962e-08
78 0.00971554 7.202e-08
79 0.00971553 5.81944e-08
80 0.00971553 4.55918e-08
81 0.00971553 3.97901e-08
82 0.00971553 3.59603e-08
83 0.00971553 3.32635e-08
84 0.00971553 3.03458e-08
85 0.00971553 2.58707e-08
86 0.00971553 2.06426e-08
87 0.00971553 1.59435e-08
88 0.00971553 1.2381e-08
89 0.00971553 9.48074e-09
90 0.00971553 7.67916e-09
91 0.00971553 6.18091e-09
92 0.00971553 5.32513e-09
93 0.00971553 4.612e-09
94 0.00971553 3.98366e-09
95 0.00971553 3.55933e-09
96 0.00971553 3.15529e-09
97 0.00971553 2.86795e-09
98 0.00971553 2.62051e-09
99 0.00971553 2.40321e-09
100 0.00971553 2.23523e-09
101 0.00971553 2.03416e-09
102 0.00971553 1.84357e-09
103 0.00971553 1.54818e-09
104 0.00971553 1.20441e-09
105 0.00971553 9.11443e-10
106 0.00971553 6.9118e-10
107 0.00971553 5.77217e-10
108 0.00971553 5.11886e-10
109 0.00971553 4.67494e-10
110 0.00971553 4.04501e-10
111 0.00971553 3.30223e-10
112 0.00971553 2.55667e-10
113 0.00971553 2.00099e-10
114 0.00971553 1.44792e-10
115 0.00971553 9.97869e-11
116 0.00971553 7.4634e-11
117 0.00971553 6.13119e-11
118 0.00971553 5.36411e-11
119 0.00971553 4.82588e-11
120 0.00971553 4.27647e-11
121 0.00971553 3.74929e-11
122 0.00971553 3.16556e-11
123 0.00971553 2.6268e-11
124 0.00971553 2.12324e-11
125 0.00971553 1.68716e-11
126 0.00971553 1.38348e-11
127 0.00971553 1.14059e-11
128 0.00971553 9.50026e-12
129 0.00971553 7.78893e-12
130 0.00971553 6.39455e-12
131 0.00971553 4.91848e-12
132 0.00971553 3.90911e-12
133 0.00971553 3.30701e-12
134 0.00971553 3.0015e-12
135 0.00971553 2.81239e-12
136 0.00971553 2.57828e-12
137 0.00971553 2.28533e-12
138 0.00971553 2.00869e-12
139 0.00971553 1.72087e-12
140 0.00971553 1.46878e-12
141 0.00971553 1.28764e-12
142 0.00971553 1.08552e-12
143 0.00971553 9.5027e-13
144 0.00971553 8.41265e-13
145 0.00971553 7.23573e-13
146 0.00971553 5.96855e-13
147 0.00971553 5.07611e-13
148 0.00971553 4.15243e-13
149 0.00971553 3.33497e-13
150 0.00971553 2.68072e-13
151 0.00971553 2.29644e-13
152 0.00971553 1.93802e-13
153 0.00971553 1.6344e-13
154 0.00971553 1.36871e-13
155 0.00971553 1.10525e-13
156 0.00971553 9.23438e-14
157 0.00971553 7.73568e-14
158 0.00971553 6.90909e-14
159 0.00971553 6.30738e-14
160 0.00971553 5.90908e-14
161 0.00971553 5.57034e-14
162 0.00971553 5.24633e-14
163 0.00971553 4.69764e-14
164 0.00971553 4.0502e-14
165 0.00971553 3.43248e-14
166 0.00971553 2.78677e-14
167 0.00971553 2.02939e-14
168 0.00971553 1.30888e-14
169 0.00971553 9.20283e-15
170 0.00971553 7.21406e-15
171 0.00971553 6.09334e-15
172 0.00971553 5.37885e-15
173 0.00971553 4.82869e-15
174 0.00971553 4.09159e-15
175 0.00971553 3.32621e-15
176 0.00971553 2.81761e-15
177 0.00971553 2.42516e-15
178 0.00971553 2.13444e-15
179 0.00971553 1.8313e-15
180 0.00971553 1.59928e-15
181 0.00971553 1.36405e-15
182 0.00971553 1.11888e-15
183 0.00971553 9.25136e-16
184 0.00971553 7.31452e-16
185 0.00971553 6.0778e-16
186 0.00971553 5.3632e-16
187 0.00971553 5.14373e-16
188 0.00971553 5.05662e-16
189 0.00971553 5.38563e-16
190 0.00971553 5.87865e-16
191 0.00971553 7.36814e-16
192 0.00971553 1.09757e-15
193 0.00971553 1.51049e-15
194 0.00971553 1.97119e-15
195 0.00971553 2.60909e-15
196 0.00971553 3.24409e-15
197 0.00971553 3.8664e-15
198 0.00971553 4.91113e-15
199 0.00971553 6.32079e-15
200 0.00971553 8.00571e-15
201 0.00971553 1.03794e-14
202 0.00971553 1.36731e-14
203 0.00971553 1.79952e-14
204 0.00971553 2.29473e-14
205 0.00971553 2.87736e-14
206 0.00971553 3.51257e-14
207 0.00971553 4.21979e-14
208 0.00971553 5.01075e-14
209 0.00971553 6.32332e-14
210 0.00971553 8.9275e-14
211 0.00971553 1.39734e-13
212 0.00971553 2.19975e-13
213 0.00971553 3.13674e-13
214 0.00971553 4.08192e-13
215 0.00971553 4.73351e-13
216 0.00971553 5.29654e-13
217 0.00971553 5.95177e-13
218 0.00971553 6.4647e-13
219 0.00971553 6.81756e-13
220 0.00971553 7.06987e-13
221 0.00971553 7.21712e-13
222 0.00971553 7.3217e-13
223 0.00971553 7.382e-13
224 0.00971553 7.41146e-13
225 0.00971553 7.43734e-13
226 0.00971553 7.46488e-13
227 0.00971553 7.53274e-13
228 0.00971553 7.65549e-13
229 0.00971553 7.83857e-13
230 0.00971553 8.05285e-13
231 0.00971553 8.42193e-13
232 0.00971553 8.89121e-13
233 0.00971553 9.36296e-13
234 0.00971553 9.84197e-13
235 0.00971553 1.04965e-12
236 0.00971553 1.15325e-12
237 0.00971553 1.31494e-12
238 0.00971553 1.56958e-12
239 0.00971553 2.05561e-12
240 0.00971553 2.63419e-12
241 0.00971553 2.96269e-12
242 0.00971553 3.17761e-12
243 0.00971553 3.35147e-12
244 0.00971553 3.45938e-12
245 0.00971553 3.49682e-12
246 0.00971553 3.51845e-12
247 0.00971553 3.53647e-12
248 0.00971553 3.5717e-12
249 0.00971553 3.63186e-12
250 0.00971553 3.74685e-12
251 0.00971553 4.03309e-12
252 0.00971553 4.54785e-12
253 0.00971553 5.19585e-12
254 0.00971553 5.92819e-12
255 0.00971553 6.87005e-12
256 0.00971553 7.37496e-12
257 0.00971553 7.61166e-12
258 0.00971553 7.73522e-12
259 0.00971553 7.84726e-12
260 0.00971553 7.99885e-12
261 0.00971553 8.22872e-12
262 0.00971553 8.82986e-12
263 0.00971553 1.06734e-11
264 0.00971553 1.38387e-11
265 0.00971553 1.85392e-11
266 0.00971553 2.82748e-11
267 0.00971553 4.3134e-11
268 0.00971553 6.25667e-11
269 0.00971553 8.74423e-11
270 0.00971553 1.17614e-10
271 0.00971553 1.45573e-10
272 0.00971553 1.6675e-10
273 0.00971553 1.87884e-10
274 0.00971553 2.10069e-10
275 0.00971553 2.31415e-10
276 0.00971553 2.49161e-10
277 0.00971553 2.69894e-10
278 0.00971553 2.84406e-10
279 0.00971553 2.93351e-10
280 0.00971553 3.02777e-10
281 0.00971553 3.15856e-10
282 0.00971553 3.32091e-10
283 0.00971553 3.60512e-10
284 0.00971553 4.34396e-10
285 0.00971553 5.66906e-10
286 0.00971553 7.33164e-10
287 0.00971553 1.00746e-09
288 0.00971553 1.46732e-09
289 0.00971553 1.94855e-09
290 0.00971553 2.55501e-09
291 0.00971553 3.00525e-09
292 0.00971553 3.26078e-09
293 0.00971553 3.42732e-09
294 0.00971553 3.52465e-09
295 0.00971553 3.56081e-09
296 0.00971553 3.57518e-09
297 0.00971553 3.58929e-09
298 0.00971553 3.61839e-09
299 0.00971553 3.67265e-09
300 0.00971553 3.80144e-09
301 0.00971553 4.04261e-09
302 0.00971553 4.19349e-09
303 0.00971553 4.25574e-09
304 0.00971553 4.29511e-09
305 0.00971553 4.31815e-09
306 0.00971553 4.34583e-09
307 0.00971553 4.39857e-09
308 0.00971553 4.48431e-09
309 0.00971553 4.60151e-09
310 0.00971553 4.91559e-09
311 0.00971553 5.72076e-09
312 0.00971553 7.40959e-09
313 0.00971553 1.05062e-08
314 0.00971553 1.47002e-08
315 0.00971553 1.86841e-08
316 0.00971553 2.09012e-08
317 0.00971553 2.18192e-08
318 0.00971553 2.22367e-08
319 0.00971553 2.24016e-08
320 0.00971553 2.25038e-08
321 0.00971553 2.26796e-08
322 0.00971553 2.2922e-08
323 0.00971553 2.33818e-08
324 0.00971553 2.40705e-08
325 0.00971554 2.6178e-08
326 0.00971556 3.31395e-08
327 0.00971559 4.04961e-08
328 0.00971562 4.85887e-08
329 0.00971564 5.27924e-08
330 0.00971565 5.51009e-08
331 0.00971565 5.64224e-08
332 0.00971566 5.89172e-08
333 0.00971565 6.27616e-08
334 0.00971565 6.93963e-08
335 0.00971563 8.04561e-08
336 0.0097156 9.92464e-08
337 0.00971555 1.18241e-07
338 0.00971551 1.35412e-07
339 0.00971547 1.4772e-07
340 0.00971545 1.53802e-07
341 0.00971544 1.58022e-07
342 0.00971543 1.62829e-07
343 0.00971541 1.70543e-07
344 0.00971539 1.82872e-07
345 0.00971535 2.06804e-07
346 0.00971531 2.32619e-07
347 0.00971527 2.59065e-07
348 0.00971523 2.8555e-07
349 0.00971521 3.01859e-07
350 0.00971519 3.22823e-07
351 0.00971516 3.5124e-07
352 0.00971514 3.85525e-07
353 0.00971511 4.52243e-07
354 0.00971507 5.25516e-07
355 0.00971503 6.09845e-07
356 0.00971499 7.03227e-07
357 0.00971494 8.32495e-07
358 0.00971489 9.74896e-07
359 0.00971485 1.08929e-06
360 0.00971481 1.26695e-06
361 0.00971477 1.46475e-06
362 0.00971473 1.72605e-06
363 0.00971467 2.04543e-06
364 0.00971462 2.33875e-06
365 0.00971458 2.64665e-06
366 0.00971456 2.96302e-06
367 0.00971456 3.41808e-06
368 0.00971455 3.95934e-06
369 0.00971455 4.54353e-06
370 0.00971459 4.85513e-06
371 0.00971464 5.06677e-06
372 0.00971476 5.4763e-06
373 0.009715 6.16068e-06
374 0.00971536 7.04304e-06
375 0.00971584 7.94776e-06
376 0.00971626 8.62002e-06
377 0.0097166 9.15258e-06
378 0.00971702 9.85069e-06
379 0.00971758 1.07081e-05
380 0.00971886 1.2438e-05
381 0.00972102 1.50288e-05
382 0.00972507 1.92233e-05
383 0.00973116 2.43105e-05
384 0.00974432 3.28787e-05
385 0.00976537 4.342e-05
386 0.00978187 5.05412e-05
387 0.00979661 5.67307e-05
388 0.00980459 6.03237e-05
389 0.00981592 6.62729e-05
390 0.0098274 7.35312e-05
391 0.00984147 8.33779e-05
392 0.00985413 9.30814e-05
393 0.00986727 0.000104202
394 0.00988105 0.000118685
395 0.00989173 0.00013314
396 0.00990421 0.000153577
397 0.00991505 0.000176195
398 0.00992217 0.00019865
399 0.00992391 0.000222015
400 0.00992075 0.000251611
401 0.00991162 0.000285604
402 0.00989509 0.000325132
403 0.00987037 0.000367162
404 0.00984483 0.000398748
405 0.0098109 0.000433513
406 0.00978318 0.000458821
407 0.00975758 0.00048114
408 0.00973199 0.000502744
409 0.00970483 0.000523872
410 0.00964241 0.000568927
411 0.00952297 0.000648571
412 0.00930408 0.000780649
413 0.00917058 0.000858274
414 0.00906234 0.000925038
415 0.00899173 0.000976957
416 0.00889422 0.00106054
417 0.00872634 0.00122069
418 0.0085111 0.00145157
419 0.0082955 0.00176118
420 0.00821085 0.00203687
421 0.00828631 0.0023859
422 0.00867104 0.0027839
423 0.00962764 0.00327676
424 0.0104988 0.00361154
425 0.0112845 0.00390405
426 0.0125566 0.00439079
427 0.0145576 0.00511783
428 0.020377 0.00676978
429 0.0240215 0.00772348
430 0.0265163 0.00838199
431 0.0269466 0.00860767
432 0.0268134 0.00885636
433 0.0255542 0.00941261
434 0.0238968 0.010004
435 0.0220331 0.0104638
436 0.0206465 0.0107228
437 0.0185275 0.0109171
438 0.0160262 0.0112703
439 0.0139452 0.0114066
440 0.012659 0.0114905
441 0.0120397 0.0115534
442 0.0115787 0.0115783
443 0.0112241 0.0116401
444 0.0104535 0.0116222
445 0.00981196 0.0116837
446 0.00930354 0.0117295
447 0.00928052 0.0117392
448 0.00953487 0.011747
449 0.00994984 0.0117545
450 0.0101839 0.0117582
451 0.0103025 0.0117364
452 0.0103374 0.0117758
453 0.0103648 0.0118036
454 0.0103956 0.0117585
455 0.0104362 0.0117846
456 0.0104478 0.0117651
457 0.010461 0.0117871
458 0.0104604 0.0117883
459 0.0104576 0.0118443
460 0.0104625 0.011792
461 0.010463 0.01176
462 0.0104614 0.0117444
463 0.0104733 0.0118137
464 0.0104478 0.0118197
465 0.0104515 0.0117944
466 0.0104581 0.0117851
467 0.0104799 0.0118621
468 0.0104607 0.0117773
469 0.0104623 0.0117603
470 0.010458 0.0117944
471 0.0104569 0.0117905
472 0.0104432 0.011743
473 0.0104496 0.0117752
474 0.0104641 0.0118179
475 0.0104309 0.011763
476 0.0104483 0.0118088
477 0.0104541 0.0117528
478 0.0104385 0.0118236
479 0.010449 0.0117576
480 0.0104385 0.0117998
481 0.0104313 0.0117794
482 0.0104614 0.0118426
483 0.0104394 0.0118237
484 0.0104462 0.0117762
485 0.0104268 0.0117916
486 0.0104484 0.0118272
487 0.010443 0.0118141
488 0.0104377 0.0117751
489 0.0104221 0.011795
490 0.0104345 0.0117732
491 0.010446 0.0117729
492 0.0104197 0.0117738
493 0.010441 0.0117806
494 0.0104376 0.0118004
495 0.0104231 0.0117986
496 0.0104328 0.0117374
497 0.0104303 0.0117659
498 0.0104449 0.0118055
499 0.0104362 0.0118057


==> figures/data/waveguide/F001.00_P000.00_N0016_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.931846 0.154102
1 0.89596 0.124677
2 0.858968 0.108173
3 0.82202 0.0972933
4 0.785492 0.090051
5 0.741054 0.083832
6 0.697648 0.0797267
7 0.639422 0.0754741
8 0.566777 0.0708228
9 0.270731 0.0485137
10 0.0883637 0.0266182
11 0.0347195 0.0149839
12 0.0221236 0.0104418
13 0.017054 0.00770847
14 0.0148297 0.00619245
15 0.0132349 0.00489673
16 0.0125853 0.00423573
17 0.0122831 0.00394329
18 0.0119337 0.00362336
19 0.0115054 0.00321898
20 0.0108562 0.00251092
21 0.0104886 0.00199133
22 0.0102987 0.00166173
23 0.0101269 0.00133758
24 0.0100245 0.00107889
25 0.00996187 0.000931184
26 0.00989669 0.000747315
27 0.00985551 0.000577605
28 0.00982596 0.000416402
29 0.00981638 0.000340025
30 0.00980947 0.000304842
31 0.00980484 0.000292806
32 0.0098002 0.000282752
33 0.00979353 0.000273581
34 0.00978683 0.000266429
35 0.00977977 0.000259376
36 0.00977101 0.000250372
37 0.00976085 0.000240574
38 0.00975295 0.000234842
39 0.00974931 0.000232197
40 0.00974676 0.000230008
41 0.00974289 0.000227844
42 0.00973915 0.000225897
43 0.00973387 0.000222898
44 0.00972804 0.000220016
45 0.0097231 0.000217464
46 0.00971963 0.000215547
47 0.00971676 0.000214004
48 0.00971357 0.000212344
49 0.00971024 0.000210646
50 0.00970574 0.00020794
51 0.0097016 0.000205426
52 0.00969887 0.000203838
53 0.00969696 0.0002026
54 0.00969628 0.000202214
55 0.00969597 0.000202068
56 0.00969583 0.000202013
57 0.00969576 0.000201959
58 0.00969569 0.000201905
59 0.00969563 0.000201877
60 0.00969556 0.000201851
61 0.0096955 0.000201813
62 0.00969546 0.000201787
63 0.00969543 0.000201758
64 0.0096954 0.000201726
65 0.00969538 0.000201704
66 0.00969534 0.000201684
67 0.00969532 0.00020167
68 0.0096953 0.000201655
69 0.00969528 0.000201642
70 0.00969526 0.000201633
71 0.00969525 0.000201628
72 0.00969524 0.000201625
73 0.00969524 0.00020162
74 0.00969523 0.000201616
75 0.00969522 0.000201609
76 0.00969522 0.000201606
77 0.00969521 0.000201605
78 0.00969521 0.000201602
79 0.00969521 0.000201599
80 0.00969521 0.000201597
81 0.0096952 0.000201596
82 0.0096952 0.000201597
83 0.0096952 0.000201597
84 0.0096952 0.000201597
85 0.0096952 0.000201598
86 0.0096952 0.000201598
87 0.0096952 0.000201598
88 0.0096952 0.000201598
89 0.0096952 0.000201598
90 0.0096952 0.000201598
91 0.0096952 0.000201597
92 0.0096952 0.000201597
93 0.0096952 0.000201597
94 0.0096952 0.000201597
95 0.0096952 0.000201598
96 0.0096952 0.000201598
97 0.00969521 0.000201598
98 0.00969521 0.000201598
99 0.00969521 0.000201598
100 0.00969521 0.000201598
101 0.00969521 0.000201598
102 0.00969521 0.000201598
103 0.00969521 0.000201598
104 0.00969521 0.000201598
105 0.00969521 0.000201598
106 0.00969521 0.000201598
107 0.00969521 0.000201598
108 0.00969521 0.000201598
109 0.00969521 0.000201598
110 0.00969521 0.000201598
111 0.00969521 0.000201598
112 0.00969521 0.000201598
113 0.00969521 0.000201598
114 0.00969521 0.000201598
115 0.00969521 0.000201598
116 0.00969521 0.000201598
117 0.00969521 0.000201598
118 0.00969521 0.000201598
119 0.00969521 0.000201598
120 0.00969521 0.000201598
121 0.00969521 0.000201598
122 0.00969521 0.000201598
123 0.00969521 0.000201598
124 0.00969521 0.000201598
125 0.00969521 0.000201598
126 0.00969521 0.000201598
127 0.00969521 0.000201598
128 0.00969521 0.000201598
129 0.00969521 0.000201598
130 0.00969521 0.000201598
131 0.00969521 0.000201598
132 0.00969521 0.000201598
133 0.00969521 0.000201598
134 0.00969521 0.000201598
135 0.00969521 0.000201598
136 0.00969521 0.000201598
137 0.00969521 0.000201598
138 0.00969521 0.000201598
139 0.00969521 0.000201598
140 0.00969521 0.000201598
141 0.00969521 0.000201598
142 0.00969521 0.000201598
143 0.00969521 0.000201598
144 0.00969521 0.000201598
145 0.00969521 0.000201598
146 0.00969521 0.000201598
147 0.00969521 0.000201598
148 0.00969521 0.000201598
149 0.00969521 0.000201598
150 0.00969521 0.000201598
151 0.00969521 0.000201598
152 0.00969521 0.000201598
153 0.00969521 0.000201598
154 0.00969521 0.000201598
155 0.00969521 0.000201598
156 0.00969521 0.000201598
157 0.00969521 0.000201598
158 0.00969521 0.000201598
159 0.00969521 0.000201598
160 0.00969521 0.000201598
161 0.00969521 0.000201598
162 0.00969521 0.000201598
163 0.00969521 0.000201598
164 0.00969521 0.000201598
165 0.00969521 0.000201598
166 0.00969521 0.000201598
167 0.00969521 0.000201598
168 0.00969521 0.000201598
169 0.00969521 0.000201598
170 0.00969521 0.000201598
171 0.00969521 0.000201598
172 0.00969521 0.000201598
173 0.00969521 0.000201598
174 0.00969521 0.000201598
175 0.00969521 0.000201598
176 0.00969521 0.000201598
177 0.00969521 0.000201598
178 0.00969521 0.000201598
179 0.00969521 0.000201598
180 0.00969521 0.000201598
181 0.00969521 0.000201598
182 0.00969521 0.000201598
183 0.00969521 0.000201598
184 0.00969521 0.000201598
185 0.00969521 0.000201598
186 0.00969521 0.000201598
187 0.00969521 0.000201598
188 0.00969521 0.000201598
189 0.00969521 0.000201598
190 0.00969521 0.000201598
191 0.00969521 0.000201598
192 0.00969521 0.000201598
193 0.00969521 0.000201598
194 0.00969521 0.000201598
195 0.00969521 0.000201598
196 0.00969521 0.000201598
197 0.00969521 0.000201598
198 0.00969521 0.000201598
199 0.00969521 0.000201598
200 0.00969521 0.000201598
201 0.00969521 0.000201598
202 0.00969521 0.000201598
203 0.00969521 0.000201598
204 0.00969521 0.000201598
205 0.00969521 0.000201598
206 0.00969521 0.000201598
207 0.00969521 0.000201598
208 0.00969521 0.000201598
209 0.00969521 0.000201598
210 0.00969521 0.000201598
211 0.00969521 0.000201598
212 0.00969521 0.000201598
213 0.00969521 0.000201598
214 0.00969521 0.000201598
215 0.00969521 0.000201598
216 0.00969521 0.000201598
217 0.00969521 0.000201598
218 0.00969521 0.000201598
219 0.00969521 0.000201598
220 0.00969521 0.000201598
221 0.00969521 0.000201598
222 0.00969521 0.000201598
223 0.00969521 0.000201598
224 0.00969521 0.000201598
225 0.00969521 0.000201598
226 0.00969521 0.000201598
227 0.00969521 0.000201598
228 0.00969521 0.000201598
229 0.00969521 0.000201598
230 0.00969521 0.000201598
231 0.00969521 0.000201598
232 0.00969521 0.000201598
233 0.00969521 0.000201598
234 0.00969521 0.000201598
235 0.00969521 0.000201598
236 0.00969521 0.000201598
237 0.00969521 0.000201598
238 0.00969521 0.000201598
239 0.00969521 0.000201598
240 0.00969521 0.000201598
241 0.00969521 0.000201598
242 0.00969521 0.000201598
243 0.00969521 0.000201598
244 0.00969521 0.000201598
245 0.00969521 0.000201598
246 0.00969521 0.000201598
247 0.00969521 0.000201598
248 0.00969521 0.000201598
249 0.00969521 0.000201598
250 0.00969521 0.000201598
251 0.00969521 0.000201598
252 0.00969521 0.000201598
253 0.00969521 0.000201598
254 0.00969521 0.000201598
255 0.00969521 0.000201598
256 0.00969521 0.000201598
257 0.00969521 0.000201598
258 0.00969521 0.000201598
259 0.00969521 0.000201598
260 0.00969521 0.000201598
261 0.00969521 0.000201598
262 0.00969521 0.000201598
263 0.00969521 0.000201598
264 0.00969521 0.000201598
265 0.00969521 0.000201598
266 0.00969521 0.000201598
267 0.00969521 0.000201598
268 0.00969521 0.000201598
269 0.00969521 0.000201598
270 0.00969521 0.000201598
271 0.00969521 0.000201598
272 0.00969521 0.000201598
273 0.00969521 0.000201598
274 0.00969521 0.000201598
275 0.00969521 0.000201598
276 0.00969521 0.000201598
277 0.00969521 0.000201598
278 0.00969521 0.000201598
279 0.00969521 0.000201598
280 0.00969521 0.000201598
281 0.00969521 0.000201598
282 0.00969521 0.000201598
283 0.00969521 0.000201598
284 0.00969521 0.000201598
285 0.00969521 0.000201598
286 0.00969521 0.000201598
287 0.00969521 0.000201598
288 0.00969521 0.000201598
289 0.00969521 0.000201598
290 0.00969521 0.000201598
291 0.00969521 0.000201598
292 0.00969521 0.000201598
293 0.00969521 0.000201598
294 0.00969521 0.000201598
295 0.00969521 0.000201598
296 0.00969521 0.000201598
297 0.00969521 0.000201598
298 0.00969521 0.000201598
299 0.00969521 0.000201598
300 0.00969521 0.000201598
301 0.00969521 0.000201598
302 0.00969521 0.000201598
303 0.00969521 0.000201598
304 0.00969521 0.000201598
305 0.00969521 0.000201598
306 0.00969521 0.000201598
307 0.00969521 0.000201598
308 0.00969521 0.000201598
309 0.00969521 0.000201598
310 0.00969521 0.000201598
311 0.00969521 0.000201598
312 0.00969521 0.000201598
313 0.0096952 0.000201598
314 0.0096952 0.000201598
315 0.0096952 0.000201599
316 0.0096952 0.000201599
317 0.0096952 0.000201599
318 0.0096952 0.000201599
319 0.0096952 0.000201599
320 0.0096952 0.000201598
321 0.0096952 0.000201598
322 0.0096952 0.000201598
323 0.0096952 0.000201598
324 0.00969521 0.000201598
325 0.00969521 0.000201597
326 0.00969523 0.000201593
327 0.00969526 0.000201588
328 0.0096953 0.000201582
329 0.00969532 0.000201579
330 0.00969533 0.000201578
331 0.00969533 0.000201577
332 0.00969533 0.000201577
333 0.00969533 0.000201578
334 0.00969532 0.00020158
335 0.00969531 0.000201584
336 0.00969527 0.000201591
337 0.00969523 0.000201598
338 0.00969518 0.000201606
339 0.00969514 0.000201611
340 0.00969512 0.000201614
341 0.00969511 0.000201616
342 0.0096951 0.000201617
343 0.00969508 0.000201618
344 0.00969506 0.000201619
345 0.00969502 0.000201624
346 0.00969498 0.000201631
347 0.00969494 0.000201639
348 0.00969489 0.000201647
349 0.00969487 0.000201653
350 0.00969485 0.00020166
351 0.00969483 0.000201668
352 0.0096948 0.000201674
353 0.00969477 0.00020168
354 0.00969473 0.000201683
355 0.00969469 0.000201685
356 0.00969465 0.000201685
357 0.0096946 0.000201681
358 0.00969455 0.00020167
359 0.00969451 0.000201661
360 0.00969447 0.000201651
361 0.00969443 0.000201646
362 0.00969439 0.000201642
363 0.00969434 0.000201642
364 0.00969429 0.000201637
365 0.00969426 0.000201629
366 0.00969425 0.000201603
367 0.00969425 0.000201538
368 0.00969426 0.000201441
369 0.00969428 0.0002013
370 0.00969432 0.000201218
371 0.00969437 0.000201172
372 0.00969451 0.00020112
373 0.00969476 0.000201071
374 0.00969514 0.00020099
375 0.00969564 0.000200898
376 0.00969607 0.000200824
377 0.00969641 0.000200802
378 0.00969684 0.000200827
379 0.00969741 0.000200859
380 0.00969869 0.000201017
381 0.00970084 0.000201307
382 0.00970487 0.000201905
383 0.00971094 0.000202766
384 0.00972403 0.000204502
385 0.00974498 0.000207291
386 0.00976139 0.000209767
387 0.00977604 0.000212113
388 0.00978398 0.000213766
389 0.00979523 0.000216637
390 0.00980662 0.000220031
391 0.00982059 0.000224756
392 0.00983312 0.000229416
393 0.00984613 0.000235224
394 0.00985973 0.000243107
395 0.00987021 0.000251531
396 0.00988241 0.000264209
397 0.00989292 0.000278632
398 0.00989974 0.000293736
399 0.00990123 0.000310439
400 0.00989781 0.000333159
401 0.0098884 0.000360213
402 0.00987154 0.000392442
403 0.00984649 0.000427583
404 0.00982075 0.000454416
405 0.00978665 0.000484466
406 0.00975886 0.000505888
407 0.00973329 0.000524559
408 0.00970779 0.000542479
409 0.00968082 0.000560067
410 0.00961898 0.000598988
411 0.00950087 0.000669179
412 0.00928488 0.000787358
413 0.00915339 0.00085778
414 0.00904712 0.000918925
415 0.00897811 0.00096838
416 0.0088836 0.00104917
417 0.00872144 0.00120647
418 0.00851571 0.00143236
419 0.00831481 0.0017313
420 0.00824357 0.00199745
421 0.00833623 0.00233184
422 0.00873824 0.00271056
423 0.00971068 0.00317764
424 0.0105893 0.00349998
425 0.0113778 0.00378878
426 0.0126572 0.00428046
427 0.0146633 0.0050191
428 0.0204811 0.00670256
429 0.0241269 0.00766623
430 0.0266138 0.00838257
431 0.0270465 0.0086735
432 0.0268995 0.00889299
433 0.0256338 0.00953511
434 0.0239562 0.0100896
435 0.0220747 0.0105561
436 0.0207052 0.0108149
437 0.0186181 0.0110704
438 0.0161535 0.0113552
439 0.0140983 0.0115098
440 0.0128396 0.0116068
441 0.0122527 0.0116531
442 0.0117944 0.0116954
443 0.0114503 0.0117324
444 0.0107233 0.0117586
445 0.0101167 0.0117878
446 0.00965059 0.0117885
447 0.00965629 0.0117879
448 0.00990992 0.011824
449 0.0103257 0.0117636
450 0.0105531 0.0117923
451 0.0106733 0.0118274
452 0.01071 0.0117806
453 0.0107282 0.0117926
454 0.0107873 0.0118258
455 0.0108209 0.011824
456 0.0108378 0.0117652
457 0.0108319 0.0117658
458 0.0108469 0.011792
459 0.0108471 0.0117973
460 0.010844 0.0117665
461 0.0108481 0.0117922
462 0.0108354 0.0117769
463 0.0108336 0.011773
464 0.0108435 0.0118101
465 0.010831 0.0118164
466 0.0108307 0.0117667
467 0.0108439 0.0118364
468 0.010846 0.0117855
469 0.010846 0.0117863
470 0.0108335 0.0118073
471 0.0108382 0.0117526
472 0.0108196 0.0117418
473 0.0108316 0.0117728
474 0.0108403 0.0118225
475 0.0108139 0.0118541
476 0.0108309 0.0117843
477 0.010838 0.0117807
478 0.0108209 0.011811
479 0.0108231 0.0117977
480 0.0108142 0.0117498
481 0.0108096 0.0117642
482 0.0108122 0.0118002
483 0.0108257 0.011798
484 0.0108157 0.0117928
485 0.0108172 0.0118581
486 0.010835 0.0117907
487 0.0108323 0.0117897
488 0.0108263 0.011794
489 0.0108325 0.0117988
490 0.010801 0.0117646
491 0.0108138 0.0117833
492 0.0108174 0.0117942
493 0.0108029 0.0118
494 0.0108085 0.0118051
495 0.0108039 0.0118309
496 0.0108255 0.0117832
497 0.0108065 0.011769
498 0.010794 0.0118042
499 0.0108174 0.0118041


==> figures/data/waveguide/F001.00_P000.00_N0016_O00_C00.240/freq.txt <==
0.00950143 0.329246


==> figures/data/waveguide/F001.00_P000.00_N0016_O00_C00.240/full_wave.txt <==
N err mis
0 0.963015 0.214366
1 0.904898 0.203276
2 0.842675 0.199619
3 0.777645 0.198452
4 0.704574 0.1978
5 0.624895 0.19733
6 0.531706 0.196937
7 0.420089 0.196582
8 0.261259 0.189036
9 0.134407 0.141025
10 0.0913216 0.107141
11 0.0853804 0.0862195
12 0.0756801 0.0724536
13 0.0642606 0.0659112
14 0.0622132 0.060202
15 0.0521967 0.0552565
16 0.0462766 0.05145
17 0.0383101 0.0488788
18 0.0304096 0.0455205
19 0.0286096 0.0442225
20 0.0248504 0.0416347
21 0.0233116 0.0378844
22 0.0221921 0.0360154
23 0.0218132 0.0357721
24 0.0211415 0.0353071
25 0.0210517 0.0339908
26 0.0191383 0.0317832
27 0.018256 0.0293038
28 0.0172707 0.027099
29 0.0158672 0.0255415
30 0.0158954 0.0247228
31 0.0153905 0.0241894
32 0.0155228 0.0238074
33 0.0152806 0.0235771
34 0.0150749 0.0234858
35 0.0152298 0.0233968
36 0.0150272 0.0232236
37 0.0149759 0.0230283
38 0.0149164 0.0228482
39 0.0148643 0.0226712
40 0.0147418 0.022444
41 0.0146369 0.0220904
42 0.0145125 0.0216019
43 0.0141463 0.0210151
44 0.0141225 0.0203461
45 0.0135214 0.0196116
46 0.0136127 0.0188499
47 0.0129417 0.0181117
48 0.0130474 0.0174431
49 0.0125858 0.0168723
50 0.0126451 0.0164052
51 0.0123715 0.0160255
52 0.0124144 0.0157094
53 0.0122304 0.0154458
54 0.0122479 0.015235
55 0.0121485 0.0150749
56 0.0121539 0.0149565
57 0.0121007 0.0148693
58 0.0121177 0.0148019
59 0.0120505 0.0147388
60 0.012108 0.0146617
61 0.0119752 0.0145533
62 0.0120456 0.0144011
63 0.0118794 0.0142019
64 0.0118994 0.0139625
65 0.0117648 0.0136942
66 0.0117122 0.0134075
67 0.0116387 0.0131114
68 0.011519 0.012813
69 0.0115107 0.0125185
70 0.0113392 0.0122334
71 0.0113888 0.0119623
72 0.0111841 0.011709
73 0.0112759 0.0114754
74 0.0110672 0.011263
75 0.011173 0.0110728
76 0.0109909 0.0109044
77 0.0110885 0.0107559
78 0.010939 0.0106246
79 0.0110258 0.0105064
80 0.0108941 0.0103962
81 0.0109779 0.0102888
82 0.0108466 0.0101802
83 0.0109333 0.0100679
84 0.0107945 0.00995076
85 0.010885 0.00982781
86 0.0107386 0.00969842
87 0.0108292 0.0095619
88 0.010681 0.00941789
89 0.0107625 0.00926677
90 0.0106255 0.00910976
91 0.0106856 0.00894874
92 0.0105752 0.00878622
93 0.0106053 0.00862505
94 0.0105307 0.00846798
95 0.0105303 0.00831723
96 0.010491 0.00817429
97 0.0104659 0.00803989
98 0.0104555 0.00791413
99 0.010413 0.00779662
100 0.0104236 0.0076866
101 0.0103694 0.00758304
102 0.0103947 0.00748473
103 0.0103322 0.00739034
104 0.0103681 0.00729852
105 0.0102976 0.00720801
106 0.0103435 0.00711771
107 0.0102629 0.00702681
108 0.0103197 0.00693475
109 0.0102275 0.00684122
110 0.0102951 0.00674612
111 0.0101928 0.00664946
112 0.0102683 0.00655136
113 0.0101603 0.006452
114 0.0102388 0.00635168
115 0.0101311 0.00625093
116 0.0102073 0.00615048
117 0.0101059 0.0060512
118 0.0101751 0.00595384
119 0.0100846 0.00585891
120 0.0101435 0.00576668
121 0.0100668 0.00567733
122 0.0101138 0.00559089
123 0.0100514 0.00550728
124 0.0100864 0.00542628
125 0.0100376 0.00534758
126 0.0100611 0.00527083
127 0.0100251 0.00519564
128 0.0100372 0.00512163
129 0.0100137 0.00504847
130 0.0100141 0.00497591
131 0.0100032 0.00490375
132 0.0099913 0.00483192
133 0.00999341 0.00476048
134 0.00996904 0.00468959
135 0.00998411 0.00461948
136 0.00994781 0.00455039
137 0.00997496 0.00448248
138 0.00992828 0.00441582
139 0.00996551 0.00435044
140 0.00991093 0.00428632
141 0.0099555 0.00422346
142 0.00989593 0.00416182
143 0.0099449 0.00410141
144 0.00988315 0.00404218
145 0.00993388 0.00398412
146 0.0098723 0.0039272
147 0.00992266 0.00387135
148 0.00986305 0.00381653
149 0.00991139 0.00376265
150 0.00985512 0.00370961
151 0.00990007 0.00365733
152 0.00984834 0.0036057
153 0.00988864 0.00355465
154 0.00984263 0.00350409
155 0.00987702 0.00345395
156 0.00983792 0.00340416
157 0.00986518 0.0033547
158 0.0098341 0.00330558
159 0.00985324 0.00325682
160 0.00983098 0.00320848
161 0.00984143 0.00316063
162 0.00982837 0.00311337
163 0.00983001 0.00306678
164 0.00982605 0.00302095
165 0.00981921 0.00297594
166 0.00982382 0.00293183
167 0.00980924 0.00288865
168 0.00982154 0.00284643
169 0.00980022 0.00280517
170 0.00981908 0.00276487
171 0.00979219 0.0027255
172 0.00981639 0.00268702
173 0.00978513 0.00264939
174 0.00981342 0.00261256
175 0.00977901 0.00257646
176 0.00981012 0.00254103
177 0.00977378 0.00250618
178 0.00980646 0.00247184
179 0.00976941 0.00243791
180 0.00980238 0.00240433
181 0.00976587 0.00237104
182 0.00979786 0.002338
183 0.00976312 0.00230517
184 0.00979293 0.00227256
185 0.00976109 0.00224016
186 0.00978766 0.00220798
187 0.00975968 0.00217601
188 0.00978215 0.00214426
189 0.00975878 0.00211273
190 0.00977651 0.00208142
191 0.00975825 0.00205034
192 0.00977086 0.00201951
193 0.009758 0.00198896
194 0.0097653 0.00195873
195 0.00975791 0.00192886
196 0.00975992 0.00189941
197 0.00975791 0.00187041
198 0.00975481 0.00184192
199 0.00975792 0.00181399
200 0.00975006 0.00178665
201 0.00975786 0.00175994
202 0.00974574 0.00173388
203 0.00975766 0.00170846
204 0.00974191 0.00168369
205 0.00975724 0.00165953
206 0.00973861 0.00163596
207 0.00975656 0.00161294
208 0.00973586 0.00159042
209 0.00975558 0.00156837
210 0.00973365 0.00154674
211 0.00975428 0.00152551
212 0.00973196 0.00150464
213 0.00975266 0.0014841
214 0.00973076 0.00146386
215 0.00975076 0.0014439
216 0.00973 0.0014242
217 0.0097486 0.00140473
218 0.00972963 0.00138548
219 0.00974623 0.00136643
220 0.00972958 0.00134757
221 0.0097437 0.00132891
222 0.00972981 0.00131044
223 0.00974105 0.00129216
224 0.00973024 0.00127409
225 0.00973834 0.00125623
226 0.00973081 0.0012386
227 0.00973564 0.0012212
228 0.00973147 0.00120405
229 0.00973301 0.00118715
230 0.00973215 0.0011705
231 0.0097305 0.00115411
232 0.00973277 0.00113797
233 0.00972817 0.00112209
234 0.00973329 0.00110646
235 0.00972607 0.00109109
236 0.00973367 0.00107596
237 0.00972423 0.00106109
238 0.00973385 0.00104645
239 0.00972267 0.00103205
240 0.00973384 0.00101787
241 0.00972141 0.00100392
242 0.00973361 0.00099017
243 0.00972043 0.000976617
244 0.00973316 0.00096325
245 0.00971974 0.000950056
246 0.0097325 0.000937026
247 0.00971933 0.000924151
248 0.00973165 0.000911424
249 0.00971916 0.000898842
250 0.00973062 0.0008864
251 0.00971921 0.000874096
252 0.00972944 0.000861929
253 0.00971945 0.000849895
254 0.00972815 0.000837991
255 0.00971984 0.000826213
256 0.00972677 0.000814555
257 0.00972035 0.000803013
258 0.00972534 0.000791585
259 0.00972092 0.00078027
260 0.00972391 0.000769071
261 0.00972153 0.000757993
262 0.00972251 0.000747042
263 0.00972214 0.000736231
264 0.00972118 0.00072557
265 0.0097227 0.000715072
266 0.00971994 0.000704751
267 0.00972318 0.000694619
268 0.00971884 0.000684685
269 0.00972358 0.000674959
270 0.00971788 0.000665446
271 0.00972385 0.000656147
272 0.00971709 0.000647064
273 0.009724 0.000638192
274 0.00971646 0.000629526
275 0.00972402 0.000621061
276 0.00971601 0.000612788
277 0.0097239 0.000604698
278 0.00971573 0.000596779
279 0.00972364 0.000589021
280 0.00971561 0.00058141
281 0.00972326 0.000573935
282 0.00971564 0.000566582
283 0.00972277 0.000559339
284 0.00971579 0.000552195
285 0.00972218 0.000545141
286 0.00971605 0.000538168
287 0.00972151 0.000531272
288 0.0097164 0.000524448
289 0.00972079 0.000517696
290 0.00971681 0.000511015
291 0.00972003 0.000504408
292 0.00971726 0.000497878
293 0.00971926 0.00049143
294 0.00971773 0.000485066
295 0.0097185 0.000478792
296 0.00971819 0.000472611
297 0.00971778 0.000466524
298 0.00971862 0.000460534
299 0.00971711 0.00045464
300 0.009719 0.000448842
301 0.00971651 0.000443139
302 0.00971932 0.000437527
303 0.009716 0.000432002
304 0.00971957 0.000426558
305 0.00971557 0.00042119
306 0.00971973 0.000415891
307 0.00971524 0.000410653
308 0.0097198 0.00040547
309 0.00971501 0.000400334
310 0.00971979 0.00039524
311 0.00971488 0.000390182
312 0.00971968 0.000385158
313 0.00971484 0.000380163
314 0.0097195 0.000375198
315 0.00971488 0.000370263
316 0.00971925 0.00036536
317 0.009715 0.000360492
318 0.00971893 0.000355661
319 0.00971519 0.000350872
320 0.00971856 0.000346129
321 0.00971543 0.000341437
322 0.00971815 0.0003368
323 0.0097157 0.000332221
324 0.00971772 0.000327706
325 0.009716 0.000323257
326 0.00971728 0.000318878
327 0.00971631 0.000314572
328 0.00971684 0.000310342
329 0.00971662 0.00030619
330 0.00971642 0.000302117
331 0.00971691 0.000298125
332 0.00971604 0.000294215
333 0.00971717 0.000290385
334 0.00971569 0.000286637
335 0.00971739 0.000282969
336 0.0097154 0.000279379
337 0.00971756 0.000275867
338 0.00971516 0.00027243
339 0.00971769 0.000269066
340 0.00971498 0.000265774
341 0.00971776 0.000262551
342 0.00971485 0.000259396
343 0.00971777 0.000256306
344 0.00971479 0.00025328
345 0.00971773 0.000250314
346 0.00971479 0.000247407
347 0.00971764 0.000244554
348 0.00971483 0.000241754
349 0.00971751 0.000239002
350 0.00971493 0.000236295
351 0.00971733 0.00023363
352 0.00971506 0.000231002
353 0.00971712 0.00022841
354 0.00971523 0.000225849
355 0.00971689 0.000223319
356 0.00971542 0.000220816
357 0.00971664 0.000218339
358 0.00971562 0.000215887
359 0.00971639 0.000213459
360 0.00971583 0.000211055
361 0.00971613 0.000208674
362 0.00971603 0.000206317
363 0.00971589 0.000203983
364 0.00971622 0.000201673
365 0.00971566 0.000199388
366 0.0097164 0.000197129
367 0.00971546 0.000194895
368 0.00971654 0.000192687
369 0.00971529 0.000190505
370 0.00971666 0.000188349
371 0.00971515 0.000186219
372 0.00971675 0.000184113
373 0.00971504 0.00018203
374 0.0097168 0.000179969
375 0.00971497 0.000177928
376 0.00971681 0.000175904
377 0.00971494 0.000173896
378 0.00971679 0.000171902
379 0.00971495 0.000169921
380 0.00971674 0.00016795
381 0.00971498 0.000165989
382 0.00971666 0.000164038
383 0.00971504 0.000162096
384 0.00971656 0.000160163
385 0.00971513 0.000158241
386 0.00971643 0.000156331
387 0.00971524 0.000154435
388 0.00971629 0.000152554
389 0.00971536 0.000150692
390 0.00971614 0.00014885
391 0.00971549 0.000147031
392 0.00971599 0.000145238
393 0.00971562 0.000143473
394 0.00971583 0.000141739
395 0.00971575 0.000140038
396 0.00971569 0.000138372
397 0.00971587 0.000136742
398 0.00971555 0.000135149
399 0.00971598 0.000133595
400 0.00971543 0.000132078
401 0.00971607 0.0001306
402 0.00971533 0.000129158
403 0.00971615 0.000127753
404 0.00971524 0.000126383
405 0.00971621 0.000125045
406 0.00971518 0.000123739
407 0.00971624 0.000122463
408 0.00971514 0.000121215
409 0.00971625 0.000119992
410 0.00971513 0.000118793
411 0.00971625 0.000117617
412 0.00971513 0.000116462
413 0.00971622 0.000115326
414 0.00971516 0.000114208
415 0.00971618 0.000113106
416 0.0097152 0.000112021
417 0.00971612 0.00011095
418 0.00971525 0.000109892
419 0.00971604 0.000108847
420 0.00971532 0.000107815
421 0.00971596 0.000106794
422 0.0097154 0.000105783
423 0.00971587 0.000104783
424 0.00971548 0.000103792
425 0.00971578 0.000102809
426 0.00971556 0.000101835
427 0.00971569 0.000100867
428 0.00971564 9.99071e-05
429 0.00971561 9.89529e-05
430 0.00971571 9.80045e-05
431 0.00971553 9.70613e-05
432 0.00971578 9.61231e-05
433 0.00971546 9.51894e-05
434 0.00971584 9.42602e-05
435 0.0097154 9.33352e-05
436 0.00971588 9.24145e-05
437 0.00971535 9.14979e-05
438 0.00971592 9.05857e-05
439 0.00971531 8.96778e-05
440 0.00971594 8.87744e-05
441 0.00971529 8.78757e-05
442 0.00971595 8.69819e-05
443 0.00971528 8.60932e-05
444 0.00971594 8.52098e-05
445 0.00971528 8.43318e-05
446 0.00971593 8.34597e-05
447 0.0097153 8.25936e-05
448 0.0097159 8.17337e-05
449 0.00971532 8.08804e-05
450 0.00971586 8.00339e-05
451 0.00971536 7.91946e-05
452 0.00971582 7.83628e-05
453 0.0097154 7.75389e-05
454 0.00971577 7.67234e-05
455 0.00971545 7.59167e-05
456 0.00971572 7.51195e-05
457 0.00971549 7.43322e-05
458 0.00971566 7.35555e-05
459 0.00971554 7.27901e-05
460 0.00971561 7.20366e-05
461 0.00971559 7.12958e-05
462 0.00971556 7.05682e-05
463 0.00971564 6.98544e-05
464 0.00971551 6.91549e-05
465 0.00971568 6.84701e-05
466 0.00971547 6.78002e-05
467 0.00971571 6.71454e-05
468 0.00971543 6.65058e-05
469 0.00971574 6.5881e-05
470 0.0097154 6.5271e-05
471 0.00971576 6.46752e-05
472 0.00971538 6.40931e-05
473 0.00971578 6.35241e-05
474 0.00971537 6.29674e-05
475 0.00971578 6.24222e-05
476 0.00971536 6.18878e-05
477 0.00971578 6.13631e-05
478 0.00971537 6.08474e-05
479 0.00971577 6.03398e-05
480 0.00971537 5.98393e-05
481 0.00971576 5.93454e-05
482 0.00971539 5.88571e-05
483 0.00971574 5.83739e-05
484 0.00971541 5.78951e-05
485 0.00971571 5.74204e-05
486 0.00971544 5.69492e-05
487 0.00971568 5.64811e-05
488 0.00971547 5.6016e-05
489 0.00971565 5.55535e-05
490 0.0097155 5.50935e-05
491 0.00971562 5.46357e-05
492 0.00971553 5.41801e-05
493 0.00971558 5.37266e-05
494 0.00971556 5.32749e-05
495 0.00971555 5.2825e-05
496 0.00971559 5.23768e-05
497 0.00971552 5.19302e-05
498 0.00971561 5.1485e-05
499 0.0097155 5.10412e-05
500 0.00971564 5.05986e-05
501 0.00971547 5.01572e-05
502 0.00971565 4.97168e-05
503 0.00971545 4.92775e-05
504 0.00971567 4.88392e-05
505 0.00971544 4.84019e-05
506 0.00971568 4.79657e-05
507 0.00971543 4.75306e-05
508 0.00971568 4.70967e-05
509 0.00971543 4.66643e-05
510 0.00971568 4.62335e-05
511 0.00971543 4.58045e-05
512 0.00971568 4.53776e-05
513 0.00971543 4.49531e-05
514 0.00971567 4.45313e-05
515 0.00971544 4.41125e-05
516 0.00971566 4.3697e-05
517 0.00971545 4.32853e-05
518 0.00971564 4.28775e-05
519 0.00971547 4.24741e-05
520 0.00971562 4.20754e-05
521 0.00971549 4.16815e-05
522 0.00971561 4.12928e-05
523 0.0097155 4.09096e-05
524 0.00971559 4.05319e-05
525 0.00971552 4.01601e-05
526 0.00971556 3.97941e-05
527 0.00971554 3.94343e-05
528 0.00971555 3.90805e-05
529 0.00971556 3.8733e-05
530 0.00971553 3.83917e-05
531 0.00971558 3.80566e-05
532 0.00971551 3.77277e-05
533 0.00971559 3.7405e-05
534 0.0097155 3.70884e-05
535 0.0097156 3.67777e-05
536 0.00971549 3.64729e-05
537 0.00971561 3.61738e-05
538 0.00971548 3.58802e-05
539 0.00971562 3.55918e-05
540 0.00971547 3.53085e-05
541 0.00971562 3.50301e-05
542 0.00971547 3.47561e-05
543 0.00971562 3.44864e-05
544 0.00971547 3.42205e-05
545 0.00971562 3.39583e-05
546 0.00971547 3.36994e-05
547 0.00971561 3.34435e-05
548 0.00971548 3.31901e-05
549 0.0097156 3.29392e-05
550 0.00971549 3.26902e-05
551 0.00971559 3.2443e-05
552 0.0097155 3.21973e-05
553 0.00971558 3.19529e-05
554 0.00971551 3.17096e-05
555 0.00971557 3.14672e-05
556 0.00971552 3.12255e-05
557 0.00971556 3.09844e-05
558 0.00971553 3.07438e-05
559 0.00971555 3.05037e-05
560 0.00971554 3.0264e-05
561 0.00971553 3.00247e-05
562 0.00971555 2.97858e-05
563 0.00971552 2.95472e-05
564 0.00971556 2.9309e-05
565 0.00971551 2.90713e-05
566 0.00971557 2.8834e-05
567 0.00971551 2.85973e-05
568 0.00971558 2.83611e-05
569 0.0097155 2.81255e-05
570 0.00971558 2.78906e-05
571 0.00971549 2.76564e-05
572 0.00971559 2.7423e-05
573 0.00971549 2.71905e-05
574 0.00971559 2.69589e-05
575 0.00971549 2.67283e-05
576 0.00971559 2.64988e-05
577 0.00971549 2.62706e-05
578 0.00971559 2.60436e-05
579 0.00971549 2.5818e-05
580 0.00971558 2.5594e-05
581 0.0097155 2.53716e-05
582 0.00971558 2.5151e-05
583 0.0097155 2.49323e-05
584 0.00971557 2.47156e-05
585 0.00971551 2.45012e-05
586 0.00971556 2.4289e-05
587 0.00971551 2.40793e-05
588 0.00971556 2.38721e-05
589 0.00971552 2.36675e-05
590 0.00971555 2.34658e-05
591 0.00971553 2.32668e-05
592 0.00971554 2.30707e-05
593 0.00971554 2.28776e-05
594 0.00971553 2.26874e-05
595 0.00971554 2.25002e-05
596 0.00971553 2.2316e-05
597 0.00971555 2.21347e-05
598 0.00971552 2.19564e-05
599 0.00971556 2.17809e-05
600 0.00971552 2.16082e-05
601 0.00971556 2.14382e-05
602 0.00971551 2.12708e-05
603 0.00971556 2.1106e-05
604 0.00971551 2.09436e-05
605 0.00971557 2.07834e-05
606 0.00971551 2.06255e-05
607 0.00971557 2.04696e-05
608 0.00971551 2.03156e-05
609 0.00971557 2.01635e-05
610 0.00971551 2.00131e-05
611 0.00971557 1.98642e-05
612 0.00971551 1.97168e-05
613 0.00971556 1.95708e-05
614 0.00971551 1.9426e-05
615 0.00971556 1.92823e-05
616 0.00971551 1.91396e-05
617 0.00971556 1.89979e-05
618 0.00971552 1.88569e-05
619 0.00971555 1.87167e-05
620 0.00971552 1.85772e-05
621 0.00971555 1.84382e-05
622 0.00971552 1.82997e-05
623 0.00971554 1.81617e-05
624 0.00971553 1.80241e-05
625 0.00971554 1.78868e-05
626 0.00971553 1.77498e-05
627 0.00971554 1.76132e-05
628 0.00971554 1.74768e-05
629 0.00971553 1.73407e-05
630 0.00971554 1.72049e-05
631 0.00971553 1.70693e-05
632 0.00971554 1.69341e-05
633 0.00971552 1.67992e-05
634 0.00971555 1.66647e-05
635 0.00971552 1.65306e-05
636 0.00971555 1.63969e-05
637 0.00971552 1.62637e-05
638 0.00971555 1.61311e-05
639 0.00971552 1.59991e-05
640 0.00971555 1.58677e-05
641 0.00971552 1.57371e-05
642 0.00971555 1.56072e-05
643 0.00971552 1.54782e-05
644 0.00971555 1.53501e-05
645 0.00971552 1.52229e-05
646 0.00971555 1.50967e-05
647 0.00971552 1.49715e-05
648 0.00971555 1.48475e-05
649 0.00971552 1.47246e-05
650 0.00971554 1.46029e-05
651 0.00971552 1.44824e-05
652 0.00971554 1.43632e-05
653 0.00971553 1.42453e-05
654 0.00971554 1.41288e-05
655 0.00971553 1.40137e-05
656 0.00971554 1.38999e-05
657 0.00971553 1.37876e-05
658 0.00971553 1.36767e-05
659 0.00971553 1.35672e-05
660 0.00971553 1.34592e-05
661 0.00971554 1.33527e-05
662 0.00971553 1.32476e-05
663 0.00971554 1.31439e-05
664 0.00971553 1.30416e-05
665 0.00971554 1.29407e-05
666 0.00971553 1.28411e-05
667 0.00971554 1.27429e-05
668 0.00971552 1.26459e-05
669 0.00971554 1.25501e-05
670 0.00971552 1.24555e-05
671 0.00971554 1.2362e-05
672 0.00971552 1.22695e-05
673 0.00971554 1.21781e-05
674 0.00971552 1.20876e-05
675 0.00971554 1.1998e-05
676 0.00971552 1.19092e-05
677 0.00971554 1.18211e-05
678 0.00971552 1.17338e-05
679 0.00971554 1.16472e-05
680 0.00971552 1.15611e-05
681 0.00971554 1.14756e-05
682 0.00971552 1.13907e-05
683 0.00971554 1.13062e-05
684 0.00971553 1.12222e-05
685 0.00971554 1.11386e-05
686 0.00971553 1.10554e-05
687 0.00971554 1.09726e-05
688 0.00971553 1.08901e-05
689 0.00971554 1.08079e-05
690 0.00971553 1.0726e-05
691 0.00971553 1.06444e-05
692 0.00971553 1.05632e-05
693 0.00971553 1.04822e-05
694 0.00971553 1.04015e-05
695 0.00971553 1.0321e-05
696 0.00971554 1.02409e-05
697 0.00971553 1.0161e-05
698 0.00971554 1.00814e-05
699 0.00971553 1.00022e-05
700 0.00971554 9.92326e-06
701 0.00971553 9.84467e-06
702 0.00971554 9.76644e-06
703 0.00971553 9.68859e-06
704 0.00971554 9.61114e-06
705 0.00971553 9.53411e-06
706 0.00971554 9.45753e-06
707 0.00971553 9.38142e-06
708 0.00971554 9.30582e-06
709 0.00971553 9.23074e-06
710 0.00971554 9.15621e-06
711 0.00971553 9.08226e-06
712 0.00971554 9.00891e-06
713 0.00971553 8.9362e-06
714 0.00971554 8.86413e-06
715 0.00971553 8.79273e-06
716 0.00971554 8.72203e-06
717 0.00971553 8.65203e-06
718 0.00971554 8.58276e-06
719 0.00971553 8.51423e-06
720 0.00971554 8.44644e-06
721 0.00971553 8.37941e-06
722 0.00971554 8.31313e-06
723 0.00971553 8.24762e-06
724 0.00971553 8.18287e-06
725 0.00971553 8.11889e-06
726 0.00971553 8.05566e-06
727 0.00971553 7.99317e-06
728 0.00971553 7.93143e-06
729 0.00971553 7.87042e-06
730 0.00971553 7.81012e-06
731 0.00971553 7.75052e-06
732 0.00971553 7.6916e-06
733 0.00971553 7.63335e-06
734 0.00971553 7.57574e-06
735 0.00971554 7.51875e-06
736 0.00971553 7.46235e-06
737 0.00971554 7.40653e-06
738 0.00971553 7.35126e-06
739 0.00971554 7.29651e-06
740 0.00971553 7.24225e-06
741 0.00971554 7.18847e-06
742 0.00971553 7.13514e-06
743 0.00971554 7.08222e-06
744 0.00971553 7.0297e-06
745 0.00971554 6.97756e-06
746 0.00971553 6.92577e-06
747 0.00971553 6.8743e-06
748 0.00971553 6.82315e-06
749 0.00971553 6.77229e-06
750 0.00971553 6.72171e-06
751 0.00971553 6.67139e-06
752 0.00971553 6.62132e-06
753 0.00971553 6.57148e-06
754 0.00971553 6.52188e-06
755 0.00971553 6.4725e-06
756 0.00971553 6.42334e-06
757 0.00971553 6.3744e-06
758 0.00971553 6.32567e-06
759 0.00971553 6.27715e-06
760 0.00971553 6.22884e-06
761 0.00971553 6.18076e-06
762 0.00971553 6.13289e-06
763 0.00971553 6.08525e-06
764 0.00971553 6.03785e-06
765 0.00971553 5.99068e-06
766 0.00971553 5.94376e-06
767 0.00971553 5.89709e-06
768 0.00971553 5.85069e-06
769 0.00971553 5.80456e-06
770 0.00971553 5.75871e-06
771 0.00971553 5.71316e-06
772 0.00971553 5.6679e-06
773 0.00971553 5.62296e-06
774 0.00971553 5.57834e-06
775 0.00971553 5.53406e-06
776 0.00971553 5.49012e-06
777 0.00971553 5.44653e-06
778 0.00971553 5.4033e-06
779 0.00971553 5.36044e-06
780 0.00971553 5.31796e-06
781 0.00971553 5.27586e-06
782 0.00971553 5.23416e-06
783 0.00971553 5.19285e-06
784 0.00971553 5.15195e-06
785 0.00971553 5.11146e-06
786 0.00971553 5.07137e-06
787 0.00971553 5.0317e-06
788 0.00971553 4.99244e-06
789 0.00971553 4.95359e-06
790 0.00971553 4.91515e-06
791 0.00971553 4.87712e-06
792 0.00971553 4.8395e-06
793 0.00971553 4.80227e-06
794 0.00971553 4.76544e-06
795 0.00971553 4.729e-06
796 0.00971553 4.69293e-06
797 0.00971553 4.65724e-06
798 0.00971553 4.62191e-06
799 0.00971553 4.58694e-06
800 0.00971553 4.5523e-06
801 0.00971553 4.518e-06
802 0.00971553 4.48402e-06
803 0.00971553 4.45035e-06
804 0.00971553 4.41698e-06
805 0.00971553 4.3839e-06
806 0.00971553 4.3511e-06
807 0.00971553 4.31856e-06
808 0.00971553 4.28627e-06
809 0.00971553 4.25423e-06
810 0.00971553 4.22243e-06
811 0.00971553 4.19085e-06
812 0.00971553 4.15948e-06
813 0.00971553 4.12832e-06
814 0.00971553 4.09735e-06
815 0.00971553 4.06658e-06
816 0.00971553 4.03599e-06
817 0.00971553 4.00557e-06
818 0.00971553 3.97532e-06
819 0.00971553 3.94525e-06
820 0.00971553 3.91533e-06
821 0.00971553 3.88557e-06
822 0.00971553 3.85597e-06
823 0.00971553 3.82653e-06
824 0.00971553 3.79724e-06
825 0.00971553 3.7681e-06
826 0.00971553 3.73912e-06
827 0.00971553 3.71029e-06
828 0.00971553 3.68162e-06
829 0.00971553 3.65311e-06
830 0.00971553 3.62476e-06
831 0.00971553 3.59658e-06
832 0.00971553 3.56857e-06
833 0.00971553 3.54073e-06
834 0.00971553 3.51307e-06
835 0.00971553 3.48559e-06
836 0.00971553 3.4583e-06
837 0.00971553 3.4312e-06
838 0.00971553 3.40429e-06
839 0.00971553 3.37758e-06
840 0.00971553 3.35108e-06
841 0.00971553 3.32478e-06
842 0.00971553 3.29869e-06
843 0.00971553 3.27281e-06
844 0.00971553 3.24716e-06
845 0.00971553 3.22172e-06
846 0.00971553 3.1965e-06
847 0.00971553 3.17151e-06
848 0.00971553 3.14675e-06
849 0.00971553 3.12221e-06
850 0.00971553 3.0979e-06
851 0.00971553 3.07382e-06
852 0.00971553 3.04997e-06
853 0.00971553 3.02635e-06
854 0.00971553 3.00295e-06
855 0.00971553 2.97978e-06
856 0.00971553 2.95684e-06
857 0.00971553 2.93411e-06
858 0.00971553 2.91161e-06
859 0.00971553 2.88932e-06
860 0.00971553 2.86725e-06
861 0.00971553 2.84538e-06
862 0.00971553 2.82372e-06
863 0.00971553 2.80226e-06
864 0.00971553 2.781e-06
865 0.00971553 2.75993e-06
866 0.00971553 2.73905e-06
867 0.00971553 2.71835e-06
868 0.00971553 2.69783e-06
869 0.00971553 2.67748e-06
870 0.00971553 2.65729e-06
871 0.00971553 2.63727e-06
872 0.00971553 2.61741e-06
873 0.00971553 2.59769e-06
874 0.00971553 2.57813e-06
875 0.00971553 2.55871e-06
876 0.00971553 2.53942e-06
877 0.00971553 2.52027e-06
878 0.00971553 2.50125e-06
879 0.00971553 2.48236e-06
880 0.00971553 2.46359e-06
881 0.00971553 2.44494e-06
882 0.00971553 2.42641e-06
883 0.00971553 2.40799e-06
884 0.00971553 2.38969e-06
885 0.00971553 2.3715e-06
886 0.00971553 2.35342e-06
887 0.00971553 2.33544e-06
888 0.00971553 2.31758e-06
889 0.00971553 2.29982e-06
890 0.00971553 2.28216e-06
891 0.00971553 2.26462e-06
892 0.00971553 2.24718e-06
893 0.00971553 2.22985e-06
894 0.00971553 2.21262e-06
895 0.00971553 2.19551e-06
896 0.00971553 2.1785e-06
897 0.00971553 2.16161e-06
898 0.00971553 2.14483e-06
899 0.00971553 2.12816e-06
900 0.00971553 2.11161e-06
901 0.00971553 2.09517e-06
902 0.00971553 2.07886e-06
903 0.00971553 2.06266e-06
904 0.00971553 2.04659e-06
905 0.00971553 2.03063e-06
906 0.00971553 2.01481e-06
907 0.00971553 1.99911e-06
908 0.00971553 1.98354e-06
909 0.00971553 1.9681e-06
910 0.00971553 1.95278e-06
911 0.00971553 1.9376e-06
912 0.00971553 1.92255e-06
913 0.00971553 1.90763e-06
914 0.00971553 1.89285e-06
915 0.00971553 1.8782e-06
916 0.00971553 1.86367e-06
917 0.00971553 1.84928e-06
918 0.00971553 1.83503e-06
919 0.00971553 1.8209e-06
920 0.00971553 1.8069e-06
921 0.00971553 1.79303e-06
922 0.00971553 1.77929e-06
923 0.00971553 1.76567e-06
924 0.00971553 1.75218e-06
925 0.00971553 1.7388e-06
926 0.00971553 1.72555e-06
927 0.00971553 1.71242e-06
928 0.00971553 1.6994e-06
929 0.00971553 1.68649e-06
930 0.00971553 1.6737e-06
931 0.00971553 1.66101e-06
932 0.00971553 1.64843e-06
933 0.00971553 1.63595e-06
934 0.00971553 1.62358e-06
935 0.00971553 1.6113e-06
936 0.00971553 1.59912e-06
937 0.00971553 1.58703e-06
938 0.00971553 1.57503e-06
939 0.00971553 1.56312e-06
940 0.00971553 1.5513e-06
941 0.00971553 1.53956e-06
942 0.00971553 1.52791e-06
943 0.00971553 1.51633e-06
944 0.00971553 1.50484e-06
945 0.00971553 1.49342e-06
946 0.00971553 1.48207e-06
947 0.00971553 1.47081e-06
948 0.00971553 1.45961e-06
949 0.00971553 1.44849e-06
950 0.00971553 1.43744e-06
951 0.00971553 1.42646e-06
952 0.00971553 1.41555e-06
953 0.00971553 1.40471e-06
954 0.00971553 1.39394e-06
955 0.00971553 1.38324e-06
956 0.00971553 1.37261e-06
957 0.00971553 1.36204e-06
958 0.00971553 1.35155e-06
959 0.00971553 1.34113e-06
960 0.00971553 1.33077e-06
961 0.00971553 1.32049e-06
962 0.00971553 1.31027e-06
963 0.00971553 1.30013e-06
964 0.00971553 1.29006e-06
965 0.00971553 1.28006e-06
966 0.00971553 1.27013e-06
967 0.00971553 1.26028e-06
968 0.00971553 1.2505e-06
969 0.00971553 1.24079e-06
970 0.00971553 1.23116e-06
971 0.00971553 1.2216e-06
972 0.00971553 1.21212e-06
973 0.00971553 1.20271e-06
974 0.00971553 1.19339e-06
975 0.00971553 1.18413e-06
976 0.00971553 1.17496e-06
977 0.00971553 1.16586e-06
978 0.00971553 1.15684e-06
979 0.00971553 1.1479e-06
980 0.00971553 1.13903e-06
981 0.00971553 1.13024e-06
982 0.00971553 1.12153e-06
983 0.00971553 1.11289e-06
984 0.00971553 1.10433e-06
985 0.00971553 1.09584e-06
986 0.00971553 1.08743e-06
987 0.00971553 1.07909e-06
988 0.00971553 1.07083e-06
989 0.00971553 1.06264e-06
990 0.00971553 1.05452e-06
991 0.00971553 1.04647e-06
992 0.00971553 1.03849e-06
993 0.00971553 1.03057e-06
994 0.00971553 1.02273e-06
995 0.00971553 1.01495e-06
996 0.00971553 1.00723e-06
997 0.00971553 9.9958e-07
998 0.00971553 9.9199e-07
999 0.00971553 9.84461e-07


==> figures/data/waveguide/F001.00_P030.00_N0016_O00_C00.240/cmcg.txt <==
N err mis
0 0.922347 0.156078
1 0.891505 0.120642
2 0.86333 0.102989
3 0.833165 0.0914448
4 0.803821 0.0838786
5 0.76959 0.0777871
6 0.734773 0.0733707
7 0.683075 0.0682064
8 0.635264 0.063857
9 0.553798 0.0558847
10 0.462859 0.0449351
11 0.409564 0.035238
12 0.383975 0.0282375
13 0.371504 0.0236062
14 0.364171 0.0203508
15 0.358843 0.0178633
16 0.355279 0.0164157
17 0.351856 0.0152261
18 0.349586 0.0145897
19 0.347497 0.014249
20 0.342278 0.0136321
21 0.336303 0.0129879
22 0.33017 0.0123532
23 0.324251 0.0117685
24 0.319771 0.0113567
25 0.315637 0.0110197
26 0.311963 0.0107597
27 0.310223 0.0106694
28 0.308582 0.0106197
29 0.305129 0.0105439
30 0.290113 0.0102486
31 0.248474 0.00940435
32 0.215814 0.00869467
33 0.195122 0.00822199
34 0.174965 0.00774688
35 0.15092 0.00714838
36 0.12634 0.00648948
37 0.0982141 0.00565007
38 0.0757839 0.00488258
39 0.0564385 0.00410706
40 0.0406576 0.00333277
41 0.0318821 0.00279518
42 0.0275518 0.00248021
43 0.0233715 0.00212006
44 0.0193009 0.00165599
45 0.0166804 0.00119851
46 0.0155209 0.000868859
47 0.0150411 0.0006578
48 0.01483 0.000533307
49 0.0146945 0.000441412
50 0.014629 0.000391886
51 0.0145774 0.000351543
52 0.0145326 0.000314697
53 0.014489 0.000277646
54 0.0144531 0.000244731
55 0.0144263 0.000217373
56 0.0144024 0.000191825
57 0.0143779 0.000163067
58 0.0143626 0.000143814
59 0.0143488 0.000125804
60 0.0143369 0.000108647
61 0.0143272 9.21105e-05
62 0.0143206 8.06304e-05
63 0.0143151 7.1995e-05
64 0.0143107 6.54356e-05
65 0.0143068 5.97502e-05
66 0.0143026 5.37232e-05
67 0.0142985 4.79118e-05
68 0.0142958 4.38041e-05
69 0.014294 4.12158e-05
70 0.0142923 3.87174e-05
71 0.0142904 3.60362e-05
72 0.0142879 3.22626e-05
73 0.014286 2.85338e-05
74 0.0142849 2.56908e-05
75 0.0142842 2.3301e-05
76 0.014284 2.13748e-05
77 0.0142841 1.9726e-05
78 0.0142845 1.85933e-05
79 0.014285 1.76627e-05
80 0.0142858 1.67986e-05
81 0.0142867 1.61595e-05
82 0.0142878 1.55961e-05
83 0.0142891 1.50648e-05
84 0.0142919 1.41053e-05
85 0.0142954 1.29261e-05
86 0.0142988 1.18262e-05
87 0.014301 1.11503e-05
88 0.0143038 1.03878e-05
89 0.0143061 9.7877e-06
90 0.0143082 9.27387e-06
91 0.0143103 8.80835e-06
92 0.0143121 8.45566e-06
93 0.0143135 8.21077e-06
94 0.0143151 7.98294e-06
95 0.0143165 7.8055e-06
96 0.0143177 7.68178e-06
97 0.0143189 7.56482e-06
98 0.0143206 7.43237e-06
99 0.0143228 7.27037e-06
100 0.0143242 7.17791e-06
101 0.0143257 7.09049e-06
102 0.014327 7.02327e-06
103 0.0143288 6.9418e-06
104 0.0143311 6.8452e-06
105 0.0143336 6.74349e-06
106 0.0143367 6.624e-06
107 0.0143404 6.48596e-06
108 0.0143461 6.27429e-06
109 0.0143535 5.99176e-06
110 0.0143613 5.68597e-06
111 0.0143694 5.35168e-06
112 0.0143765 5.04066e-06
113 0.0143833 4.72771e-06
114 0.0143877 4.51465e-06
115 0.0143904 4.38107e-06
116 0.0143933 4.23308e-06
117 0.0143962 4.07522e-06
118 0.0144015 3.77907e-06
119 0.0144076 3.40328e-06
120 0.0144133 3.00871e-06
121 0.0144176 2.66389e-06
122 0.0144202 2.43637e-06
123 0.0144214 2.32099e-06
124 0.0144222 2.2377e-06
125 0.0144227 2.18064e-06
126 0.014423 2.14212e-06
127 0.0144232 2.10499e-06
128 0.0144233 2.072e-06
129 0.0144234 2.04297e-06
130 0.0144235 2.02165e-06
131 0.0144235 2.00704e-06
132 0.0144234 1.99479e-06
133 0.0144233 1.97989e-06
134 0.014423 1.95711e-06
135 0.0144225 1.91592e-06
136 0.0144218 1.85419e-06
137 0.0144208 1.77727e-06
138 0.0144198 1.6913e-06
139 0.0144186 1.5968e-06
140 0.0144176 1.5121e-06
141 0.0144169 1.4526e-06
142 0.0144163 1.40065e-06
143 0.0144155 1.33069e-06
144 0.0144147 1.26955e-06
145 0.0144142 1.2243e-06
146 0.0144136 1.17768e-06
147 0.014413 1.127e-06
148 0.0144124 1.07144e-06
149 0.0144117 1.0135e-06
150 0.0144111 9.54502e-07
151 0.0144105 9.04208e-07
152 0.01441 8.58596e-07
153 0.0144094 8.00727e-07
154 0.0144089 7.50779e-07
155 0.0144085 7.02476e-07
156 0.014408 6.50433e-07
157 0.0144076 5.96077e-07
158 0.0144072 5.44102e-07
159 0.0144069 5.0022e-07
160 0.0144066 4.48314e-07
161 0.0144063 3.98242e-07
162 0.014406 3.41196e-07
163 0.0144058 3.0527e-07
164 0.0144057 2.76871e-07
165 0.0144057 2.61083e-07
166 0.0144056 2.48006e-07
167 0.0144056 2.3765e-07
168 0.0144055 2.18456e-07
169 0.0144055 1.98036e-07
170 0.0144054 1.81569e-07
171 0.0144054 1.65261e-07
172 0.0144053 1.52933e-07
173 0.0144053 1.42894e-07
174 0.0144053 1.34545e-07
175 0.0144053 1.2744e-07
176 0.0144053 1.20721e-07
177 0.0144053 1.10821e-07
178 0.0144052 9.50389e-08
179 0.0144052 8.32968e-08
180 0.0144052 7.37113e-08
181 0.0144052 6.48759e-08
182 0.0144052 5.59726e-08
183 0.0144052 4.93956e-08
184 0.0144052 4.35272e-08
185 0.0144051 3.83302e-08
186 0.0144051 3.29717e-08
187 0.0144051 2.66001e-08
188 0.0144051 2.04855e-08
189 0.0144051 1.52699e-08
190 0.0144051 1.28768e-08
191 0.0144051 1.106e-08
192 0.0144051 9.8794e-09
193 0.0144051 8.77624e-09
194 0.0144051 7.77059e-09
195 0.0144051 6.84277e-09
196 0.0144051 5.81445e-09
197 0.0144051 4.83195e-09
198 0.0144051 4.1617e-09
199 0.0144051 3.74837e-09
200 0.0144051 3.4555e-09
201 0.0144051 3.14011e-09
202 0.0144051 2.83244e-09
203 0.0144051 2.42937e-09
204 0.0144051 2.10885e-09
205 0.0144051 1.83772e-09
206 0.0144051 1.61039e-09
207 0.0144051 1.45516e-09
208 0.0144051 1.34175e-09
209 0.0144051 1.25166e-09
210 0.0144051 1.17064e-09
211 0.0144051 1.08868e-09
212 0.0144051 1.02039e-09
213 0.0144051 9.6925e-10
214 0.0144051 9.35395e-10
215 0.0144051 9.18742e-10
216 0.0144051 9.03977e-10
217 0.0144051 8.87905e-10
218 0.0144051 8.77511e-10
219 0.0144051 8.69592e-10
220 0.0144051 8.60672e-10
221 0.0144051 8.50287e-10
222 0.0144051 8.37335e-10
223 0.0144051 8.27515e-10
224 0.0144051 8.12901e-10
225 0.0144051 7.98714e-10
226 0.0144051 7.84017e-10
227 0.0144051 7.70122e-10
228 0.0144051 7.55266e-10
229 0.0144051 7.29889e-10
230 0.0144051 7.01057e-10
231 0.0144051 6.81908e-10
232 0.0144051 6.70196e-10
233 0.0144051 6.62945e-10
234 0.0144051 6.56745e-10
235 0.0144051 6.5101e-10
236 0.0144051 6.43395e-10
237 0.0144051 6.33305e-10
238 0.0144051 6.19224e-10
239 0.0144051 5.99774e-10
240 0.0144051 5.60282e-10
241 0.0144051 5.20184e-10
242 0.0144051 4.89918e-10
243 0.0144051 4.61892e-10
244 0.0144051 4.36646e-10
245 0.0144051 4.07344e-10
246 0.0144051 3.73876e-10
247 0.0144051 3.3316e-10
248 0.0144051 2.81117e-10
249 0.0144051 2.42065e-10
250 0.0144051 2.03686e-10
251 0.0144051 1.65864e-10
252 0.0144051 1.33849e-10
253 0.0144051 1.10808e-10
254 0.0144051 9.55976e-11
255 0.0144051 8.48777e-11
256 0.0144051 7.6494e-11
257 0.0144051 6.65398e-11
258 0.0144051 5.80772e-11
259 0.0144051 4.7937e-11
260 0.0144051 3.8598e-11
261 0.0144051 3.1379e-11
262 0.0144051 2.60985e-11
263 0.0144051 2.25428e-11
264 0.0144051 1.97471e-11
265 0.0144051 1.76878e-11
266 0.0144051 1.5924e-11
267 0.0144051 1.48909e-11
268 0.0144051 1.41e-11
269 0.0144051 1.31511e-11
270 0.0144051 1.20918e-11
271 0.0144051 1.09306e-11
272 0.0144051 9.93293e-12
273 0.0144051 8.67202e-12
274 0.0144051 7.71332e-12
275 0.0144051 6.95487e-12
276 0.0144051 6.16799e-12
277 0.0144051 5.46686e-12
278 0.0144051 4.94809e-12
279 0.0144051 4.30612e-12
280 0.0144051 3.38379e-12
281 0.0144051 2.44479e-12
282 0.0144051 1.83216e-12
283 0.0144051 1.51449e-12
284 0.0144051 1.32913e-12
285 0.0144051 1.20384e-12
286 0.0144051 1.07178e-12
287 0.0144051 9.42217e-13
288 0.0144051 8.41563e-13
289 0.0144051 7.58828e-13
290 0.0144051 6.79196e-13
291 0.0144051 6.13266e-13
292 0.0144051 5.55236e-13
293 0.0144051 5.12734e-13
294 0.0144051 4.68855e-13
295 0.0144051 4.21579e-13
296 0.0144051 3.69974e-13
297 0.0144051 3.27707e-13
298 0.0144051 2.7992e-13
299 0.0144051 2.31659e-13
300 0.0144051 1.90983e-13
301 0.0144051 1.61125e-13
302 0.0144051 1.42155e-13
303 0.0144051 1.28732e-13
304 0.0144051 1.19623e-13
305 0.0144051 1.11062e-13
306 0.0144051 1.0223e-13
307 0.0144051 9.53685e-14
308 0.0144051 8.8333e-14
309 0.0144051 8.14396e-14
310 0.0144051 7.51056e-14
311 0.0144051 7.08446e-14
312 0.0144051 6.48992e-14
313 0.0144051 5.77371e-14
314 0.0144051 5.12489e-14
315 0.0144051 4.72213e-14
316 0.0144051 4.47561e-14
317 0.0144051 4.25128e-14
318 0.0144051 4.07924e-14
319 0.0144051 3.89122e-14
320 0.0144051 3.6828e-14
321 0.0144051 3.40457e-14
322 0.0144051 2.93314e-14
323 0.0144051 2.34188e-14
324 0.0144051 1.8893e-14
325 0.0144051 1.55822e-14
326 0.0144051 1.32948e-14
327 0.0144051 1.12771e-14
328 0.0144051 9.64532e-15
329 0.0144051 8.44262e-15
330 0.0144051 7.78041e-15
331 0.0144051 7.1126e-15
332 0.0144051 6.47842e-15
333 0.0144051 5.73163e-15
334 0.0144051 4.92119e-15
335 0.0144051 4.35978e-15
336 0.0144051 3.72691e-15
337 0.0144051 3.2433e-15
338 0.0144051 2.84117e-15
339 0.0144051 2.37774e-15
340 0.0144051 1.86917e-15
341 0.0144051 1.53597e-15
342 0.0144051 1.29935e-15
343 0.0144051 1.10531e-15
344 0.0144051 9.68251e-16
345 0.0144051 8.64032e-16
346 0.0144051 8.09693e-16
347 0.0144051 7.59862e-16
348 0.0144051 7.12662e-16
349 0.0144051 6.72865e-16
350 0.0144051 6.53754e-16
351 0.0144051 6.47508e-16
352 0.0144051 6.61593e-16
353 0.0144051 6.9283e-16
354 0.0144051 7.26782e-16
355 0.0144051 7.94008e-16
356 0.0144051 9.20132e-16
357 0.0144051 1.1361e-15
358 0.0144051 1.48072e-15
359 0.0144051 1.95997e-15
360 0.0144051 2.51871e-15
361 0.0144051 3.26613e-15
362 0.0144051 4.18909e-15
363 0.0144051 5.40721e-15
364 0.0144051 7.20086e-15
365 0.0144051 9.31548e-15
366 0.0144051 1.1948e-14
367 0.0144051 1.52089e-14
368 0.0144051 1.84907e-14
369 0.0144051 2.26769e-14
370 0.0144051 2.6751e-14
371 0.0144051 3.0814e-14
372 0.0144051 3.45977e-14
373 0.0144051 3.80468e-14
374 0.0144051 4.23724e-14
375 0.0144051 4.75192e-14
376 0.0144051 5.43234e-14
377 0.0144051 6.27154e-14
378 0.0144051 7.11122e-14
379 0.0144051 7.78999e-14
380 0.0144051 8.63555e-14
381 0.0144051 9.48195e-14
382 0.0144051 1.06077e-13
383 0.0144051 1.21054e-13
384 0.0144051 1.42884e-13
385 0.0144051 1.6967e-13
386 0.0144051 2.02965e-13
387 0.0144051 2.38025e-13
388 0.0144051 2.81729e-13
389 0.0144051 3.24645e-13
390 0.0144051 3.70959e-13
391 0.0144051 4.29317e-13
392 0.0144051 4.89811e-13
393 0.0144051 5.67169e-13
394 0.0144051 6.75728e-13
395 0.0144051 8.07438e-13
396 0.0144051 9.31224e-13
397 0.0144051 1.04836e-12
398 0.0144051 1.20514e-12
399 0.0144051 1.38674e-12
400 0.0144051 1.58079e-12
401 0.0144051 1.76122e-12
402 0.0144051 2.03361e-12
403 0.0144051 2.37868e-12
404 0.0144051 2.97234e-12
405 0.0144051 3.93152e-12
406 0.0144051 4.97333e-12
407 0.0144051 5.82571e-12
408 0.0144051 6.47611e-12
409 0.0144051 7.23579e-12
410 0.0144051 8.11312e-12
411 0.0144051 9.43191e-12
412 0.0144051 1.09934e-11
413 0.0144051 1.39662e-11
414 0.0144051 1.64147e-11
415 0.0144051 1.82513e-11
416 0.0144051 1.99197e-11
417 0.0144051 2.24535e-11
418 0.0144051 2.58379e-11
419 0.0144051 3.04316e-11
420 0.0144051 3.74717e-11
421 0.0144051 4.50823e-11
422 0.0144051 5.30824e-11
423 0.0144051 6.0889e-11
424 0.0144051 7.01474e-11
425 0.0144051 8.13126e-11
426 0.0144051 9.10324e-11
427 0.0144051 1.03049e-10
428 0.0144051 1.14169e-10
429 0.0144051 1.30793e-10
430 0.0144051 1.41619e-10
431 0.0144051 1.50908e-10
432 0.0144051 1.55356e-10
433 0.0144051 1.58768e-10
434 0.0144051 1.6139e-10
435 0.0144051 1.63902e-10
436 0.0144051 1.67168e-10
437 0.0144051 1.69592e-10
438 0.0144051 1.72567e-10
439 0.0144051 1.75196e-10
440 0.0144051 1.7855e-10
441 0.0144051 1.81924e-10
442 0.0144051 1.85362e-10
443 0.0144051 1.88951e-10
444 0.0144051 1.92743e-10
445 0.0144051 1.98672e-10
446 0.0144051 2.08516e-10
447 0.0144051 2.24345e-10
448 0.0144051 2.47037e-10
449 0.0144051 2.82994e-10
450 0.0144051 3.34399e-10
451 0.0144051 3.86575e-10
452 0.0144051 4.45783e-10
453 0.0144051 5.37681e-10
454 0.0144051 6.41294e-10
455 0.0144051 7.52799e-10
456 0.0144051 8.59073e-10
457 0.0144051 9.97482e-10
458 0.0144051 1.21118e-09
459 0.0144051 1.39811e-09
460 0.0144051 1.626e-09
461 0.0144051 1.956e-09
462 0.0144051 2.42736e-09
463 0.0144051 3.24565e-09
464 0.0144051 4.43105e-09
465 0.0144051 7.1551e-09
466 0.0144051 9.99556e-09
467 0.0144051 1.26225e-08
468 0.0144051 1.60774e-08
469 0.0144051 1.91164e-08
470 0.0144051 2.20915e-08
471 0.0144051 2.54665e-08
472 0.0144051 3.19383e-08
473 0.0144051 4.12272e-08
474 0.0144051 5.29526e-08
475 0.014405 6.81143e-08
476 0.014405 8.64421e-08
477 0.0144049 9.80433e-08
478 0.0144049 1.05735e-07
479 0.0144049 1.11093e-07
480 0.0144049 1.17125e-07
481 0.0144048 1.23523e-07
482 0.0144048 1.3172e-07
483 0.0144048 1.41106e-07
484 0.0144047 1.5114e-07
485 0.0144047 1.59187e-07
486 0.0144046 1.66629e-07
487 0.0144046 1.78456e-07
488 0.0144045 1.88016e-07
489 0.0144045 1.93325e-07
490 0.0144045 1.97652e-07
491 0.0144045 2.02454e-07
492 0.0144044 2.05697e-07
493 0.0144044 2.08292e-07
494 0.0144044 2.09908e-07
495 0.0144044 2.11667e-07
496 0.0144044 2.13299e-07
497 0.0144044 2.14997e-07
498 0.0144044 2.17337e-07
499 0.0144044 2.21207e-07


==> figures/data/waveguide/F001.00_P030.00_N0016_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.922354 0.156077
1 0.891513 0.120636
2 0.863338 0.102979
3 0.833173 0.0914355
4 0.803829 0.0838697
5 0.769598 0.0777786
6 0.734781 0.073364
7 0.683083 0.0682038
8 0.635271 0.0638549
9 0.553803 0.0558789
10 0.462863 0.0449257
11 0.409568 0.0352271
12 0.383978 0.0282171
13 0.371506 0.0235783
14 0.364173 0.020324
15 0.358846 0.0178419
16 0.355282 0.0163975
17 0.351859 0.0152118
18 0.349589 0.0145792
19 0.347499 0.0142394
20 0.34228 0.013625
21 0.336305 0.0129851
22 0.330172 0.0123565
23 0.324253 0.0117792
24 0.319773 0.0113713
25 0.315639 0.0110366
26 0.311965 0.0107783
27 0.310225 0.0106896
28 0.308584 0.010641
29 0.305131 0.0105671
30 0.290115 0.0102749
31 0.248476 0.00943096
32 0.215816 0.00872412
33 0.195125 0.00825517
34 0.174968 0.007789
35 0.150922 0.00720319
36 0.126342 0.0065534
37 0.0982168 0.00571495
38 0.0757867 0.00494226
39 0.0564417 0.00416195
40 0.0406617 0.00339029
41 0.0318871 0.00285547
42 0.0275577 0.00254298
43 0.0233789 0.00217942
44 0.0193106 0.00170941
45 0.0166926 0.00125426
46 0.015535 0.000935924
47 0.0150564 0.000739412
48 0.0148458 0.000624888
49 0.0147109 0.000542651
50 0.0146458 0.000501183
51 0.0145947 0.000470076
52 0.0145505 0.000439648
53 0.0145076 0.000408754
54 0.0144725 0.000381326
55 0.0144464 0.000356678
56 0.0144233 0.000334792
57 0.0143998 0.0003117
58 0.0143852 0.000296399
59 0.0143721 0.000281334
60 0.014361 0.000267041
61 0.014352 0.000254254
62 0.0143458 0.000246217
63 0.0143407 0.000240126
64 0.0143367 0.000235427
65 0.0143331 0.000231399
66 0.0143291 0.000227028
67 0.0143254 0.000222824
68 0.0143229 0.000219903
69 0.0143213 0.000218107
70 0.0143197 0.000216241
71 0.0143181 0.000213942
72 0.0143159 0.000210858
73 0.0143142 0.000208021
74 0.0143133 0.000205943
75 0.0143128 0.000204302
76 0.0143127 0.000203045
77 0.014313 0.000202051
78 0.0143133 0.000201415
79 0.0143139 0.00020094
80 0.0143147 0.00020067
81 0.0143156 0.000200577
82 0.0143167 0.000200492
83 0.0143181 0.00020053
84 0.0143208 0.000200715
85 0.0143244 0.000200991
86 0.0143277 0.000201321
87 0.0143299 0.000201451
88 0.0143327 0.000201511
89 0.0143349 0.000201579
90 0.0143371 0.000201692
91 0.0143392 0.000201815
92 0.0143409 0.000201923
93 0.0143424 0.000202052
94 0.0143439 0.00020219
95 0.0143454 0.000202309
96 0.0143465 0.000202423
97 0.0143478 0.000202554
98 0.0143494 0.000202681
99 0.0143516 0.000202816
100 0.014353 0.000202902
101 0.0143545 0.000202986
102 0.0143558 0.000203034
103 0.0143576 0.000203075
104 0.0143599 0.000203113
105 0.0143625 0.00020313
106 0.0143655 0.000203151
107 0.0143692 0.000203217
108 0.0143749 0.000203308
109 0.0143824 0.000203386
110 0.0143902 0.000203463
111 0.0143983 0.00020357
112 0.0144055 0.000203656
113 0.0144123 0.000203683
114 0.0144167 0.000203659
115 0.0144194 0.000203616
116 0.0144223 0.000203523
117 0.0144253 0.000203404
118 0.0144306 0.000203193
119 0.0144367 0.000202945
120 0.0144425 0.000202701
121 0.0144469 0.000202516
122 0.0144495 0.000202431
123 0.0144507 0.000202395
124 0.0144515 0.000202366
125 0.0144519 0.000202343
126 0.0144522 0.000202326
127 0.0144525 0.000202308
128 0.0144526 0.000202291
129 0.0144527 0.000202277
130 0.0144528 0.000202267
131 0.0144527 0.000202259
132 0.0144527 0.000202254
133 0.0144526 0.00020225
134 0.0144523 0.000202243
135 0.0144518 0.000202234
136 0.0144511 0.000202233
137 0.0144501 0.000202245
138 0.014449 0.000202259
139 0.0144479 0.000202284
140 0.0144469 0.000202311
141 0.0144462 0.000202321
142 0.0144455 0.000202323
143 0.0144447 0.000202324
144 0.014444 0.000202329
145 0.0144434 0.000202334
146 0.0144429 0.000202343
147 0.0144423 0.000202353
148 0.0144416 0.000202363
149 0.0144409 0.000202373
150 0.0144403 0.000202388
151 0.0144397 0.0002024
152 0.0144392 0.000202408
153 0.0144386 0.000202413
154 0.0144382 0.000202418
155 0.0144377 0.000202423
156 0.0144372 0.000202425
157 0.0144368 0.000202426
158 0.0144364 0.000202418
159 0.0144361 0.000202409
160 0.0144358 0.000202402
161 0.0144355 0.000202399
162 0.0144352 0.000202396
163 0.014435 0.000202395
164 0.0144349 0.000202395
165 0.0144349 0.000202396
166 0.0144348 0.000202397
167 0.0144348 0.000202398
168 0.0144347 0.000202398
169 0.0144347 0.000202395
170 0.0144346 0.00020239
171 0.0144346 0.000202386
172 0.0144345 0.000202383
173 0.0144345 0.000202382
174 0.0144345 0.000202382
175 0.0144345 0.000202382
176 0.0144345 0.000202382
177 0.0144345 0.000202383
178 0.0144344 0.000202384
179 0.0144344 0.000202385
180 0.0144344 0.000202386
181 0.0144344 0.000202387
182 0.0144344 0.000202387
183 0.0144344 0.000202387
184 0.0144343 0.000202388
185 0.0144343 0.000202388
186 0.0144343 0.000202389
187 0.0144343 0.000202389
188 0.0144343 0.000202389
189 0.0144343 0.00020239
190 0.0144343 0.00020239
191 0.0144343 0.00020239
192 0.0144343 0.00020239
193 0.0144343 0.00020239
194 0.0144343 0.00020239
195 0.0144343 0.00020239
196 0.0144343 0.00020239
197 0.0144343 0.00020239
198 0.0144343 0.00020239
199 0.0144343 0.00020239
200 0.0144343 0.00020239
201 0.0144343 0.00020239
202 0.0144343 0.00020239
203 0.0144343 0.00020239
204 0.0144343 0.00020239
205 0.0144343 0.00020239
206 0.0144343 0.00020239
207 0.0144343 0.00020239
208 0.0144343 0.00020239
209 0.0144343 0.00020239
210 0.0144343 0.00020239
211 0.0144343 0.00020239
212 0.0144343 0.00020239
213 0.0144343 0.00020239
214 0.0144343 0.00020239
215 0.0144343 0.00020239
216 0.0144343 0.00020239
217 0.0144343 0.00020239
218 0.0144343 0.00020239
219 0.0144343 0.00020239
220 0.0144343 0.00020239
221 0.0144343 0.00020239
222 0.0144343 0.00020239
223 0.0144343 0.00020239
224 0.0144343 0.00020239
225 0.0144343 0.00020239
226 0.0144343 0.00020239
227 0.0144343 0.00020239
228 0.0144343 0.00020239
229 0.0144343 0.00020239
230 0.0144343 0.00020239
231 0.0144343 0.00020239
232 0.0144343 0.00020239
233 0.0144343 0.00020239
234 0.0144343 0.00020239
235 0.0144343 0.00020239
236 0.0144343 0.00020239
237 0.0144343 0.00020239
238 0.0144343 0.00020239
239 0.0144343 0.00020239
240 0.0144343 0.00020239
241 0.0144343 0.00020239
242 0.0144343 0.00020239
243 0.0144343 0.00020239
244 0.0144343 0.00020239
245 0.0144343 0.00020239
246 0.0144343 0.00020239
247 0.0144343 0.00020239
248 0.0144343 0.00020239
249 0.0144343 0.00020239
250 0.0144343 0.00020239
251 0.0144343 0.00020239
252 0.0144343 0.00020239
253 0.0144343 0.00020239
254 0.0144343 0.00020239
255 0.0144343 0.00020239
256 0.0144343 0.00020239
257 0.0144343 0.00020239
258 0.0144343 0.00020239
259 0.0144343 0.00020239
260 0.0144343 0.00020239
261 0.0144343 0.00020239
262 0.0144343 0.00020239
263 0.0144343 0.00020239
264 0.0144343 0.00020239
265 0.0144343 0.00020239
266 0.0144343 0.00020239
267 0.0144343 0.00020239
268 0.0144343 0.00020239
269 0.0144343 0.00020239
270 0.0144343 0.00020239
271 0.0144343 0.00020239
272 0.0144343 0.00020239
273 0.0144343 0.00020239
274 0.0144343 0.00020239
275 0.0144343 0.00020239
276 0.0144343 0.00020239
277 0.0144343 0.00020239
278 0.0144343 0.00020239
279 0.0144343 0.00020239
280 0.0144343 0.00020239
281 0.0144343 0.00020239
282 0.0144343 0.00020239
283 0.0144343 0.00020239
284 0.0144343 0.00020239
285 0.0144343 0.00020239
286 0.0144343 0.00020239
287 0.0144343 0.00020239
288 0.0144343 0.00020239
289 0.0144343 0.00020239
290 0.0144343 0.00020239
291 0.0144343 0.00020239
292 0.0144343 0.00020239
293 0.0144343 0.00020239
294 0.0144343 0.00020239
295 0.0144343 0.00020239
296 0.0144343 0.00020239
297 0.0144343 0.00020239
298 0.0144343 0.00020239
299 0.0144343 0.00020239
300 0.0144343 0.00020239
301 0.0144343 0.00020239
302 0.0144343 0.00020239
303 0.0144343 0.00020239
304 0.0144343 0.00020239
305 0.0144343 0.00020239
306 0.0144343 0.00020239
307 0.0144343 0.00020239
308 0.0144343 0.00020239
309 0.0144343 0.00020239
310 0.0144343 0.00020239
311 0.0144343 0.00020239
312 0.0144343 0.00020239
313 0.0144343 0.00020239
314 0.0144343 0.00020239
315 0.0144343 0.00020239
316 0.0144343 0.00020239
317 0.0144343 0.00020239
318 0.0144343 0.00020239
319 0.0144343 0.00020239
320 0.0144343 0.00020239
321 0.0144343 0.00020239
322 0.0144343 0.00020239
323 0.0144343 0.00020239
324 0.0144343 0.00020239
325 0.0144343 0.00020239
326 0.0144343 0.00020239
327 0.0144343 0.00020239
328 0.0144343 0.00020239
329 0.0144343 0.00020239
330 0.0144343 0.00020239
331 0.0144343 0.00020239
332 0.0144343 0.00020239
333 0.0144343 0.00020239
334 0.0144343 0.00020239
335 0.0144343 0.00020239
336 0.0144343 0.00020239
337 0.0144343 0.00020239
338 0.0144343 0.00020239
339 0.0144343 0.00020239
340 0.0144343 0.00020239
341 0.0144343 0.00020239
342 0.0144343 0.00020239
343 0.0144343 0.00020239
344 0.0144343 0.00020239
345 0.0144343 0.00020239
346 0.0144343 0.00020239
347 0.0144343 0.00020239
348 0.0144343 0.00020239
349 0.0144343 0.00020239
350 0.0144343 0.00020239
351 0.0144343 0.00020239
352 0.0144343 0.00020239
353 0.0144343 0.00020239
354 0.0144343 0.00020239
355 0.0144343 0.00020239
356 0.0144343 0.00020239
357 0.0144343 0.00020239
358 0.0144343 0.00020239
359 0.0144343 0.00020239
360 0.0144343 0.00020239
361 0.0144343 0.00020239
362 0.0144343 0.00020239
363 0.0144343 0.00020239
364 0.0144343 0.00020239
365 0.0144343 0.00020239
366 0.0144343 0.00020239
367 0.0144343 0.00020239
368 0.0144343 0.00020239
369 0.0144343 0.00020239
370 0.0144343 0.00020239
371 0.0144343 0.00020239
372 0.0144343 0.00020239
373 0.0144343 0.00020239
374 0.0144343 0.00020239
375 0.0144343 0.00020239
376 0.0144343 0.00020239
377 0.0144343 0.00020239
378 0.0144343 0.00020239
379 0.0144343 0.00020239
380 0.0144343 0.00020239
381 0.0144343 0.00020239
382 0.0144343 0.00020239
383 0.0144343 0.00020239
384 0.0144343 0.00020239
385 0.0144343 0.00020239
386 0.0144343 0.00020239
387 0.0144343 0.00020239
388 0.0144343 0.00020239
389 0.0144343 0.00020239
390 0.0144343 0.00020239
391 0.0144343 0.00020239
392 0.0144343 0.00020239
393 0.0144343 0.00020239
394 0.0144343 0.00020239
395 0.0144343 0.00020239
396 0.0144343 0.00020239
397 0.0144343 0.00020239
398 0.0144343 0.00020239
399 0.0144343 0.00020239
400 0.0144343 0.00020239
401 0.0144343 0.00020239
402 0.0144343 0.00020239
403 0.0144343 0.00020239
404 0.0144343 0.00020239
405 0.0144343 0.00020239
406 0.0144343 0.00020239
407 0.0144343 0.00020239
408 0.0144343 0.00020239
409 0.0144343 0.00020239
410 0.0144343 0.00020239
411 0.0144343 0.00020239
412 0.0144343 0.00020239
413 0.0144343 0.00020239
414 0.0144343 0.00020239
415 0.0144343 0.00020239
416 0.0144343 0.00020239
417 0.0144343 0.00020239
418 0.0144343 0.00020239
419 0.0144343 0.00020239
420 0.0144343 0.00020239
421 0.0144343 0.00020239
422 0.0144343 0.00020239
423 0.0144343 0.00020239
424 0.0144343 0.00020239
425 0.0144343 0.00020239
426 0.0144343 0.00020239
427 0.0144343 0.00020239
428 0.0144343 0.00020239
429 0.0144343 0.00020239
430 0.0144343 0.00020239
431 0.0144343 0.00020239
432 0.0144343 0.00020239
433 0.0144343 0.00020239
434 0.0144343 0.00020239
435 0.0144343 0.00020239
436 0.0144343 0.00020239
437 0.0144343 0.00020239
438 0.0144343 0.00020239
439 0.0144343 0.00020239
440 0.0144343 0.00020239
441 0.0144343 0.00020239
442 0.0144343 0.00020239
443 0.0144343 0.00020239
444 0.0144343 0.00020239
445 0.0144343 0.00020239
446 0.0144343 0.00020239
447 0.0144343 0.00020239
448 0.0144343 0.00020239
449 0.0144343 0.00020239
450 0.0144343 0.00020239
451 0.0144343 0.00020239
452 0.0144343 0.00020239
453 0.0144343 0.00020239
454 0.0144343 0.00020239
455 0.0144343 0.00020239
456 0.0144343 0.00020239
457 0.0144343 0.00020239
458 0.0144343 0.00020239
459 0.0144343 0.00020239
460 0.0144343 0.00020239
461 0.0144343 0.00020239
462 0.0144343 0.00020239
463 0.0144343 0.00020239
464 0.0144343 0.00020239
465 0.0144343 0.00020239
466 0.0144343 0.00020239
467 0.0144343 0.00020239
468 0.0144343 0.00020239
469 0.0144343 0.000202389
470 0.0144343 0.000202389
471 0.0144343 0.000202389
472 0.0144343 0.000202388
473 0.0144343 0.000202387
474 0.0144343 0.000202386
475 0.0144342 0.000202382
476 0.0144342 0.000202377
477 0.0144341 0.000202373
478 0.0144341 0.000202371
479 0.0144341 0.000202369
480 0.0144341 0.000202367
481 0.014434 0.000202365
482 0.014434 0.000202361
483 0.014434 0.000202357
484 0.0144339 0.000202353
485 0.0144339 0.00020235
486 0.0144338 0.000202347
487 0.0144338 0.000202341
488 0.0144337 0.000202336
489 0.0144337 0.000202334
490 0.0144337 0.000202332
491 0.0144337 0.00020233
492 0.0144336 0.000202328
493 0.0144336 0.000202327
494 0.0144336 0.000202327
495 0.0144336 0.000202326
496 0.0144336 0.000202326
497 0.0144336 0.000202326
498 0.0144336 0.000202326
499 0.0144336 0.000202327


==> figures/data/waveguide/F001.00_P030.00_N0016_O00_C00.240/freq.txt <==
0.0139033 0.301926


==> figures/data/waveguide/F001.00_P030.00_N0016_O00_C00.240/full_wave.txt <==
N err mis
0 0.955777 0.227459
1 0.900375 0.19974
2 0.850723 0.197119
3 0.80031 0.195771
4 0.7469 0.194767
5 0.690536 0.193915
6 0.629047 0.193156
7 0.56179 0.192415
8 0.479921 0.179258
9 0.439376 0.121559
10 0.431124 0.101134
11 0.429776 0.088221
12 0.426238 0.0791594
13 0.422641 0.0706901
14 0.421709 0.0648983
15 0.420161 0.0601434
16 0.417242 0.0567777
17 0.413158 0.0535222
18 0.409053 0.0496146
19 0.405853 0.0473655
20 0.403508 0.0448038
21 0.402134 0.0422259
22 0.401311 0.041073
23 0.400683 0.0389973
24 0.400086 0.0378108
25 0.399438 0.0372707
26 0.398427 0.0358534
27 0.396747 0.0338944
28 0.394525 0.0322842
29 0.392248 0.0312931
30 0.390149 0.0310026
31 0.387913 0.0307289
32 0.385119 0.0301846
33 0.381564 0.0293051
34 0.37737 0.0279943
35 0.37304 0.0268729
36 0.368883 0.0259663
37 0.365143 0.0251872
38 0.36203 0.0247532
39 0.359383 0.0245919
40 0.356847 0.0245271
41 0.354252 0.024443
42 0.351541 0.0243235
43 0.348566 0.0240994
44 0.345133 0.0236367
45 0.341182 0.0229157
46 0.336897 0.0220468
47 0.332539 0.0212628
48 0.328369 0.0206767
49 0.324414 0.0202331
50 0.320671 0.0198682
51 0.317094 0.0195357
52 0.313667 0.0191564
53 0.310424 0.0186741
54 0.307499 0.0181087
55 0.304997 0.0175529
56 0.302934 0.0170935
57 0.301251 0.0167351
58 0.299869 0.0164561
59 0.298698 0.0162372
60 0.297645 0.0160674
61 0.296604 0.0159337
62 0.295509 0.0158246
63 0.294334 0.0157355
64 0.293105 0.0156595
65 0.291857 0.0155901
66 0.290624 0.0155244
67 0.289416 0.0154616
68 0.288214 0.0153989
69 0.287001 0.0153345
70 0.285761 0.0152698
71 0.284499 0.0152063
72 0.2832 0.0151419
73 0.281859 0.0150718
74 0.280439 0.0149918
75 0.278926 0.0148972
76 0.27728 0.0147789
77 0.275481 0.0146257
78 0.273495 0.0144299
79 0.271324 0.0141896
80 0.268975 0.0139082
81 0.266501 0.0135951
82 0.263955 0.0132682
83 0.261411 0.0129506
84 0.258913 0.0126604
85 0.256504 0.012403
86 0.254192 0.0121736
87 0.251995 0.0119661
88 0.249911 0.0117781
89 0.247949 0.0116086
90 0.246102 0.011456
91 0.244373 0.0113185
92 0.242752 0.0111952
93 0.241236 0.0110848
94 0.239814 0.010985
95 0.238477 0.0108921
96 0.237215 0.0108008
97 0.23602 0.0107055
98 0.234894 0.0106029
99 0.233844 0.0104939
100 0.232884 0.0103836
101 0.232027 0.0102784
102 0.231285 0.0101831
103 0.230653 0.0101004
104 0.23013 0.0100309
105 0.229698 0.00997408
106 0.229341 0.00992812
107 0.229036 0.00989053
108 0.228768 0.00985834
109 0.228511 0.00982851
110 0.228255 0.00979828
111 0.227978 0.00976528
112 0.227676 0.00972758
113 0.227332 0.00968368
114 0.226947 0.00963276
115 0.226509 0.0095752
116 0.226028 0.00951269
117 0.225499 0.00944767
118 0.224934 0.00938245
119 0.224334 0.00931845
120 0.223706 0.00925593
121 0.223046 0.00919403
122 0.222357 0.00913109
123 0.221632 0.00906505
124 0.220868 0.00899386
125 0.22006 0.00891593
126 0.219207 0.00883034
127 0.218307 0.00873702
128 0.217364 0.00863662
129 0.216382 0.00853021
130 0.215369 0.008419
131 0.214331 0.00830419
132 0.213279 0.00818708
133 0.212221 0.00806919
134 0.211168 0.00795246
135 0.210132 0.00783923
136 0.209119 0.00773205
137 0.208139 0.0076333
138 0.207195 0.00754478
139 0.206291 0.00746737
140 0.205423 0.00740094
141 0.204593 0.00734452
142 0.203792 0.00729658
143 0.203018 0.00725541
144 0.202261 0.0072194
145 0.201523 0.00718734
146 0.200793 0.0071584
147 0.200074 0.00713211
148 0.199358 0.00710818
149 0.198647 0.00708643
150 0.197933 0.00706665
151 0.197218 0.00704862
152 0.196493 0.00703204
153 0.195759 0.00701657
154 0.195007 0.00700172
155 0.194235 0.00698689
156 0.193434 0.00697134
157 0.192601 0.00695422
158 0.191727 0.00693461
159 0.190809 0.0069116
160 0.18984 0.00688441
161 0.188818 0.00685244
162 0.187741 0.00681543
163 0.186608 0.00677342
164 0.185421 0.00672678
165 0.184184 0.00667613
166 0.182899 0.00662219
167 0.181572 0.00656576
168 0.180208 0.00650757
169 0.17881 0.0064483
170 0.177386 0.00638852
171 0.175939 0.00632871
172 0.174476 0.00626924
173 0.172999 0.00621034
174 0.171514 0.00615216
175 0.170024 0.00609479
176 0.168535 0.00603825
177 0.167047 0.00598259
178 0.165569 0.0059279
179 0.164101 0.00587437
180 0.16265 0.00582227
181 0.161216 0.00577199
182 0.159808 0.00572396
183 0.158425 0.00567861
184 0.157074 0.00563635
185 0.155752 0.0055975
186 0.154465 0.00556226
187 0.153209 0.00553067
188 0.151986 0.00550266
189 0.150794 0.00547799
190 0.149631 0.00545631
191 0.148493 0.00543718
192 0.14738 0.00542008
193 0.146287 0.00540448
194 0.145213 0.00538986
195 0.144154 0.00537571
196 0.143109 0.00536162
197 0.142076 0.00534723
198 0.141053 0.00533227
199 0.14004 0.00531654
200 0.139036 0.00529988
201 0.138041 0.0052822
202 0.137054 0.00526337
203 0.136078 0.00524331
204 0.135109 0.00522189
205 0.134152 0.00519899
206 0.133204 0.00517449
207 0.132269 0.00514827
208 0.131345 0.00512025
209 0.130436 0.00509038
210 0.129542 0.00505864
211 0.128667 0.0050251
212 0.12781 0.00498987
213 0.126977 0.00495313
214 0.126166 0.00491513
215 0.125383 0.00487617
216 0.124628 0.00483661
217 0.123906 0.00479683
218 0.123215 0.0047572
219 0.122559 0.00471811
220 0.121939 0.00467987
221 0.121356 0.00464275
222 0.12081 0.00460696
223 0.120303 0.00457264
224 0.119832 0.0045399
225 0.119399 0.00450877
226 0.119001 0.00447925
227 0.118639 0.00445136
228 0.118311 0.00442505
229 0.118016 0.00440028
230 0.117752 0.00437703
231 0.117518 0.00435522
232 0.117312 0.0043348
233 0.117132 0.00431568
234 0.116976 0.00429778
235 0.116843 0.00428097
236 0.11673 0.00426511
237 0.116634 0.00425004
238 0.116555 0.00423559
239 0.116489 0.00422155
240 0.116434 0.00420771
241 0.116387 0.00419386
242 0.116348 0.0041798
243 0.116311 0.00416533
244 0.116278 0.0041503
245 0.116243 0.00413457
246 0.116208 0.00411805
247 0.116167 0.00410066
248 0.116122 0.00408238
249 0.116069 0.0040632
250 0.116009 0.00404313
251 0.115939 0.00402222
252 0.115859 0.00400052
253 0.115766 0.00397808
254 0.115662 0.00395496
255 0.115545 0.00393125
256 0.115415 0.00390702
257 0.11527 0.00388234
258 0.115111 0.00385729
259 0.114936 0.00383197
260 0.114747 0.00380646
261 0.114543 0.00378087
262 0.114324 0.00375531
263 0.11409 0.00372989
264 0.113841 0.00370473
265 0.113577 0.00367995
266 0.113298 0.00365567
267 0.113006 0.003632
268 0.112699 0.00360903
269 0.112379 0.00358686
270 0.112045 0.00356554
271 0.111698 0.0035451
272 0.111336 0.00352557
273 0.110962 0.00350693
274 0.110572 0.00348917
275 0.110169 0.00347222
276 0.109751 0.00345602
277 0.109318 0.00344051
278 0.108868 0.0034256
279 0.108404 0.00341121
280 0.107921 0.00339724
281 0.107423 0.0033836
282 0.106905 0.00337021
283 0.10637 0.00335698
284 0.105815 0.00334383
285 0.105242 0.00333068
286 0.104647 0.00331744
287 0.104033 0.00330405
288 0.103398 0.00329043
289 0.102742 0.00327653
290 0.102065 0.00326229
291 0.101367 0.00324765
292 0.100647 0.0032326
293 0.0999074 0.0032171
294 0.099147 0.00320114
295 0.0983669 0.00318474
296 0.0975676 0.00316791
297 0.0967499 0.00315068
298 0.0959151 0.0031331
299 0.0950639 0.00311521
300 0.094198 0.00309708
301 0.0933181 0.00307877
302 0.0924263 0.00306034
303 0.0915233 0.00304187
304 0.0906114 0.00302341
305 0.0896913 0.00300503
306 0.0887655 0.00298679
307 0.0878345 0.00296873
308 0.086901 0.00295092
309 0.0859653 0.00293339
310 0.08503 0.00291618
311 0.0840956 0.00289932
312 0.0831644 0.00288285
313 0.0822368 0.00286677
314 0.0813151 0.00285112
315 0.0803995 0.0028359
316 0.0794921 0.00282112
317 0.0785931 0.00280677
318 0.0777044 0.00279283
319 0.0768261 0.00277931
320 0.07596 0.00276616
321 0.0751062 0.00275336
322 0.0742661 0.00274088
323 0.07344 0.00272868
324 0.0726292 0.0027167
325 0.0718341 0.00270491
326 0.0710558 0.00269325
327 0.0702947 0.00268168
328 0.069552 0.00267016
329 0.0688283 0.00265863
330 0.0681245 0.00264707
331 0.0674416 0.00263543
332 0.0667802 0.00262368
333 0.0661416 0.0026118
334 0.0655262 0.00259976
335 0.0649355 0.00258755
336 0.0643697 0.00257515
337 0.0638304 0.00256257
338 0.0633176 0.00254979
339 0.0628329 0.00253681
340 0.0623763 0.00252366
341 0.061949 0.00251033
342 0.0615509 0.00249685
343 0.0611833 0.00248323
344 0.0608455 0.00246951
345 0.0605388 0.0024557
346 0.0602622 0.00244184
347 0.0600166 0.00242797
348 0.0598011 0.00241411
349 0.059616 0.0024003
350 0.0594603 0.00238659
351 0.059334 0.00237299
352 0.0592357 0.00235954
353 0.0591654 0.00234626
354 0.0591214 0.00233319
355 0.0591033 0.00232034
356 0.0591094 0.00230772
357 0.0591391 0.00229534
358 0.0591906 0.00228322
359 0.0592628 0.00227135
360 0.0593543 0.00225973
361 0.0594638 0.00224835
362 0.0595896 0.0022372
363 0.0597304 0.00222628
364 0.0598846 0.00221556
365 0.0600508 0.00220503
366 0.0602275 0.00219467
367 0.0604132 0.00218446
368 0.0606065 0.00217438
369 0.0608057 0.0021644
370 0.0610098 0.00215451
371 0.0612168 0.00214467
372 0.061426 0.00213487
373 0.0616354 0.00212509
374 0.0618442 0.00211531
375 0.0620507 0.00210551
376 0.062254 0.00209568
377 0.0624526 0.00208579
378 0.0626456 0.00207586
379 0.0628316 0.00206585
380 0.0630099 0.00205578
381 0.063179 0.00204563
382 0.0633385 0.00203542
383 0.0634869 0.00202513
384 0.0636239 0.00201478
385 0.0637483 0.00200437
386 0.0638596 0.00199392
387 0.0639569 0.00198343
388 0.0640398 0.00197291
389 0.0641075 0.00196237
390 0.0641596 0.00195184
391 0.0641956 0.00194132
392 0.0642152 0.00193083
393 0.0642177 0.00192038
394 0.0642032 0.00190998
395 0.0641711 0.00189966
396 0.0641212 0.00188942
397 0.0640534 0.00187927
398 0.0639675 0.00186924
399 0.0638633 0.00185932
400 0.0637408 0.00184952
401 0.0635998 0.00183985
402 0.0634402 0.00183032
403 0.0632621 0.00182092
404 0.0630653 0.00181165
405 0.06285 0.00180253
406 0.0626159 0.00179353
407 0.0623633 0.00178465
408 0.062092 0.00177589
409 0.0618022 0.00176724
410 0.0614938 0.00175869
411 0.0611671 0.00175022
412 0.0608219 0.00174184
413 0.0604586 0.00173351
414 0.0600769 0.00172524
415 0.0596775 0.00171702
416 0.0592601 0.00170882
417 0.0588252 0.00170065
418 0.0583727 0.00169249
419 0.0579033 0.00168433
420 0.0574169 0.00167617
421 0.0569141 0.00166801
422 0.056395 0.00165983
423 0.0558603 0.00165163
424 0.0553103 0.00164342
425 0.0547455 0.00163518
426 0.0541665 0.00162693
427 0.0535737 0.00161867
428 0.0529679 0.00161039
429 0.0523497 0.00160211
430 0.0517199 0.00159382
431 0.051079 0.00158554
432 0.050428 0.00157727
433 0.0497676 0.00156902
434 0.0490987 0.00156079
435 0.0484221 0.00155259
436 0.0477389 0.00154443
437 0.0470499 0.00153632
438 0.0463561 0.00152826
439 0.0456584 0.00152026
440 0.0449581 0.00151233
441 0.0442559 0.00150446
442 0.0435532 0.00149667
443 0.0428508 0.00148895
444 0.0421501 0.0014813
445 0.041452 0.00147374
446 0.0407579 0.00146626
447 0.0400687 0.00145886
448 0.0393858 0.00145153
449 0.0387104 0.00144428
450 0.0380438 0.00143711
451 0.0373872 0.00143001
452 0.0367421 0.00142297
453 0.0361096 0.001416
454 0.0354912 0.00140908
455 0.0348883 0.00140222
456 0.0343023 0.0013954
457 0.0337344 0.00138863
458 0.0331864 0.00138189
459 0.0326594 0.00137518
460 0.0321551 0.0013685
461 0.0316746 0.00136183
462 0.0312195 0.00135518
463 0.030791 0.00134855
464 0.0303904 0.00134192
465 0.0300188 0.00133529
466 0.0296774 0.00132867
467 0.0293672 0.00132204
468 0.0290888 0.00131542
469 0.0288432 0.0013088
470 0.0286306 0.00130218
471 0.0284517 0.00129556
472 0.0283063 0.00128894
473 0.0281947 0.00128233
474 0.0281164 0.00127572
475 0.0280713 0.00126913
476 0.0280583 0.00126256
477 0.0280771 0.001256
478 0.0281263 0.00124947
479 0.0282051 0.00124296
480 0.0283119 0.00123649
481 0.0284457 0.00123005
482 0.0286045 0.00122366
483 0.0287871 0.0012173
484 0.0289917 0.00121099
485 0.0292166 0.00120474
486 0.02946 0.00119853
487 0.0297203 0.00119237
488 0.0299957 0.00118627
489 0.0302844 0.00118023
490 0.0305848 0.00117424
491 0.0308953 0.00116831
492 0.0312142 0.00116243
493 0.0315399 0.0011566
494 0.0318709 0.00115082
495 0.0322058 0.0011451
496 0.0325433 0.00113942
497 0.0328818 0.00113378
498 0.0332203 0.00112819
499 0.0335574 0.00112263
500 0.033892 0.00111711
501 0.034223 0.00111163
502 0.0345494 0.00110617
503 0.0348701 0.00110074
504 0.0351843 0.00109534
505 0.035491 0.00108995
506 0.0357895 0.00108459
507 0.0360788 0.00107924
508 0.0363583 0.00107391
509 0.0366273 0.0010686
510 0.0368852 0.00106329
511 0.0371312 0.001058
512 0.0373649 0.00105272
513 0.0375856 0.00104745
514 0.037793 0.00104219
515 0.0379865 0.00103694
516 0.0381657 0.0010317
517 0.0383303 0.00102648
518 0.0384799 0.00102127
519 0.0386141 0.00101607
520 0.0387327 0.00101089
521 0.0388354 0.00100573
522 0.0389221 0.00100058
523 0.0389924 0.000995462
524 0.0390463 0.000990361
525 0.0390836 0.000985285
526 0.0391042 0.000980235
527 0.039108 0.000975212
528 0.0390949 0.000970218
529 0.0390649 0.000965255
530 0.0390179 0.000960322
531 0.0389541 0.000955423
532 0.0388733 0.000950556
533 0.0387756 0.000945723
534 0.0386611 0.000940924
535 0.0385298 0.000936158
536 0.0383819 0.000931427
537 0.0382174 0.000926728
538 0.0380364 0.000922063
539 0.0378392 0.000917429
540 0.0376258 0.000912827
541 0.0373964 0.000908254
542 0.0371512 0.00090371
543 0.0368905 0.000899194
544 0.0366143 0.000894704
545 0.0363229 0.000890239
546 0.0360166 0.000885797
547 0.0356957 0.000881377
548 0.0353603 0.000876979
549 0.0350109 0.000872601
550 0.0346477 0.000868241
551 0.034271 0.0008639
552 0.0338811 0.000859577
553 0.0334786 0.00085527
554 0.0330637 0.00085098
555 0.0326368 0.000846705
556 0.0321983 0.000842447
557 0.0317488 0.000838205
558 0.0312887 0.000833979
559 0.0308184 0.00082977
560 0.0303384 0.000825577
561 0.0298494 0.000821402
562 0.0293518 0.000817245
563 0.0288463 0.000813106
564 0.0283334 0.000808986
565 0.0278137 0.000804885
566 0.0272881 0.000800805
567 0.026757 0.000796746
568 0.0262213 0.000792708
569 0.0256816 0.000788692
570 0.0251389 0.000784699
571 0.0245938 0.000780729
572 0.0240473 0.000776782
573 0.0235002 0.000772858
574 0.0229536 0.000768959
575 0.0224083 0.000765083
576 0.0218655 0.000761231
577 0.0213263 0.000757402
578 0.0207918 0.000753597
579 0.0202633 0.000749815
580 0.0197421 0.000746056
581 0.0192294 0.00074232
582 0.018727 0.000738605
583 0.0182361 0.000734911
584 0.0177586 0.000731238
585 0.017296 0.000727585
586 0.0168503 0.00072395
587 0.0164231 0.000720335
588 0.0160165 0.000716737
589 0.0156323 0.000713156
590 0.0152727 0.000709591
591 0.0149395 0.000706042
592 0.0146347 0.000702508
593 0.0143601 0.000698988
594 0.0141176 0.000695482
595 0.0139086 0.00069199
596 0.0137344 0.000688511
597 0.0135962 0.000685045
598 0.0134946 0.000681592
599 0.0134299 0.000678151
600 0.0134022 0.000674724
601 0.0134111 0.000671309
602 0.0134557 0.000667907
603 0.0135349 0.000664519
604 0.0136473 0.000661145
605 0.0137911 0.000657785
606 0.0139643 0.000654439
607 0.014165 0.000651109
608 0.0143907 0.000647794
609 0.0146394 0.000644496
610 0.0149087 0.000641214
611 0.0151964 0.000637949
612 0.0155002 0.000634703
613 0.0158181 0.000631474
614 0.016148 0.000628264
615 0.016488 0.000625073
616 0.0168363 0.000621902
617 0.0171912 0.00061875
618 0.017551 0.000615617
619 0.0179144 0.000612504
620 0.0182799 0.000609411
621 0.0186462 0.000606338
622 0.0190122 0.000603284
623 0.0193768 0.00060025
624 0.0197389 0.000597235
625 0.0200976 0.000594238
626 0.0204521 0.00059126
627 0.0208015 0.0005883
628 0.021145 0.000585358
629 0.0214821 0.000582432
630 0.0218119 0.000579524
631 0.0221341 0.000576631
632 0.0224479 0.000573754
633 0.0227529 0.000570892
634 0.0230487 0.000568044
635 0.0233347 0.000565211
636 0.0236105 0.000562391
637 0.0238759 0.000559585
638 0.0241304 0.000556791
639 0.0243738 0.000554009
640 0.0246057 0.00055124
641 0.0248258 0.000548482
642 0.025034 0.000545736
643 0.02523 0.000543001
644 0.0254136 0.000540277
645 0.0255845 0.000537564
646 0.0257428 0.000534862
647 0.0258881 0.000532171
648 0.0260204 0.000529491
649 0.0261396 0.000526822
650 0.0262456 0.000524164
651 0.0263382 0.000521516
652 0.0264175 0.000518881
653 0.0264835 0.000516256
654 0.0265359 0.000513643
655 0.026575 0.000511043
656 0.0266006 0.000508454
657 0.0266128 0.000505877
658 0.0266116 0.000503313
659 0.026597 0.000500761
660 0.0265691 0.000498223
661 0.026528 0.000495697
662 0.0264738 0.000493184
663 0.0264065 0.000490685
664 0.0263262 0.000488199
665 0.0262331 0.000485726
666 0.0261273 0.000483267
667 0.0260089 0.000480822
668 0.0258781 0.00047839
669 0.025735 0.000475971
670 0.0255798 0.000473566
671 0.0254128 0.000471174
672 0.025234 0.000468795
673 0.0250437 0.00046643
674 0.0248421 0.000464077
675 0.0246294 0.000461738
676 0.0244059 0.000459411
677 0.0241719 0.000457096
678 0.0239275 0.000454794
679 0.0236731 0.000452504
680 0.0234089 0.000450227
681 0.0231353 0.000447961
682 0.0228526 0.000445707
683 0.022561 0.000443465
684 0.0222609 0.000441234
685 0.0219528 0.000439015
686 0.0216368 0.000436807
687 0.0213135 0.000434611
688 0.0209832 0.000432425
689 0.0206463 0.000430251
690 0.0203034 0.000428088
691 0.0199547 0.000425935
692 0.0196008 0.000423794
693 0.0192423 0.000421664
694 0.0188795 0.000419544
695 0.0185131 0.000417435
696 0.0181436 0.000415337
697 0.0177715 0.00041325
698 0.0173976 0.000411173
699 0.0170225 0.000409107
700 0.0166469 0.000407052
701 0.0162714 0.000405007
702 0.0158969 0.000402973
703 0.0155241 0.000400948
704 0.0151539 0.000398935
705 0.0147872 0.000396931
706 0.0144249 0.000394938
707 0.0140681 0.000392954
708 0.0137178 0.000390981
709 0.0133751 0.000389017
710 0.0130412 0.000387063
711 0.0127172 0.000385119
712 0.0124046 0.000383184
713 0.0121046 0.000381259
714 0.0118186 0.000379343
715 0.0115481 0.000377436
716 0.0112944 0.000375538
717 0.0110589 0.000373649
718 0.0108431 0.000371769
719 0.0106484 0.000369897
720 0.0104759 0.000368034
721 0.0103269 0.00036618
722 0.0102023 0.000364335
723 0.0101029 0.000362497
724 0.0100294 0.000360668
725 0.00998205 0.000358848
726 0.00996099 0.000357036
727 0.00996602 0.000355232
728 0.00999672 0.000353436
729 0.0100524 0.000351649
730 0.0101321 0.00034987
731 0.0102348 0.000348099
732 0.0103591 0.000346337
733 0.0105037 0.000344584
734 0.0106671 0.000342838
735 0.0108476 0.000341102
736 0.0110438 0.000339374
737 0.0112541 0.000337655
738 0.011477 0.000335945
739 0.0117109 0.000334244
740 0.0119543 0.000332551
741 0.012206 0.000330868
742 0.0124646 0.000329194
743 0.0127288 0.000327529
744 0.0129976 0.000325873
745 0.0132698 0.000324227
746 0.0135444 0.00032259
747 0.0138205 0.000320962
748 0.0140972 0.000319343
749 0.0143736 0.000317733
750 0.0146491 0.000316133
751 0.0149229 0.000314542
752 0.0151943 0.00031296
753 0.0154628 0.000311386
754 0.0157278 0.000309822
755 0.0159887 0.000308266
756 0.0162451 0.000306719
757 0.0164965 0.000305181
758 0.0167425 0.000303651
759 0.0169828 0.000302129
760 0.0172169 0.000300616
761 0.0174445 0.00029911
762 0.0176654 0.000297613
763 0.0178792 0.000296123
764 0.0180856 0.00029464
765 0.0182845 0.000293165
766 0.0184756 0.000291697
767 0.0186586 0.000290237
768 0.0188335 0.000288783
769 0.019 0.000287336
770 0.0191579 0.000285896
771 0.0193072 0.000284463
772 0.0194477 0.000283036
773 0.0195793 0.000281615
774 0.0197018 0.000280201
775 0.0198153 0.000278794
776 0.0199196 0.000277392
777 0.0200147 0.000275997
778 0.0201004 0.000274608
779 0.0201769 0.000273225
780 0.020244 0.000271848
781 0.0203017 0.000270478
782 0.0203501 0.000269113
783 0.0203891 0.000267755
784 0.0204188 0.000266402
785 0.0204391 0.000265056
786 0.0204502 0.000263717
787 0.020452 0.000262383
788 0.0204447 0.000261056
789 0.0204282 0.000259735
790 0.0204028 0.00025842
791 0.0203683 0.000257112
792 0.020325 0.00025581
793 0.020273 0.000254515
794 0.0202123 0.000253226
795 0.0201432 0.000251944
796 0.0200656 0.000250668
797 0.0199798 0.000249399
798 0.019886 0.000248137
799 0.0197842 0.000246881
800 0.0196747 0.000245632
801 0.0195576 0.00024439
802 0.0194331 0.000243154
803 0.0193014 0.000241925
804 0.0191628 0.000240703
805 0.0190174 0.000239487
806 0.0188654 0.000238278
807 0.0187072 0.000237076
808 0.018543 0.00023588
809 0.0183729 0.000234691
810 0.0181974 0.000233508
811 0.0180166 0.000232332
812 0.0178309 0.000231162
813 0.0176405 0.000229999
814 0.0174458 0.000228842
815 0.0172471 0.000227691
816 0.0170448 0.000226546
817 0.0168391 0.000225408
818 0.0166305 0.000224276
819 0.0164193 0.000223149
820 0.0162059 0.000222029
821 0.0159908 0.000220915
822 0.0157743 0.000219806
823 0.0155569 0.000218703
824 0.015339 0.000217606
825 0.0151211 0.000216515
826 0.0149036 0.000215429
827 0.0146871 0.000214349
828 0.0144721 0.000213274
829 0.014259 0.000212204
830 0.0140485 0.00021114
831 0.013841 0.000210081
832 0.0136371 0.000209027
833 0.0134374 0.000207978
834 0.0132424 0.000206934
835 0.0130528 0.000205896
836 0.0128691 0.000204862
837 0.012692 0.000203833
838 0.012522 0.000202809
839 0.0123596 0.00020179
840 0.0122055 0.000200776
841 0.0120603 0.000199766
842 0.0119244 0.000198761
843 0.0117984 0.00019776
844 0.0116827 0.000196765
845 0.0115778 0.000195773
846 0.0114841 0.000194787
847 0.011402 0.000193805
848 0.0113317 0.000192827
849 0.0112735 0.000191854
850 0.0112275 0.000190886
851 0.0111938 0.000189922
852 0.0111726 0.000188962
853 0.0111636 0.000188007
854 0.011167 0.000187057
855 0.0111824 0.000186111
856 0.0112096 0.00018517
857 0.0112483 0.000184233
858 0.0112982 0.000183301
859 0.0113589 0.000182373
860 0.0114299 0.00018145
861 0.0115107 0.000180531
862 0.0116007 0.000179618
863 0.0116995 0.000178709
864 0.0118065 0.000177804
865 0.011921 0.000176904
866 0.0120424 0.000176009
867 0.0121702 0.000175119
868 0.0123037 0.000174234
869 0.0124424 0.000173353
870 0.0125857 0.000172477
871 0.0127329 0.000171606
872 0.0128836 0.000170739
873 0.0130371 0.000169877
874 0.0131929 0.00016902
875 0.0133505 0.000168168
876 0.0135095 0.000167321
877 0.0136693 0.000166478
878 0.0138295 0.00016564
879 0.0139896 0.000164806
880 0.0141493 0.000163977
881 0.0143081 0.000163153
882 0.0144656 0.000162333
883 0.0146215 0.000161518
884 0.0147755 0.000160707
885 0.0149272 0.000159901
886 0.0150764 0.000159099
887 0.0152226 0.000158301
888 0.0153658 0.000157507
889 0.0155056 0.000156718
890 0.0156417 0.000155932
891 0.015774 0.000155151
892 0.0159022 0.000154373
893 0.0160262 0.0001536
894 0.0161457 0.00015283
895 0.0162607 0.000152064
896 0.0163708 0.000151302
897 0.0164761 0.000150543
898 0.0165763 0.000149788
899 0.0166714 0.000149037
900 0.0167612 0.000148289
901 0.0168457 0.000147545
902 0.0169247 0.000146804
903 0.0169981 0.000146066
904 0.017066 0.000145332
905 0.0171282 0.000144601
906 0.0171848 0.000143874
907 0.0172356 0.00014315
908 0.0172806 0.000142429
909 0.0173198 0.000141711
910 0.0173533 0.000140996
911 0.0173809 0.000140285
912 0.0174028 0.000139577
913 0.0174188 0.000138872
914 0.0174292 0.000138171
915 0.0174338 0.000137473
916 0.0174327 0.000136778
917 0.017426 0.000136086
918 0.0174137 0.000135398
919 0.0173959 0.000134712
920 0.0173727 0.000134031
921 0.0173441 0.000133352
922 0.0173102 0.000132677
923 0.0172712 0.000132005
924 0.017227 0.000131337
925 0.0171779 0.000130672
926 0.017124 0.000130011
927 0.0170653 0.000129353
928 0.017002 0.000128698
929 0.0169342 0.000128047
930 0.0168621 0.000127399
931 0.0167859 0.000126755
932 0.0167056 0.000126114
933 0.0166215 0.000125477
934 0.0165337 0.000124843
935 0.0164424 0.000124213
936 0.0163478 0.000123586
937 0.0162501 0.000122963
938 0.0161495 0.000122343
939 0.0160462 0.000121726
940 0.0159403 0.000121113
941 0.0158322 0.000120503
942 0.015722 0.000119897
943 0.01561 0.000119294
944 0.0154964 0.000118694
945 0.0153815 0.000118098
946 0.0152655 0.000117504
947 0.0151486 0.000116914
948 0.0150311 0.000116328
949 0.0149133 0.000115744
950 0.0147955 0.000115163
951 0.0146778 0.000114586
952 0.0145607 0.000114011
953 0.0144442 0.000113439
954 0.0143289 0.000112871
955 0.0142148 0.000112305
956 0.0141024 0.000111742
957 0.0139918 0.000111182
958 0.0138833 0.000110624
959 0.0137773 0.00011007
960 0.0136741 0.000109518
961 0.0135737 0.000108969
962 0.0134767 0.000108422
963 0.0133831 0.000107878
964 0.0132933 0.000107336
965 0.0132075 0.000106797
966 0.0131259 0.000106261
967 0.0130488 0.000105727
968 0.0129763 0.000105195
969 0.0129087 0.000104666
970 0.0128461 0.00010414
971 0.0127887 0.000103615
972 0.0127367 0.000103094
973 0.0126902 0.000102574
974 0.0126492 0.000102057
975 0.0126139 0.000101542
976 0.0125844 0.00010103
977 0.0125606 0.00010052
978 0.0125426 0.000100012
979 0.0125305 9.95069e-05
980 0.0125241 9.90041e-05
981 0.0125235 9.85035e-05
982 0.0125286 9.80054e-05
983 0.0125392 9.75096e-05
984 0.0125554 9.70163e-05
985 0.0125769 9.65254e-05
986 0.0126037 9.60368e-05
987 0.0126356 9.55507e-05
988 0.0126723 9.50671e-05
989 0.0127138 9.45859e-05
990 0.0127597 9.41071e-05
991 0.01281 9.36309e-05
992 0.0128643 9.31571e-05
993 0.0129225 9.26857e-05
994 0.0129843 9.22169e-05
995 0.0130494 9.17506e-05
996 0.0131177 9.12868e-05
997 0.0131888 9.08254e-05
998 0.0132625 9.03666e-05
999 0.0133385 8.99103e-05


==> figures/data/waveguide/F001.00_P060.00_N0016_O00_C00.240/cmcg.txt <==
N err mis
0 0.915642 0.160196
1 0.888525 0.117614
2 0.86533 0.0972877
3 0.84237 0.0842424
4 0.820551 0.0752605
5 0.797409 0.0686205
6 0.77366 0.0637937
7 0.743632 0.058733
8 0.72157 0.0553894
9 0.694998 0.0518803
10 0.645818 0.0453677
11 0.603772 0.0381195
12 0.577899 0.0322586
13 0.562254 0.0276249
14 0.554402 0.0251231
15 0.54781 0.0232084
16 0.542487 0.0218765
17 0.537605 0.0208885
18 0.534196 0.0203702
19 0.531076 0.0200667
20 0.525047 0.0196669
21 0.511184 0.0188353
22 0.496079 0.0179186
23 0.482665 0.0170902
24 0.476 0.0166992
25 0.46991 0.0163899
26 0.464522 0.0161612
27 0.459975 0.0160016
28 0.455318 0.015874
29 0.4484 0.0157186
30 0.432979 0.0154036
31 0.388795 0.0145077
32 0.349878 0.0136866
33 0.323413 0.0131141
34 0.284191 0.0122415
35 0.22765 0.0108835
36 0.170644 0.00933208
37 0.117676 0.0076186
38 0.0681774 0.00553783
39 0.0443091 0.0041293
40 0.0321491 0.00310952
41 0.0286019 0.00271391
42 0.0264089 0.0024261
43 0.0248092 0.00218305
44 0.0230546 0.00186262
45 0.0214848 0.00148472
46 0.0206995 0.00123138
47 0.0201999 0.00102548
48 0.0198235 0.000826612
49 0.0195974 0.000670369
50 0.019507 0.000594075
51 0.0194479 0.000539082
52 0.0193875 0.000475805
53 0.0193293 0.00040101
54 0.0192942 0.000344736
55 0.0192709 0.000301772
56 0.0192608 0.000279659
57 0.0192521 0.000257024
58 0.0192446 0.000232969
59 0.0192391 0.000206276
60 0.0192358 0.000174955
61 0.0192329 0.000140687
62 0.0192321 0.000109728
63 0.0192329 8.64065e-05
64 0.0192335 6.94988e-05
65 0.0192336 5.98963e-05
66 0.0192336 5.33588e-05
67 0.0192337 4.77957e-05
68 0.0192339 4.1397e-05
69 0.0192341 3.69244e-05
70 0.0192342 3.30882e-05
71 0.0192341 3.01944e-05
72 0.019234 2.68248e-05
73 0.0192338 2.33872e-05
74 0.0192334 2.01607e-05
75 0.019233 1.7996e-05
76 0.0192327 1.65389e-05
77 0.0192322 1.5468e-05
78 0.0192316 1.4376e-05
79 0.0192309 1.33578e-05
80 0.0192299 1.22726e-05
81 0.0192292 1.154e-05
82 0.0192284 1.09382e-05
83 0.0192276 1.05165e-05
84 0.0192266 1.00669e-05
85 0.0192254 9.61378e-06
86 0.0192239 9.13247e-06
87 0.0192223 8.64096e-06
88 0.0192208 8.21683e-06
89 0.0192187 7.66004e-06
90 0.0192167 7.16247e-06
91 0.0192151 6.78449e-06
92 0.0192139 6.51085e-06
93 0.0192123 6.21564e-06
94 0.0192108 5.93872e-06
95 0.0192093 5.70523e-06
96 0.019208 5.52101e-06
97 0.0192068 5.36053e-06
98 0.0192055 5.21594e-06
99 0.0192037 5.03699e-06
100 0.0192019 4.87151e-06
101 0.0192006 4.75958e-06
102 0.0191993 4.65759e-06
103 0.0191983 4.58749e-06
104 0.019197 4.51332e-06
105 0.0191954 4.43015e-06
106 0.0191938 4.3483e-06
107 0.0191914 4.23979e-06
108 0.0191895 4.15194e-06
109 0.0191873 4.06289e-06
110 0.0191854 3.98491e-06
111 0.0191836 3.91692e-06
112 0.0191814 3.83537e-06
113 0.0191787 3.7396e-06
114 0.0191759 3.63931e-06
115 0.0191731 3.54402e-06
116 0.0191705 3.4534e-06
117 0.0191675 3.34977e-06
118 0.0191645 3.24392e-06
119 0.0191606 3.10593e-06
120 0.019156 2.93777e-06
121 0.0191519 2.78323e-06
122 0.0191479 2.6213e-06
123 0.0191427 2.40069e-06
124 0.019138 2.17983e-06
125 0.0191337 1.9591e-06
126 0.0191304 1.76843e-06
127 0.0191277 1.59745e-06
128 0.0191259 1.47035e-06
129 0.0191246 1.37017e-06
130 0.0191239 1.31429e-06
131 0.0191235 1.27645e-06
132 0.0191232 1.24685e-06
133 0.019123 1.22145e-06
134 0.0191228 1.19768e-06
135 0.0191226 1.17721e-06
136 0.0191226 1.16478e-06
137 0.0191226 1.15565e-06
138 0.0191226 1.14754e-06
139 0.0191226 1.1404e-06
140 0.0191226 1.13299e-06
141 0.0191228 1.1199e-06
142 0.019123 1.09601e-06
143 0.0191234 1.06308e-06
144 0.0191239 1.02475e-06
145 0.0191243 9.88743e-07
146 0.0191248 9.49617e-07
147 0.0191254 8.95417e-07
148 0.0191261 8.39031e-07
149 0.0191266 7.95128e-07
150 0.019127 7.56523e-07
151 0.0191274 7.19628e-07
152 0.0191277 6.92131e-07
153 0.0191279 6.7248e-07
154 0.0191281 6.52789e-07
155 0.0191284 6.3065e-07
156 0.0191287 6.01929e-07
157 0.0191292 5.59059e-07
158 0.0191296 5.15621e-07
159 0.0191301 4.73135e-07
160 0.0191304 4.35495e-07
161 0.0191307 3.99016e-07
162 0.0191309 3.75254e-07
163 0.019131 3.56113e-07
164 0.0191312 3.34039e-07
165 0.0191314 3.07547e-07
166 0.0191316 2.80968e-07
167 0.0191317 2.5543e-07
168 0.0191319 2.2956e-07
169 0.019132 2.03611e-07
170 0.0191321 1.83186e-07
171 0.0191322 1.66382e-07
172 0.0191322 1.55043e-07
173 0.0191322 1.44959e-07
174 0.0191323 1.35236e-07
175 0.0191323 1.25564e-07
176 0.0191323 1.16676e-07
177 0.0191324 1.07983e-07
178 0.0191324 1.00187e-07
179 0.0191324 9.36368e-08
180 0.0191324 8.85257e-08
181 0.0191324 8.34344e-08
182 0.0191324 7.76548e-08
183 0.0191325 7.07602e-08
184 0.0191325 6.26002e-08
185 0.0191325 5.35023e-08
186 0.0191325 4.35861e-08
187 0.0191325 3.70489e-08
188 0.0191325 3.22283e-08
189 0.0191325 2.88335e-08
190 0.0191325 2.64745e-08
191 0.0191325 2.40683e-08
192 0.0191325 2.2016e-08
193 0.0191325 1.96155e-08
194 0.0191325 1.76464e-08
195 0.0191325 1.53858e-08
196 0.0191325 1.34664e-08
197 0.0191325 1.20129e-08
198 0.0191325 1.08464e-08
199 0.0191325 9.88645e-09
200 0.0191325 8.80466e-09
201 0.0191325 7.70826e-09
202 0.0191325 6.70346e-09
203 0.0191325 5.98295e-09
204 0.0191325 5.41618e-09
205 0.0191325 4.85619e-09
206 0.0191325 4.35282e-09
207 0.0191325 3.79835e-09
208 0.0191325 3.14876e-09
209 0.0191325 2.5396e-09
210 0.0191325 2.10846e-09
211 0.0191325 1.75305e-09
212 0.0191325 1.49734e-09
213 0.0191325 1.34396e-09
214 0.0191325 1.24243e-09
215 0.0191325 1.17206e-09
216 0.0191325 1.11261e-09
217 0.0191325 1.05445e-09
218 0.0191325 9.82991e-10
219 0.0191325 9.25848e-10
220 0.0191325 8.72717e-10
221 0.0191325 8.24023e-10
222 0.0191325 7.92529e-10
223 0.0191325 7.6723e-10
224 0.0191325 7.44785e-10
225 0.0191325 7.244e-10
226 0.0191325 7.06681e-10
227 0.0191325 6.92558e-10
228 0.0191325 6.81164e-10
229 0.0191325 6.71536e-10
230 0.0191325 6.6466e-10
231 0.0191325 6.58706e-10
232 0.0191325 6.53952e-10
233 0.0191325 6.48473e-10
234 0.0191325 6.42163e-10
235 0.0191325 6.34496e-10
236 0.0191325 6.27512e-10
237 0.0191325 6.21999e-10
238 0.0191325 6.16099e-10
239 0.0191325 6.10098e-10
240 0.0191325 6.02248e-10
241 0.0191325 5.86827e-10
242 0.0191325 5.5793e-10
243 0.0191325 5.20118e-10
244 0.0191325 4.86111e-10
245 0.0191325 4.53582e-10
246 0.0191325 4.21431e-10
247 0.0191325 3.94909e-10
248 0.0191325 3.67971e-10
249 0.0191325 3.41e-10
250 0.0191325 3.12127e-10
251 0.0191325 2.84048e-10
252 0.0191325 2.51514e-10
253 0.0191325 2.25755e-10
254 0.0191325 2.01734e-10
255 0.0191325 1.86227e-10
256 0.0191325 1.72159e-10
257 0.0191325 1.59735e-10
258 0.0191325 1.50948e-10
259 0.0191325 1.42266e-10
260 0.0191325 1.32921e-10
261 0.0191325 1.23631e-10
262 0.0191325 1.15779e-10
263 0.0191325 1.08031e-10
264 0.0191325 1.01624e-10
265 0.0191325 9.44394e-11
266 0.0191325 8.80546e-11
267 0.0191325 8.07054e-11
268 0.0191325 7.05691e-11
269 0.0191325 6.02792e-11
270 0.0191325 4.96107e-11
271 0.0191325 4.21914e-11
272 0.0191325 3.71378e-11
273 0.0191325 3.25884e-11
274 0.0191325 2.76501e-11
275 0.0191325 2.30397e-11
276 0.0191325 1.87566e-11
277 0.0191325 1.57123e-11
278 0.0191325 1.36502e-11
279 0.0191325 1.19952e-11
280 0.0191325 1.07358e-11
281 0.0191325 9.85673e-12
282 0.0191325 9.01967e-12
283 0.0191325 8.299e-12
284 0.0191325 7.57863e-12
285 0.0191325 6.78056e-12
286 0.0191325 5.99274e-12
287 0.0191325 5.04639e-12
288 0.0191325 4.32046e-12
289 0.0191325 3.75362e-12
290 0.0191325 3.29429e-12
291 0.0191325 2.96327e-12
292 0.0191325 2.66767e-12
293 0.0191325 2.39481e-12
294 0.0191325 2.16273e-12
295 0.0191325 1.96919e-12
296 0.0191325 1.77617e-12
297 0.0191325 1.62138e-12
298 0.0191325 1.49401e-12
299 0.0191325 1.37533e-12
300 0.0191325 1.27126e-12
301 0.0191325 1.17333e-12
302 0.0191325 1.06221e-12
303 0.0191325 9.51013e-13
304 0.0191325 8.59691e-13
305 0.0191325 7.73645e-13
306 0.0191325 6.99883e-13
307 0.0191325 6.3458e-13
308 0.0191325 5.72726e-13
309 0.0191325 5.17872e-13
310 0.0191325 4.52921e-13
311 0.0191325 4.0075e-13
312 0.0191325 3.47968e-13
313 0.0191325 3.13636e-13
314 0.0191325 2.82917e-13
315 0.0191325 2.57305e-13
316 0.0191325 2.3874e-13
317 0.0191325 2.23112e-13
318 0.0191325 2.06094e-13
319 0.0191325 1.90309e-13
320 0.0191325 1.79203e-13
321 0.0191325 1.69736e-13
322 0.0191325 1.60697e-13
323 0.0191325 1.50941e-13
324 0.0191325 1.40617e-13
325 0.0191325 1.29901e-13
326 0.0191325 1.186e-13
327 0.0191325 1.09724e-13
328 0.0191325 1.02355e-13
329 0.0191325 9.39768e-14
330 0.0191325 8.3164e-14
331 0.0191325 7.34975e-14
332 0.0191325 6.67993e-14
333 0.0191325 6.05595e-14
334 0.0191325 5.46902e-14
335 0.0191325 4.86506e-14
336 0.0191325 4.08293e-14
337 0.0191325 3.35942e-14
338 0.0191325 2.71881e-14
339 0.0191325 2.26143e-14
340 0.0191325 1.88992e-14
341 0.0191325 1.5134e-14
342 0.0191325 1.23086e-14
343 0.0191325 1.0522e-14
344 0.0191325 9.27909e-15
345 0.0191325 8.1228e-15
346 0.0191325 7.1065e-15
347 0.0191325 6.2894e-15
348 0.0191325 5.40856e-15
349 0.0191325 4.53718e-15
350 0.0191325 3.6741e-15
351 0.0191325 3.00599e-15
352 0.0191325 2.64001e-15
353 0.0191325 2.4125e-15
354 0.0191325 2.23303e-15
355 0.0191325 2.09273e-15
356 0.0191325 1.9348e-15
357 0.0191325 1.7818e-15
358 0.0191325 1.59022e-15
359 0.0191325 1.37737e-15
360 0.0191325 1.18997e-15
361 0.0191325 1.04416e-15
362 0.0191325 9.73175e-16
363 0.0191325 8.97792e-16
364 0.0191325 8.43271e-16
365 0.0191325 8.24285e-16
366 0.0191325 8.04041e-16
367 0.0191325 7.98112e-16
368 0.0191325 8.09845e-16
369 0.0191325 8.36871e-16
370 0.0191325 8.7954e-16
371 0.0191325 9.3644e-16
372 0.0191325 1.00598e-15
373 0.0191325 1.13997e-15
374 0.0191325 1.39342e-15
375 0.0191325 1.61154e-15
376 0.0191325 1.82595e-15
377 0.0191325 2.05595e-15
378 0.0191325 2.32201e-15
379 0.0191325 2.58666e-15
380 0.0191325 2.8907e-15
381 0.0191325 3.33569e-15
382 0.0191325 3.96712e-15
383 0.0191325 4.68862e-15
384 0.0191325 5.5341e-15
385 0.0191325 6.35634e-15
386 0.0191325 7.21545e-15
387 0.0191325 8.48536e-15
388 0.0191325 9.60288e-15
389 0.0191325 1.10859e-14
390 0.0191325 1.26244e-14
391 0.0191325 1.51363e-14
392 0.0191325 1.80621e-14
393 0.0191325 2.17126e-14
394 0.0191325 2.57563e-14
395 0.0191325 2.96747e-14
396 0.0191325 3.38597e-14
397 0.0191325 3.71233e-14
398 0.0191325 4.12694e-14
399 0.0191325 4.61763e-14
400 0.0191325 5.616e-14
401 0.0191325 6.71651e-14
402 0.0191325 8.2529e-14
403 0.0191325 9.70073e-14
404 0.0191325 1.09982e-13
405 0.0191325 1.28324e-13
406 0.0191325 1.43014e-13
407 0.0191325 1.63413e-13
408 0.0191325 1.91994e-13
409 0.0191325 2.46534e-13
410 0.0191325 3.10341e-13
411 0.0191325 4.18809e-13
412 0.0191325 5.21542e-13
413 0.0191325 6.35542e-13
414 0.0191325 7.53822e-13
415 0.0191325 8.76098e-13
416 0.0191325 1.04655e-12
417 0.0191325 1.24039e-12
418 0.0191325 1.48431e-12
419 0.0191325 1.76682e-12
420 0.0191325 2.1628e-12
421 0.0191325 2.68738e-12
422 0.0191325 3.16642e-12
423 0.0191325 3.70342e-12
424 0.0191325 4.26412e-12
425 0.0191325 5.1268e-12
426 0.0191325 6.22606e-12
427 0.0191325 7.62397e-12
428 0.0191325 9.09616e-12
429 0.0191325 1.09578e-11
430 0.0191325 1.34831e-11
431 0.0191325 1.64013e-11
432 0.0191325 1.9095e-11
433 0.0191325 2.25813e-11
434 0.0191325 2.63934e-11
435 0.0191325 3.02663e-11
436 0.0191325 3.69168e-11
437 0.0191325 4.82203e-11
438 0.0191325 6.72984e-11
439 0.0191325 9.45025e-11
440 0.0191325 1.28969e-10
441 0.0191325 1.73567e-10
442 0.0191325 2.35448e-10
443 0.0191325 3.06824e-10
444 0.0191325 3.63479e-10
445 0.0191325 4.03368e-10
446 0.0191325 4.33851e-10
447 0.0191325 4.59037e-10
448 0.0191325 4.82546e-10
449 0.0191325 5.07039e-10
450 0.0191325 5.39891e-10
451 0.0191325 5.81428e-10
452 0.0191325 6.22104e-10
453 0.0191325 6.53195e-10
454 0.0191325 6.94498e-10
455 0.0191325 7.32401e-10
456 0.0191325 7.6754e-10
457 0.0191325 7.92607e-10
458 0.0191325 8.08407e-10
459 0.0191325 8.2251e-10
460 0.0191325 8.33957e-10
461 0.0191325 8.4675e-10
462 0.0191325 8.55851e-10
463 0.0191325 8.64385e-10
464 0.0191325 8.75032e-10
465 0.0191325 8.89049e-10
466 0.0191325 9.18228e-10
467 0.0191325 9.60081e-10
468 0.0191325 1.01829e-09
469 0.0191325 1.08371e-09
470 0.0191325 1.15159e-09
471 0.0191325 1.22617e-09
472 0.0191325 1.344e-09
473 0.0191325 1.53808e-09
474 0.0191325 1.97574e-09
475 0.0191325 2.69973e-09
476 0.0191325 3.60396e-09
477 0.0191325 4.51825e-09
478 0.0191325 5.52268e-09
479 0.0191325 6.52514e-09
480 0.0191325 7.59975e-09
481 0.0191325 8.75562e-09
482 0.0191325 9.75374e-09
483 0.0191325 1.06273e-08
484 0.0191325 1.17907e-08
485 0.0191325 1.40472e-08
486 0.0191325 1.76319e-08
487 0.0191325 2.14482e-08
488 0.0191325 2.67659e-08
489 0.0191325 3.45e-08
490 0.0191325 4.43764e-08
491 0.0191325 5.52256e-08
492 0.0191326 6.51851e-08
493 0.0191326 7.83554e-08
494 0.0191326 9.47114e-08
495 0.0191326 1.16121e-07
496 0.0191327 1.45861e-07
497 0.0191328 2.02189e-07
498 0.0191331 2.79683e-07
499 0.0191335 3.86054e-07


==> figures/data/waveguide/F001.00_P060.00_N0016_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.91565 0.160205
1 0.888532 0.117617
2 0.865336 0.0972866
3 0.842376 0.0842424
4 0.820556 0.075259
5 0.797414 0.0686176
6 0.773666 0.0637927
7 0.743638 0.0587363
8 0.721575 0.0553919
9 0.695003 0.0518804
10 0.645822 0.0453711
11 0.603775 0.0381216
12 0.577901 0.0322514
13 0.562256 0.027606
14 0.554404 0.0251039
15 0.547812 0.023192
16 0.542489 0.0218647
17 0.537607 0.0208804
18 0.534198 0.0203639
19 0.531079 0.0200618
20 0.525049 0.0196659
21 0.511186 0.0188429
22 0.496082 0.0179352
23 0.482668 0.0171166
24 0.476003 0.0167295
25 0.469913 0.0164215
26 0.464525 0.0161936
27 0.459978 0.0160347
28 0.455321 0.015908
29 0.448403 0.0157537
30 0.432983 0.0154415
31 0.388799 0.0145535
32 0.349883 0.0137393
33 0.323418 0.0131716
34 0.284197 0.0123048
35 0.227658 0.0109506
36 0.170654 0.00939695
37 0.11769 0.00767773
38 0.0682011 0.00558287
39 0.0443445 0.00416258
40 0.032197 0.00313128
41 0.0286554 0.00273288
42 0.0264667 0.00244551
43 0.0248704 0.00220268
44 0.0231199 0.00188276
45 0.021554 0.00150269
46 0.0207706 0.00124373
47 0.0202718 0.00103152
48 0.0198956 0.000829756
49 0.0196696 0.000673913
50 0.019579 0.000595805
51 0.0195196 0.000539581
52 0.0194588 0.00047633
53 0.0193999 0.000404037
54 0.0193643 0.000352681
55 0.0193406 0.000316956
56 0.0193301 0.000299236
57 0.019321 0.000281322
58 0.019313 0.00026442
59 0.019307 0.000247672
60 0.019303 0.00023059
61 0.0192994 0.000212088
62 0.019298 0.000198369
63 0.0192984 0.000191202
64 0.0192988 0.000187817
65 0.0192987 0.000187048
66 0.0192986 0.000187867
67 0.0192986 0.000189545
68 0.0192987 0.000191056
69 0.0192987 0.000192049
70 0.0192987 0.000192909
71 0.0192986 0.000193216
72 0.0192983 0.000193592
73 0.019298 0.000194233
74 0.0192976 0.000194959
75 0.0192972 0.000195452
76 0.0192968 0.000195886
77 0.0192963 0.000196381
78 0.0192957 0.000196862
79 0.0192949 0.000197226
80 0.0192939 0.000197598
81 0.0192932 0.000197864
82 0.0192923 0.000198146
83 0.0192916 0.000198344
84 0.0192905 0.00019857
85 0.0192893 0.000198796
86 0.0192878 0.000198971
87 0.0192862 0.000199154
88 0.0192847 0.000199316
89 0.0192825 0.000199431
90 0.0192805 0.000199465
91 0.0192789 0.000199458
92 0.0192777 0.000199465
93 0.0192761 0.000199466
94 0.0192746 0.000199472
95 0.0192731 0.000199457
96 0.0192718 0.000199387
97 0.0192706 0.000199292
98 0.0192693 0.000199205
99 0.0192675 0.000199121
100 0.0192657 0.000199048
101 0.0192644 0.00019899
102 0.0192631 0.000198957
103 0.019262 0.000198937
104 0.0192608 0.000198912
105 0.0192592 0.000198857
106 0.0192576 0.00019878
107 0.0192552 0.000198661
108 0.0192532 0.000198563
109 0.0192511 0.000198489
110 0.0192492 0.000198439
111 0.0192474 0.000198403
112 0.0192452 0.000198381
113 0.0192425 0.00019839
114 0.0192397 0.000198395
115 0.0192369 0.000198392
116 0.0192343 0.0001984
117 0.0192313 0.000198419
118 0.0192282 0.000198437
119 0.0192243 0.00019847
120 0.0192197 0.000198537
121 0.0192156 0.0001986
122 0.0192115 0.000198648
123 0.0192064 0.000198704
124 0.0192016 0.000198751
125 0.0191973 0.000198787
126 0.019194 0.000198841
127 0.0191913 0.00019892
128 0.0191895 0.000198983
129 0.0191882 0.000199034
130 0.0191875 0.000199066
131 0.0191871 0.000199089
132 0.0191868 0.000199102
133 0.0191865 0.00019911
134 0.0191863 0.000199111
135 0.0191862 0.000199106
136 0.0191861 0.000199102
137 0.0191861 0.000199101
138 0.0191861 0.000199101
139 0.0191861 0.0001991
140 0.0191862 0.000199098
141 0.0191863 0.000199098
142 0.0191866 0.000199096
143 0.019187 0.000199092
144 0.0191874 0.000199091
145 0.0191879 0.000199088
146 0.0191883 0.000199085
147 0.019189 0.000199085
148 0.0191896 0.000199084
149 0.0191901 0.00019908
150 0.0191906 0.000199074
151 0.019191 0.000199066
152 0.0191913 0.000199057
153 0.0191915 0.000199049
154 0.0191917 0.000199043
155 0.019192 0.000199039
156 0.0191923 0.000199034
157 0.0191928 0.00019903
158 0.0191932 0.000199029
159 0.0191936 0.000199026
160 0.019194 0.000199023
161 0.0191943 0.000199021
162 0.0191945 0.000199021
163 0.0191946 0.000199021
164 0.0191948 0.00019902
165 0.019195 0.000199021
166 0.0191952 0.000199022
167 0.0191953 0.000199021
168 0.0191955 0.000199021
169 0.0191956 0.000199021
170 0.0191957 0.000199021
171 0.0191958 0.000199022
172 0.0191958 0.000199023
173 0.0191958 0.000199024
174 0.0191959 0.000199024
175 0.0191959 0.000199024
176 0.0191959 0.000199025
177 0.019196 0.000199025
178 0.019196 0.000199025
179 0.019196 0.000199024
180 0.019196 0.000199024
181 0.019196 0.000199024
182 0.019196 0.000199025
183 0.019196 0.000199025
184 0.0191961 0.000199025
185 0.0191961 0.000199024
186 0.0191961 0.000199024
187 0.0191961 0.000199024
188 0.0191961 0.000199023
189 0.0191961 0.000199023
190 0.0191961 0.000199023
191 0.0191961 0.000199022
192 0.0191961 0.000199022
193 0.0191961 0.000199022
194 0.0191961 0.000199022
195 0.0191961 0.000199022
196 0.0191961 0.000199022
197 0.0191961 0.000199022
198 0.0191961 0.000199022
199 0.0191961 0.000199022
200 0.0191961 0.000199022
201 0.0191961 0.000199022
202 0.0191961 0.000199022
203 0.0191961 0.000199022
204 0.0191961 0.000199022
205 0.0191961 0.000199022
206 0.0191961 0.000199022
207 0.0191961 0.000199022
208 0.0191961 0.000199022
209 0.0191961 0.000199022
210 0.0191961 0.000199022
211 0.0191961 0.000199022
212 0.0191961 0.000199022
213 0.0191961 0.000199022
214 0.0191961 0.000199022
215 0.0191961 0.000199022
216 0.0191961 0.000199022
217 0.0191961 0.000199022
218 0.0191961 0.000199022
219 0.0191961 0.000199022
220 0.0191961 0.000199022
221 0.0191961 0.000199022
222 0.0191961 0.000199022
223 0.0191961 0.000199022
224 0.0191961 0.000199022
225 0.0191961 0.000199022
226 0.0191961 0.000199022
227 0.0191961 0.000199022
228 0.0191961 0.000199022
229 0.0191961 0.000199022
230 0.0191961 0.000199022
231 0.0191961 0.000199022
232 0.0191961 0.000199022
233 0.0191961 0.000199022
234 0.0191961 0.000199022
235 0.0191961 0.000199022
236 0.0191961 0.000199022
237 0.0191961 0.000199022
238 0.0191961 0.000199022
239 0.0191961 0.000199022
240 0.0191961 0.000199022
241 0.0191961 0.000199022
242 0.0191961 0.000199022
243 0.0191961 0.000199022
244 0.0191961 0.000199022
245 0.0191961 0.000199022
246 0.0191961 0.000199022
247 0.0191961 0.000199022
248 0.0191961 0.000199022
249 0.0191961 0.000199022
250 0.0191961 0.000199022
251 0.0191961 0.000199022
252 0.0191961 0.000199022
253 0.0191961 0.000199022
254 0.0191961 0.000199022
255 0.0191961 0.000199022
256 0.0191961 0.000199022
257 0.0191961 0.000199022
258 0.0191961 0.000199022
259 0.0191961 0.000199022
260 0.0191961 0.000199022
261 0.0191961 0.000199022
262 0.0191961 0.000199022
263 0.0191961 0.000199022
264 0.0191961 0.000199022
265 0.0191961 0.000199022
266 0.0191961 0.000199022
267 0.0191961 0.000199022
268 0.0191961 0.000199022
269 0.0191961 0.000199022
270 0.0191961 0.000199022
271 0.0191961 0.000199022
272 0.0191961 0.000199022
273 0.0191961 0.000199022
274 0.0191961 0.000199022
275 0.0191961 0.000199022
276 0.0191961 0.000199022
277 0.0191961 0.000199022
278 0.0191961 0.000199022
279 0.0191961 0.000199022
280 0.0191961 0.000199022
281 0.0191961 0.000199022
282 0.0191961 0.000199022
283 0.0191961 0.000199022
284 0.0191961 0.000199022
285 0.0191961 0.000199022
286 0.0191961 0.000199022
287 0.0191961 0.000199022
288 0.0191961 0.000199022
289 0.0191961 0.000199022
290 0.0191961 0.000199022
291 0.0191961 0.000199022
292 0.0191961 0.000199022
293 0.0191961 0.000199022
294 0.0191961 0.000199022
295 0.0191961 0.000199022
296 0.0191961 0.000199022
297 0.0191961 0.000199022
298 0.0191961 0.000199022
299 0.0191961 0.000199022
300 0.0191961 0.000199022
301 0.0191961 0.000199022
302 0.0191961 0.000199022
303 0.0191961 0.000199022
304 0.0191961 0.000199022
305 0.0191961 0.000199022
306 0.0191961 0.000199022
307 0.0191961 0.000199022
308 0.0191961 0.000199022
309 0.0191961 0.000199022
310 0.0191961 0.000199022
311 0.0191961 0.000199022
312 0.0191961 0.000199022
313 0.0191961 0.000199022
314 0.0191961 0.000199022
315 0.0191961 0.000199022
316 0.0191961 0.000199022
317 0.0191961 0.000199022
318 0.0191961 0.000199022
319 0.0191961 0.000199022
320 0.0191961 0.000199022
321 0.0191961 0.000199022
322 0.0191961 0.000199022
323 0.0191961 0.000199022
324 0.0191961 0.000199022
325 0.0191961 0.000199022
326 0.0191961 0.000199022
327 0.0191961 0.000199022
328 0.0191961 0.000199022
329 0.0191961 0.000199022
330 0.0191961 0.000199022
331 0.0191961 0.000199022
332 0.0191961 0.000199022
333 0.0191961 0.000199022
334 0.0191961 0.000199022
335 0.0191961 0.000199022
336 0.0191961 0.000199022
337 0.0191961 0.000199022
338 0.0191961 0.000199022
339 0.0191961 0.000199022
340 0.0191961 0.000199022
341 0.0191961 0.000199022
342 0.0191961 0.000199022
343 0.0191961 0.000199022
344 0.0191961 0.000199022
345 0.0191961 0.000199022
346 0.0191961 0.000199022
347 0.0191961 0.000199022
348 0.0191961 0.000199022
349 0.0191961 0.000199022
350 0.0191961 0.000199022
351 0.0191961 0.000199022
352 0.0191961 0.000199022
353 0.0191961 0.000199022
354 0.0191961 0.000199022
355 0.0191961 0.000199022
356 0.0191961 0.000199022
357 0.0191961 0.000199022
358 0.0191961 0.000199022
359 0.0191961 0.000199022
360 0.0191961 0.000199022
361 0.0191961 0.000199022
362 0.0191961 0.000199022
363 0.0191961 0.000199022
364 0.0191961 0.000199022
365 0.0191961 0.000199022
366 0.0191961 0.000199022
367 0.0191961 0.000199022
368 0.0191961 0.000199022
369 0.0191961 0.000199022
370 0.0191961 0.000199022
371 0.0191961 0.000199022
372 0.0191961 0.000199022
373 0.0191961 0.000199022
374 0.0191961 0.000199022
375 0.0191961 0.000199022
376 0.0191961 0.000199022
377 0.0191961 0.000199022
378 0.0191961 0.000199022
379 0.0191961 0.000199022
380 0.0191961 0.000199022
381 0.0191961 0.000199022
382 0.0191961 0.000199022
383 0.0191961 0.000199022
384 0.0191961 0.000199022
385 0.0191961 0.000199022
386 0.0191961 0.000199022
387 0.0191961 0.000199022
388 0.0191961 0.000199022
389 0.0191961 0.000199022
390 0.0191961 0.000199022
391 0.0191961 0.000199022
392 0.0191961 0.000199022
393 0.0191961 0.000199022
394 0.0191961 0.000199022
395 0.0191961 0.000199022
396 0.0191961 0.000199022
397 0.0191961 0.000199022
398 0.0191961 0.000199022
399 0.0191961 0.000199022
400 0.0191961 0.000199022
401 0.0191961 0.000199022
402 0.0191961 0.000199022
403 0.0191961 0.000199022
404 0.0191961 0.000199022
405 0.0191961 0.000199022
406 0.0191961 0.000199022
407 0.0191961 0.000199022
408 0.0191961 0.000199022
409 0.0191961 0.000199022
410 0.0191961 0.000199022
411 0.0191961 0.000199022
412 0.0191961 0.000199022
413 0.0191961 0.000199022
414 0.0191961 0.000199022
415 0.0191961 0.000199022
416 0.0191961 0.000199022
417 0.0191961 0.000199022
418 0.0191961 0.000199022
419 0.0191961 0.000199022
420 0.0191961 0.000199022
421 0.0191961 0.000199022
422 0.0191961 0.000199022
423 0.0191961 0.000199022
424 0.0191961 0.000199022
425 0.0191961 0.000199022
426 0.0191961 0.000199022
427 0.0191961 0.000199022
428 0.0191961 0.000199022
429 0.0191961 0.000199022
430 0.0191961 0.000199022
431 0.0191961 0.000199022
432 0.0191961 0.000199022
433 0.0191961 0.000199022
434 0.0191961 0.000199022
435 0.0191961 0.000199022
436 0.0191961 0.000199022
437 0.0191961 0.000199022
438 0.0191961 0.000199022
439 0.0191961 0.000199022
440 0.0191961 0.000199022
441 0.0191961 0.000199022
442 0.0191961 0.000199022
443 0.0191961 0.000199022
444 0.0191961 0.000199022
445 0.0191961 0.000199022
446 0.0191961 0.000199022
447 0.0191961 0.000199022
448 0.0191961 0.000199022
449 0.0191961 0.000199022
450 0.0191961 0.000199022
451 0.0191961 0.000199022
452 0.0191961 0.000199022
453 0.0191961 0.000199022
454 0.0191961 0.000199022
455 0.0191961 0.000199022
456 0.0191961 0.000199022
457 0.0191961 0.000199022
458 0.0191961 0.000199022
459 0.0191961 0.000199022
460 0.0191961 0.000199022
461 0.0191961 0.000199022
462 0.0191961 0.000199022
463 0.0191961 0.000199022
464 0.0191961 0.000199022
465 0.0191961 0.000199022
466 0.0191961 0.000199022
467 0.0191961 0.000199022
468 0.0191961 0.000199022
469 0.0191961 0.000199022
470 0.0191961 0.000199022
471 0.0191961 0.000199022
472 0.0191961 0.000199022
473 0.0191961 0.000199022
474 0.0191961 0.000199022
475 0.0191961 0.000199022
476 0.0191961 0.000199022
477 0.0191961 0.000199022
478 0.0191961 0.000199022
479 0.0191961 0.000199022
480 0.0191961 0.000199022
481 0.0191961 0.000199022
482 0.0191961 0.000199022
483 0.0191961 0.000199022
484 0.0191961 0.000199022
485 0.0191961 0.000199022
486 0.0191961 0.000199022
487 0.0191961 0.000199022
488 0.0191961 0.000199022
489 0.0191961 0.000199022
490 0.0191961 0.000199022
491 0.0191961 0.000199023
492 0.0191961 0.000199023
493 0.0191962 0.000199024
494 0.0191962 0.000199024
495 0.0191962 0.000199025
496 0.0191963 0.000199027
497 0.0191964 0.000199032
498 0.0191966 0.00019904
499 0.0191971 0.000199052


==> figures/data/waveguide/F001.00_P060.00_N0016_O00_C00.240/freq.txt <==
0.0184067 0.244598


==> figures/data/waveguide/F001.00_P060.00_N0016_O00_C00.240/full_wave.txt <==
N err mis
0 0.947737 0.255458
1 0.898349 0.218512
2 0.863497 0.213527
3 0.832946 0.211415
4 0.802556 0.210006
5 0.772908 0.208883
6 0.742382 0.20792
7 0.711606 0.207049
8 0.679243 0.201976
9 0.663771 0.180621
10 0.657847 0.164424
11 0.656206 0.144567
12 0.650892 0.128465
13 0.645681 0.114578
14 0.644436 0.104524
15 0.64285 0.0966394
16 0.638861 0.0896792
17 0.632753 0.0846274
18 0.626401 0.0799244
19 0.621178 0.0754856
20 0.617412 0.0718
21 0.615117 0.0677424
22 0.613763 0.0659532
23 0.612678 0.0625953
24 0.611708 0.0602524
25 0.610706 0.0595629
26 0.609182 0.0576785
27 0.606544 0.0541075
28 0.60299 0.0511896
29 0.599406 0.0499522
30 0.596189 0.0495619
31 0.592857 0.0491084
32 0.588617 0.0481029
33 0.583135 0.0464993
34 0.576532 0.0445039
35 0.569701 0.0428353
36 0.563171 0.0414126
37 0.557307 0.0399165
38 0.552508 0.0389324
39 0.548516 0.0385891
40 0.544707 0.0384307
41 0.540798 0.038284
42 0.536724 0.0381091
43 0.532256 0.0377741
44 0.527033 0.0371346
45 0.520962 0.0361527
46 0.514312 0.034846
47 0.507555 0.0335434
48 0.501098 0.0325978
49 0.495004 0.0319033
50 0.489238 0.0313166
51 0.483735 0.0307734
52 0.478444 0.0301291
53 0.473416 0.0292946
54 0.46886 0.0283789
55 0.464965 0.0275449
56 0.461769 0.026858
57 0.45918 0.0262992
58 0.457071 0.0258362
59 0.455304 0.0254421
60 0.453729 0.0251154
61 0.45218 0.0248763
62 0.450541 0.0247005
63 0.448771 0.0245477
64 0.446911 0.0244041
65 0.445019 0.0242733
66 0.443153 0.0241569
67 0.441328 0.0240483
68 0.439519 0.0239429
69 0.437691 0.0238405
70 0.435825 0.0237439
71 0.433921 0.0236557
72 0.431968 0.0235703
73 0.429946 0.0234751
74 0.427812 0.0233596
75 0.42553 0.0232159
76 0.423048 0.0230308
77 0.420324 0.0227837
78 0.41731 0.0224567
79 0.413997 0.0220444
80 0.410403 0.0215581
81 0.406599 0.0210288
82 0.402678 0.0204984
83 0.39875 0.020001
84 0.394899 0.0195542
85 0.391183 0.0191597
86 0.387625 0.018809
87 0.384243 0.0184928
88 0.381038 0.0182065
89 0.378021 0.0179485
90 0.375185 0.0177162
91 0.372529 0.017507
92 0.370041 0.0173195
93 0.367716 0.0171523
94 0.365535 0.0170024
95 0.363485 0.0168647
96 0.361547 0.0167309
97 0.359712 0.0165913
98 0.357977 0.0164383
99 0.356356 0.0162704
100 0.354871 0.0160945
101 0.353545 0.015923
102 0.352395 0.015768
103 0.35142 0.0156361
104 0.350613 0.0155287
105 0.34995 0.0154432
106 0.349405 0.0153748
107 0.348944 0.0153182
108 0.348538 0.0152685
109 0.348153 0.0152214
110 0.347766 0.015173
111 0.347351 0.0151201
112 0.346893 0.0150598
113 0.346373 0.0149899
114 0.345784 0.0149088
115 0.345117 0.0148169
116 0.344376 0.0147163
117 0.343564 0.0146108
118 0.342694 0.0145042
119 0.341771 0.0143996
120 0.340803 0.0142979
121 0.339789 0.0141982
122 0.33873 0.014098
123 0.337615 0.0139938
124 0.336441 0.013882
125 0.335198 0.0137594
126 0.333885 0.013624
127 0.332498 0.0134753
128 0.331044 0.0133145
129 0.329529 0.0131437
130 0.327963 0.0129656
131 0.32636 0.0127826
132 0.324733 0.0125974
133 0.323096 0.0124129
134 0.321468 0.0122325
135 0.319863 0.01206
136 0.318297 0.0118987
137 0.316782 0.0117514
138 0.315325 0.0116197
139 0.313931 0.0115042
140 0.312597 0.0114044
141 0.311321 0.0113188
142 0.310093 0.0112453
143 0.308906 0.0111815
144 0.30775 0.0111252
145 0.306621 0.0110746
146 0.305509 0.0110285
147 0.304412 0.0109862
148 0.303322 0.0109476
149 0.302239 0.0109122
150 0.301155 0.01088
151 0.300067 0.0108506
152 0.298968 0.0108237
153 0.297854 0.0107987
154 0.296715 0.010775
155 0.295545 0.0107514
156 0.294333 0.010727
157 0.293072 0.0107001
158 0.291749 0.0106694
159 0.290358 0.0106334
160 0.288889 0.0105912
161 0.287339 0.0105419
162 0.285703 0.0104854
163 0.283982 0.0104217
164 0.282177 0.0103515
165 0.280294 0.0102753
166 0.278339 0.0101943
167 0.276318 0.0101092
168 0.274239 0.0100212
169 0.272111 0.00993113
170 0.269941 0.00983986
171 0.267737 0.00974814
172 0.265508 0.00965661
173 0.263259 0.0095657
174 0.260997 0.00947573
175 0.258728 0.00938685
176 0.25646 0.00929912
177 0.254197 0.00921256
178 0.251945 0.00912729
179 0.249711 0.00904356
180 0.247501 0.00896183
181 0.245321 0.00888278
182 0.243178 0.0088072
183 0.241076 0.00873592
184 0.23902 0.00866964
185 0.237012 0.00860889
186 0.235056 0.00855394
187 0.23315 0.00850478
188 0.231294 0.00846116
189 0.229485 0.00842261
190 0.227722 0.00838852
191 0.225999 0.00835816
192 0.224313 0.00833075
193 0.222658 0.0083055
194 0.221032 0.00828164
195 0.219429 0.00825843
196 0.217847 0.00823528
197 0.216283 0.00821166
198 0.214735 0.00818718
199 0.213201 0.00816159
200 0.21168 0.00813468
201 0.210173 0.0081063
202 0.208678 0.00807632
203 0.207197 0.00804458
204 0.205729 0.0080109
205 0.204276 0.00797507
206 0.202838 0.0079369
207 0.201417 0.00789619
208 0.200015 0.00785281
209 0.198633 0.00780672
210 0.197273 0.00775794
211 0.19594 0.00770658
212 0.194635 0.00765285
213 0.193364 0.00759706
214 0.192127 0.00753955
215 0.190931 0.00748077
216 0.189778 0.00742119
217 0.188672 0.00736129
218 0.187614 0.0073016
219 0.18661 0.00724259
220 0.185659 0.00718469
221 0.184765 0.00712831
222 0.183926 0.00707374
223 0.183146 0.00702123
224 0.182421 0.00697093
225 0.181753 0.00692295
226 0.18114 0.00687734
227 0.180581 0.00683411
228 0.180073 0.00679326
229 0.179616 0.00675475
230 0.179206 0.00671852
231 0.178841 0.00668452
232 0.178519 0.00665267
233 0.178237 0.00662284
234 0.177992 0.00659491
235 0.177781 0.00656872
236 0.177601 0.00654404
237 0.177448 0.00652064
238 0.17732 0.00649824
239 0.177211 0.00647651
240 0.17712 0.00645514
241 0.177042 0.00643379
242 0.176974 0.00641213
243 0.176911 0.00638986
244 0.176852 0.00636672
245 0.176792 0.00634248
246 0.176729 0.00631697
247 0.176659 0.00629007
248 0.176582 0.00626172
249 0.176494 0.00623191
250 0.176393 0.00620065
251 0.176278 0.00616801
252 0.176146 0.00613407
253 0.175997 0.00609893
254 0.17583 0.00606271
255 0.175642 0.00602553
256 0.175434 0.00598752
257 0.175204 0.00594882
258 0.174952 0.00590958
259 0.174678 0.00586994
260 0.174381 0.00583008
261 0.174061 0.00579016
262 0.173718 0.00575037
263 0.173353 0.00571091
264 0.172965 0.00567195
265 0.172555 0.00563368
266 0.172123 0.00559628
267 0.17167 0.00555991
268 0.171196 0.00552469
269 0.170701 0.00549074
270 0.170186 0.00545812
271 0.169651 0.00542688
272 0.169096 0.00539702
273 0.16852 0.00536853
274 0.167923 0.00534136
275 0.167305 0.00531544
276 0.166664 0.00529066
277 0.166002 0.00526692
278 0.165316 0.00524411
279 0.164605 0.00522208
280 0.16387 0.00520071
281 0.163109 0.00517986
282 0.162321 0.0051594
283 0.161505 0.00513921
284 0.16066 0.00511915
285 0.159786 0.00509911
286 0.158882 0.00507896
287 0.157947 0.00505859
288 0.156981 0.0050379
289 0.155983 0.00501679
290 0.154953 0.00499517
291 0.153892 0.00497298
292 0.152798 0.00495016
293 0.151672 0.00492666
294 0.150516 0.00490247
295 0.14933 0.00487758
296 0.148115 0.004852
297 0.146872 0.00482578
298 0.145602 0.00479896
299 0.144308 0.00477161
300 0.142991 0.00474382
301 0.141654 0.00471567
302 0.140298 0.00468727
303 0.138926 0.00465872
304 0.137539 0.00463013
305 0.136141 0.0046016
306 0.134733 0.00457323
307 0.133319 0.00454511
308 0.1319 0.00451733
309 0.130478 0.00448997
310 0.129057 0.00446309
311 0.127638 0.00443677
312 0.126223 0.00441106
313 0.124814 0.00438599
314 0.123414 0.00436159
315 0.122023 0.0043379
316 0.120645 0.0043149
317 0.11928 0.00429261
318 0.11793 0.004271
319 0.116597 0.00425005
320 0.115281 0.00422971
321 0.113985 0.00420993
322 0.112709 0.00419066
323 0.111455 0.00417183
324 0.110224 0.00415337
325 0.109016 0.0041352
326 0.107834 0.00411724
327 0.106678 0.00409943
328 0.10555 0.00408168
329 0.10445 0.00406395
330 0.103381 0.00404616
331 0.102343 0.00402825
332 0.101338 0.0040102
333 0.100366 0.00399195
334 0.0994303 0.00397347
335 0.0985312 0.00395475
336 0.09767 0.00393577
337 0.0968483 0.00391652
338 0.0960671 0.00389699
339 0.0953277 0.0038772
340 0.0946311 0.00385716
341 0.0939783 0.00383688
342 0.0933701 0.00381639
343 0.0928072 0.00379572
344 0.0922899 0.00377491
345 0.091819 0.00375398
346 0.0913941 0.00373298
347 0.0910157 0.00371196
348 0.090683 0.00369096
349 0.090396 0.00367003
350 0.0901537 0.00364921
351 0.0899556 0.00362855
352 0.0898003 0.00360809
353 0.0896869 0.00358787
354 0.0896137 0.00356792
355 0.0895795 0.00354828
356 0.0895823 0.00352897
357 0.0896205 0.00351
358 0.089692 0.0034914
359 0.089795 0.00347316
360 0.0899272 0.00345528
361 0.0900867 0.00343777
362 0.090271 0.00342061
363 0.0904781 0.00340378
364 0.0907056 0.00338727
365 0.0909514 0.00337104
366 0.0912131 0.00335508
367 0.0914886 0.00333934
368 0.0917755 0.0033238
369 0.0920717 0.00330843
370 0.0923751 0.00329318
371 0.0926834 0.00327803
372 0.0929946 0.00326293
373 0.0933066 0.00324786
374 0.0936174 0.00323278
375 0.093925 0.00321767
376 0.0942276 0.00320249
377 0.0945232 0.00318724
378 0.0948103 0.00317188
379 0.0950869 0.00315642
380 0.0953517 0.00314084
381 0.0956028 0.00312514
382 0.0958391 0.00310932
383 0.0960588 0.0030934
384 0.0962611 0.00307737
385 0.0964443 0.00306127
386 0.0966077 0.00304509
387 0.0967498 0.00302887
388 0.0968701 0.00301262
389 0.0969674 0.00299636
390 0.0970411 0.00298013
391 0.0970903 0.00296394
392 0.0971145 0.00294781
393 0.0971132 0.00293177
394 0.0970857 0.00291585
395 0.0970318 0.00290006
396 0.096951 0.00288441
397 0.096843 0.00286894
398 0.0967075 0.00285364
399 0.0965444 0.00283854
400 0.0963535 0.00282364
401 0.0961346 0.00280894
402 0.0958876 0.00279446
403 0.0956126 0.00278019
404 0.0953092 0.00276613
405 0.0949777 0.00275228
406 0.094618 0.00273862
407 0.09423 0.00272515
408 0.0938138 0.00271186
409 0.0933696 0.00269873
410 0.0928972 0.00268574
411 0.0923969 0.00267289
412 0.0918686 0.00266016
413 0.0913128 0.00264752
414 0.0907293 0.00263495
415 0.0901186 0.00262246
416 0.0894807 0.00261001
417 0.0888161 0.00259758
418 0.088125 0.00258518
419 0.0874078 0.00257278
420 0.086665 0.00256037
421 0.0858971 0.00254794
422 0.0851046 0.00253548
423 0.0842881 0.00252299
424 0.0834483 0.00251046
425 0.0825859 0.00249789
426 0.0817018 0.00248528
427 0.0807968 0.00247263
428 0.0798717 0.00245995
429 0.0789277 0.00244724
430 0.0779658 0.00243452
431 0.0769871 0.00242178
432 0.0759927 0.00240905
433 0.0749839 0.00239632
434 0.073962 0.00238363
435 0.0729284 0.00237097
436 0.0718843 0.00235836
437 0.0708312 0.00234582
438 0.0697707 0.00233335
439 0.0687041 0.00232098
440 0.067633 0.0023087
441 0.0665591 0.00229652
442 0.065484 0.00228447
443 0.0644092 0.00227254
444 0.0633365 0.00226073
445 0.0622677 0.00224906
446 0.0612044 0.00223752
447 0.0601485 0.00222611
448 0.0591019 0.00221483
449 0.0580663 0.00220368
450 0.0570438 0.00219265
451 0.0560362 0.00218175
452 0.0550457 0.00217095
453 0.0540742 0.00216026
454 0.0531239 0.00214967
455 0.0521968 0.00213916
456 0.0512951 0.00212874
457 0.050421 0.00211839
458 0.0495767 0.0021081
459 0.0487644 0.00209786
460 0.0479864 0.00208766
461 0.0472447 0.00207751
462 0.0465416 0.00206738
463 0.045879 0.00205728
464 0.045259 0.0020472
465 0.0446835 0.00203713
466 0.0441541 0.00202707
467 0.0436724 0.00201702
468 0.0432398 0.00200698
469 0.0428574 0.00199694
470 0.042526 0.00198691
471 0.0422462 0.00197688
472 0.0420183 0.00196686
473 0.0418425 0.00195685
474 0.0417181 0.00194685
475 0.0416448 0.00193687
476 0.0416214 0.00192691
477 0.0416469 0.00191698
478 0.0417196 0.00190708
479 0.041838 0.00189721
480 0.0419998 0.00188739
481 0.042203 0.00187761
482 0.0424452 0.00186789
483 0.0427239 0.00185822
484 0.0430366 0.00184861
485 0.0433806 0.00183907
486 0.0437532 0.00182959
487 0.0441518 0.00182019
488 0.0445735 0.00181086
489 0.0450158 0.0018016
490 0.0454759 0.00179243
491 0.0459514 0.00178333
492 0.0464398 0.0017743
493 0.0469386 0.00176536
494 0.0474454 0.00175648
495 0.0479582 0.00174768
496 0.0484746 0.00173894
497 0.0489927 0.00173027
498 0.0495105 0.00172166
499 0.0500261 0.00171311
500 0.0505377 0.00170461
501 0.0510438 0.00169616
502 0.0515425 0.00168776
503 0.0520326 0.00167939
504 0.0525125 0.00167107
505 0.0529808 0.00166277
506 0.0534363 0.00165451
507 0.0538778 0.00164627
508 0.0543042 0.00163806
509 0.0547143 0.00162987
510 0.0551073 0.0016217
511 0.055482 0.00161356
512 0.0558379 0.00160543
513 0.0561738 0.00159733
514 0.0564892 0.00158924
515 0.0567833 0.00158118
516 0.0570556 0.00157314
517 0.0573053 0.00156513
518 0.057532 0.00155715
519 0.0577351 0.0015492
520 0.0579144 0.00154128
521 0.0580693 0.00153339
522 0.0581995 0.00152554
523 0.0583048 0.00151773
524 0.0583848 0.00150997
525 0.0584394 0.00150224
526 0.0584684 0.00149457
527 0.0584716 0.00148694
528 0.058449 0.00147936
529 0.0584005 0.00147183
530 0.058326 0.00146436
531 0.0582255 0.00145694
532 0.0580991 0.00144957
533 0.0579468 0.00144225
534 0.0577687 0.00143499
535 0.0575649 0.00142777
536 0.0573355 0.00142061
537 0.0570806 0.0014135
538 0.0568006 0.00140644
539 0.0564954 0.00139942
540 0.0561654 0.00139245
541 0.0558108 0.00138552
542 0.0554319 0.00137864
543 0.0550289 0.00137179
544 0.0546022 0.00136498
545 0.054152 0.0013582
546 0.0536788 0.00135145
547 0.0531829 0.00134473
548 0.0526647 0.00133804
549 0.0521246 0.00133138
550 0.0515631 0.00132474
551 0.0509806 0.00131812
552 0.0503777 0.00131152
553 0.0497548 0.00130495
554 0.0491126 0.00129839
555 0.0484515 0.00129185
556 0.0477723 0.00128533
557 0.0470756 0.00127883
558 0.0463619 0.00127235
559 0.0456321 0.00126588
560 0.0448869 0.00125944
561 0.0441269 0.00125302
562 0.0433531 0.00124663
563 0.0425662 0.00124026
564 0.0417672 0.00123391
565 0.0409568 0.0012276
566 0.0401362 0.00122131
567 0.0393062 0.00121505
568 0.0384678 0.00120883
569 0.0376222 0.00120264
570 0.0367705 0.00119648
571 0.0359138 0.00119037
572 0.0350534 0.00118429
573 0.0341906 0.00117825
574 0.0333267 0.00117225
575 0.0324633 0.00116629
576 0.0316017 0.00116037
577 0.0307438 0.00115449
578 0.0298911 0.00114866
579 0.0290455 0.00114286
580 0.028209 0.0011371
581 0.0273836 0.00113139
582 0.0265717 0.00112571
583 0.0257757 0.00112006
584 0.0249981 0.00111446
585 0.0242416 0.00110889
586 0.0235093 0.00110335
587 0.0228042 0.00109785
588 0.0221296 0.00109238
589 0.0214891 0.00108694
590 0.0208863 0.00108152
591 0.0203247 0.00107614
592 0.0198083 0.00107078
593 0.0193406 0.00106544
594 0.0189252 0.00106013
595 0.0185655 0.00105485
596 0.0182642 0.00104958
597 0.018024 0.00104434
598 0.0178465 0.00103911
599 0.0177328 0.00103391
600 0.0176831 0.00102873
601 0.0176969 0.00102356
602 0.0177728 0.00101842
603 0.0179086 0.00101329
604 0.0181015 0.00100819
605 0.0183482 0.0010031
606 0.0186447 0.000998037
607 0.018987 0.000992992
608 0.0193708 0.000987967
609 0.019792 0.000982963
610 0.0202462 0.00097798
611 0.0207293 0.00097302
612 0.0212373 0.000968083
613 0.0217667 0.000963169
614 0.0223137 0.000958279
615 0.0228753 0.000953413
616 0.0234483 0.000948572
617 0.02403 0.000943757
618 0.0246178 0.000938967
619 0.0252094 0.000934203
620 0.0258025 0.000929466
621 0.0263953 0.000924755
622 0.0269859 0.000920071
623 0.0275727 0.000915413
624 0.028154 0.000910782
625 0.0287286 0.000906178
626 0.0292952 0.000901599
627 0.0298525 0.000897046
628 0.0303995 0.000892519
629 0.0309352 0.000888018
630 0.0314586 0.00088354
631 0.031969 0.000879088
632 0.0324654 0.000874659
633 0.0329473 0.000870254
634 0.0334139 0.000865872
635 0.0338647 0.000861512
636 0.0342989 0.000857175
637 0.0347162 0.000852859
638 0.035116 0.000848565
639 0.0354979 0.000844292
640 0.0358615 0.00084004
641 0.0362064 0.000835809
642 0.0365322 0.000831599
643 0.0368387 0.000827408
644 0.0371255 0.000823238
645 0.0373924 0.000819089
646 0.0376393 0.000814959
647 0.0378658 0.00081085
648 0.0380718 0.000806762
649 0.0382573 0.000802693
650 0.0384219 0.000798645
651 0.0385657 0.000794618
652 0.0386886 0.000790611
653 0.0387905 0.000786626
654 0.0388713 0.000782661
655 0.0389311 0.000778716
656 0.0389699 0.000774793
657 0.0389877 0.000770891
658 0.0389846 0.00076701
659 0.0389605 0.000763149
660 0.0389156 0.000759309
661 0.0388501 0.000755491
662 0.0387639 0.000751692
663 0.0386573 0.000747914
664 0.0385304 0.000744157
665 0.0383834 0.000740419
666 0.0382164 0.000736702
667 0.0380296 0.000733004
668 0.0378233 0.000729325
669 0.0375977 0.000725665
670 0.037353 0.000722023
671 0.0370895 0.0007184
672 0.0368075 0.000714795
673 0.0365073 0.000711207
674 0.0361891 0.000707636
675 0.0358532 0.000704083
676 0.0355001 0.000700545
677 0.03513 0.000697024
678 0.0347434 0.000693519
679 0.0343405 0.00069003
680 0.0339219 0.000686556
681 0.0334878 0.000683097
682 0.0330387 0.000679653
683 0.0325752 0.000676225
684 0.0320975 0.000672811
685 0.0316063 0.000669412
686 0.0311019 0.000666028
687 0.030585 0.000662658
688 0.0300561 0.000659304
689 0.0295156 0.000655964
690 0.0289642 0.00065264
691 0.0284025 0.000649331
692 0.0278312 0.000646038
693 0.0272507 0.00064276
694 0.026662 0.000639499
695 0.0260656 0.000636253
696 0.0254623 0.000633024
697 0.0248529 0.000629812
698 0.0242382 0.000626616
699 0.0236191 0.000623438
700 0.0229965 0.000620277
701 0.0223714 0.000617133
702 0.0217448 0.000614008
703 0.0211178 0.000610899
704 0.0204916 0.000607809
705 0.0198675 0.000604736
706 0.0192469 0.000601682
707 0.0186311 0.000598645
708 0.0180219 0.000595625
709 0.017421 0.000592624
710 0.0168302 0.00058964
711 0.0162517 0.000586673
712 0.0156877 0.000583724
713 0.0151406 0.000580792
714 0.0146133 0.000577876
715 0.0141084 0.000574977
716 0.0136292 0.000572093
717 0.0131789 0.000569226
718 0.012761 0.000566375
719 0.0123792 0.000563538
720 0.0120369 0.000560716
721 0.0117378 0.00055791
722 0.0114852 0.000555117
723 0.0112819 0.000552338
724 0.0111304 0.000549573
725 0.0110323 0.000546821
726 0.0109884 0.000544083
727 0.0109988 0.000541357
728 0.0110623 0.000538644
729 0.0111773 0.000535944
730 0.011341 0.000533255
731 0.0115502 0.000530579
732 0.0118015 0.000527915
733 0.0120907 0.000525262
734 0.0124141 0.000522621
735 0.0127676 0.000519992
736 0.0131474 0.000517374
737 0.0135498 0.000514768
738 0.0139715 0.000512173
739 0.0144093 0.00050959
740 0.0148604 0.000507018
741 0.0153219 0.000504458
742 0.0157917 0.000501909
743 0.0162674 0.000499373
744 0.0167473 0.000496847
745 0.0172293 0.000494334
746 0.0177121 0.000491833
747 0.0181941 0.000489343
748 0.018674 0.000486866
749 0.0191506 0.000484401
750 0.0196229 0.000481948
751 0.0200899 0.000479507
752 0.0205505 0.000477079
753 0.0210042 0.000474663
754 0.02145 0.00047226
755 0.0218873 0.000469869
756 0.0223154 0.00046749
757 0.0227338 0.000465124
758 0.023142 0.000462771
759 0.0235394 0.00046043
760 0.0239255 0.000458102
761 0.0243001 0.000455786
762 0.0246626 0.000453482
763 0.0250127 0.000451191
764 0.0253501 0.000448912
765 0.0256745 0.000446646
766 0.0259856 0.000444392
767 0.0262832 0.00044215
768 0.0265669 0.00043992
769 0.0268367 0.000437702
770 0.0270923 0.000435496
771 0.0273336 0.000433302
772 0.0275603 0.00043112
773 0.0277725 0.00042895
774 0.0279698 0.000426791
775 0.0281524 0.000424644
776 0.02832 0.000422508
777 0.0284726 0.000420383
778 0.0286101 0.00041827
779 0.0287326 0.000416168
780 0.02884 0.000414077
781 0.0289322 0.000411997
782 0.0290094 0.000409928
783 0.0290715 0.00040787
784 0.0291186 0.000405822
785 0.0291506 0.000403785
786 0.0291678 0.000401759
787 0.0291701 0.000399742
788 0.0291577 0.000397736
789 0.0291306 0.00039574
790 0.0290891 0.000393754
791 0.0290331 0.000391778
792 0.0289629 0.000389812
793 0.0288785 0.000387855
794 0.0287803 0.000385908
795 0.0286683 0.00038397
796 0.0285428 0.000382042
797 0.028404 0.000380123
798 0.028252 0.000378212
799 0.0280872 0.000376311
800 0.0279097 0.000374419
801 0.0277198 0.000372536
802 0.0275179 0.000370662
803 0.0273041 0.000368796
804 0.0270788 0.000366939
805 0.0268423 0.00036509
806 0.0265949 0.00036325
807 0.026337 0.000361418
808 0.0260689 0.000359595
809 0.025791 0.00035778
810 0.0255037 0.000355974
811 0.0252073 0.000354176
812 0.0249023 0.000352386
813 0.0245892 0.000350604
814 0.0242683 0.000348831
815 0.0239401 0.000347067
816 0.0236052 0.000345311
817 0.0232641 0.000343563
818 0.0229172 0.000341824
819 0.0225651 0.000340093
820 0.0222084 0.000338371
821 0.0218478 0.000336657
822 0.0214837 0.000334952
823 0.0211169 0.000333256
824 0.0207481 0.000331569
825 0.020378 0.00032989
826 0.0200072 0.00032822
827 0.0196366 0.000326559
828 0.019267 0.000324907
829 0.0188992 0.000323264
830 0.0185341 0.00032163
831 0.0181726 0.000320005
832 0.0178157 0.000318389
833 0.0174643 0.000316781
834 0.0171196 0.000315183
835 0.0167824 0.000313594
836 0.0164541 0.000312013
837 0.0161356 0.000310442
838 0.0158282 0.000308879
839 0.015533 0.000307324
840 0.0152513 0.000305779
841 0.0149841 0.000304242
842 0.0147328 0.000302713
843 0.0144985 0.000301193
844 0.0142824 0.000299682
845 0.0140854 0.000298178
846 0.0139087 0.000296682
847 0.0137531 0.000295195
848 0.0136195 0.000293715
849 0.0135084 0.000292242
850 0.0134206 0.000290778
851 0.0133562 0.000289321
852 0.0133156 0.000287871
853 0.0132987 0.000286428
854 0.0133053 0.000284993
855 0.0133351 0.000283564
856 0.0133876 0.000282143
857 0.0134621 0.000280728
858 0.0135578 0.000279319
859 0.0136738 0.000277918
860 0.0138089 0.000276523
861 0.013962 0.000275134
862 0.0141321 0.000273751
863 0.0143177 0.000272375
864 0.0145177 0.000271006
865 0.0147307 0.000269642
866 0.0149556 0.000268284
867 0.015191 0.000266933
868 0.0154357 0.000265588
869 0.0156885 0.000264248
870 0.0159484 0.000262915
871 0.0162141 0.000261588
872 0.0164847 0.000260267
873 0.0167591 0.000258952
874 0.0170363 0.000257643
875 0.0173156 0.000256341
876 0.0175959 0.000255044
877 0.0178765 0.000253754
878 0.0181567 0.00025247
879 0.0184357 0.000251192
880 0.0187128 0.00024992
881 0.0189875 0.000248655
882 0.019259 0.000247396
883 0.019527 0.000246143
884 0.0197908 0.000244897
885 0.0200499 0.000243657
886 0.0203039 0.000242423
887 0.0205524 0.000241196
888 0.020795 0.000239976
889 0.0210313 0.000238762
890 0.0212609 0.000237554
891 0.0214836 0.000236353
892 0.021699 0.000235158
893 0.0219069 0.00023397
894 0.0221069 0.000232789
895 0.022299 0.000231614
896 0.0224827 0.000230445
897 0.0226581 0.000229283
898 0.0228248 0.000228127
899 0.0229827 0.000226977
900 0.0231317 0.000225834
901 0.0232716 0.000224697
902 0.0234023 0.000223567
903 0.0235238 0.000222442
904 0.0236359 0.000221324
905 0.0237385 0.000220212
906 0.0238317 0.000219105
907 0.0239153 0.000218005
908 0.0239894 0.000216911
909 0.0240539 0.000215822
910 0.0241087 0.000214739
911 0.024154 0.000213662
912 0.0241898 0.00021259
913 0.024216 0.000211524
914 0.0242327 0.000210463
915 0.02424 0.000209408
916 0.0242379 0.000208358
917 0.0242266 0.000207313
918 0.024206 0.000206274
919 0.0241764 0.000205239
920 0.0241377 0.00020421
921 0.0240903 0.000203185
922 0.0240341 0.000202165
923 0.0239693 0.000201151
924 0.0238961 0.000200141
925 0.0238146 0.000199135
926 0.0237251 0.000198135
927 0.0236277 0.000197139
928 0.0235226 0.000196147
929 0.02341 0.00019516
930 0.0232901 0.000194178
931 0.0231633 0.0001932
932 0.0230296 0.000192227
933 0.0228894 0.000191258
934 0.022743 0.000190293
935 0.0225906 0.000189333
936 0.0224325 0.000188378
937 0.0222689 0.000187427
938 0.0221003 0.00018648
939 0.0219269 0.000185538
940 0.021749 0.0001846
941 0.0215671 0.000183666
942 0.0213814 0.000182737
943 0.0211923 0.000181813
944 0.0210002 0.000180892
945 0.0208055 0.000179977
946 0.0206085 0.000179066
947 0.0204098 0.000178159
948 0.0202096 0.000177257
949 0.0200085 0.00017636
950 0.0198068 0.000175467
951 0.0196051 0.000174579
952 0.0194037 0.000173696
953 0.0192032 0.000172817
954 0.019004 0.000171943
955 0.0188066 0.000171073
956 0.0186115 0.000170208
957 0.0184192 0.000169348
958 0.0182302 0.000168492
959 0.0180449 0.000167642
960 0.017864 0.000166795
961 0.0176878 0.000165954
962 0.0175169 0.000165117
963 0.0173517 0.000164285
964 0.0171928 0.000163457
965 0.0170406 0.000162634
966 0.0168956 0.000161816
967 0.0167582 0.000161002
968 0.0166288 0.000160192
969 0.0165079 0.000159387
970 0.0163957 0.000158586
971 0.0162927 0.00015779
972 0.0161992 0.000156998
973 0.0161154 0.00015621
974 0.0160415 0.000155427
975 0.0159779 0.000154647
976 0.0159245 0.000153872
977 0.0158816 0.0001531
978 0.0158492 0.000152333
979 0.0158273 0.000151569
980 0.0158159 0.00015081
981 0.015815 0.000150054
982 0.0158244 0.000149301
983 0.0158439 0.000148553
984 0.0158734 0.000147808
985 0.0159126 0.000147067
986 0.0159612 0.000146329
987 0.016019 0.000145594
988 0.0160855 0.000144864
989 0.0161605 0.000144136
990 0.0162434 0.000143412
991 0.016334 0.000142691
992 0.0164317 0.000141973
993 0.0165362 0.000141259
994 0.0166469 0.000140548
995 0.0167633 0.00013984
996 0.0168851 0.000139136
997 0.0170117 0.000138434
998 0.0171426 0.000137736
999 0.0172774 0.000137041


==> figures/data/waveguide/F001.00_P085.00_N0016_O00_C00.240/cmcg.txt <==
N err mis
0 0.910019 0.163624
1 0.886543 0.118048
2 0.865979 0.0962833
3 0.845284 0.0821331
4 0.8259 0.0724178
5 0.806196 0.065569
6 0.785472 0.0604759
7 0.759865 0.0550944
8 0.742642 0.0518377
9 0.724315 0.049134
10 0.683656 0.0435198
11 0.647217 0.0371606
12 0.623865 0.0319703
13 0.608361 0.0276151
14 0.601255 0.025488
15 0.59546 0.0240428
16 0.590104 0.0229523
17 0.584854 0.0221052
18 0.581176 0.0216673
19 0.577564 0.0213898
20 0.57091 0.0210252
21 0.552638 0.0201096
22 0.534791 0.0191934
23 0.518757 0.0183605
24 0.510153 0.0179314
25 0.503904 0.01766
26 0.497834 0.0174396
27 0.491185 0.0172336
28 0.483668 0.017037
29 0.473189 0.0167964
30 0.455084 0.0164055
31 0.42711 0.0158154
32 0.401367 0.015273
33 0.373903 0.0146953
34 0.327671 0.0136969
35 0.26889 0.0123339
36 0.211276 0.0108525
37 0.150543 0.00904294
38 0.0844284 0.00651037
39 0.0493509 0.00456768
40 0.0344737 0.0033251
41 0.0304809 0.00286429
42 0.028488 0.0025949
43 0.0265631 0.0022937
44 0.0246872 0.00193057
45 0.0230963 0.00151285
46 0.0224396 0.00128204
47 0.0220081 0.00109725
48 0.0216782 0.000927593
49 0.0214317 0.000770784
50 0.0213102 0.000676451
51 0.0212205 0.000596834
52 0.0211344 0.000506378
53 0.0210632 0.000410261
54 0.0210229 0.000341214
55 0.021 0.000296888
56 0.0209888 0.000272698
57 0.0209814 0.000254986
58 0.0209728 0.000232715
59 0.0209652 0.000207038
60 0.0209584 0.000174211
61 0.0209524 0.000144713
62 0.0209475 0.000117858
63 0.0209445 9.6704e-05
64 0.0209423 7.47511e-05
65 0.0209411 6.00555e-05
66 0.0209401 4.81594e-05
67 0.0209394 4.09582e-05
68 0.0209385 3.38534e-05
69 0.0209377 2.91608e-05
70 0.0209369 2.58931e-05
71 0.020936 2.37164e-05
72 0.0209347 2.14646e-05
73 0.020933 1.91198e-05
74 0.0209308 1.66294e-05
75 0.0209293 1.51237e-05
76 0.0209281 1.42927e-05
77 0.020927 1.37612e-05
78 0.0209254 1.32427e-05
79 0.0209238 1.28545e-05
80 0.0209217 1.24714e-05
81 0.0209191 1.2069e-05
82 0.0209164 1.17164e-05
83 0.0209143 1.14866e-05
84 0.0209123 1.1321e-05
85 0.0209099 1.11644e-05
86 0.0209071 1.10111e-05
87 0.0209033 1.0828e-05
88 0.0208987 1.06325e-05
89 0.0208914 1.03434e-05
90 0.0208838 1.00529e-05
91 0.0208769 9.79636e-06
92 0.0208716 9.61236e-06
93 0.0208656 9.4192e-06
94 0.0208571 9.15263e-06
95 0.0208414 8.65897e-06
96 0.0208218 8.01799e-06
97 0.0208014 7.29844e-06
98 0.0207836 6.61879e-06
99 0.0207671 5.9334e-06
100 0.0207562 5.44125e-06
101 0.0207508 5.18406e-06
102 0.0207452 4.91321e-06
103 0.0207399 4.65479e-06
104 0.0207327 4.27942e-06
105 0.0207235 3.757e-06
106 0.0207154 3.233e-06
107 0.0207069 2.58482e-06
108 0.020702 2.11979e-06
109 0.0206988 1.76054e-06
110 0.0206968 1.49611e-06
111 0.0206958 1.33916e-06
112 0.0206951 1.21273e-06
113 0.0206943 1.06304e-06
114 0.0206934 8.73924e-07
115 0.0206928 7.21869e-07
116 0.0206925 6.14553e-07
117 0.0206922 5.13398e-07
118 0.020692 4.29489e-07
119 0.0206919 3.65194e-07
120 0.0206918 3.12473e-07
121 0.0206918 2.82318e-07
122 0.0206917 2.63247e-07
123 0.0206917 2.43207e-07
124 0.0206917 2.26095e-07
125 0.0206917 2.12919e-07
126 0.0206917 2.02992e-07
127 0.0206917 1.93608e-07
128 0.0206917 1.84034e-07
129 0.0206917 1.70749e-07
130 0.0206916 1.54532e-07
131 0.0206916 1.35651e-07
132 0.0206916 1.17472e-07
133 0.0206916 1.0437e-07
134 0.0206916 9.41314e-08
135 0.0206916 8.65648e-08
136 0.0206916 8.16635e-08
137 0.0206916 7.80905e-08
138 0.0206916 7.41123e-08
139 0.0206916 6.73029e-08
140 0.0206916 5.98034e-08
141 0.0206916 5.3313e-08
142 0.0206916 4.84096e-08
143 0.0206916 4.50474e-08
144 0.0206916 4.27794e-08
145 0.0206916 4.06677e-08
146 0.0206916 3.93295e-08
147 0.0206916 3.81142e-08
148 0.0206916 3.67776e-08
149 0.0206916 3.54363e-08
150 0.0206916 3.44556e-08
151 0.0206916 3.36777e-08
152 0.0206916 3.28483e-08
153 0.0206916 3.20967e-08
154 0.0206916 3.13553e-08
155 0.0206916 3.06694e-08
156 0.0206916 3.01119e-08
157 0.0206916 2.96716e-08
158 0.0206916 2.93736e-08
159 0.0206916 2.91109e-08
160 0.0206916 2.8895e-08
161 0.0206916 2.86582e-08
162 0.0206916 2.84043e-08
163 0.0206916 2.81332e-08
164 0.0206916 2.78085e-08
165 0.0206916 2.7388e-08
166 0.0206916 2.69898e-08
167 0.0206916 2.65988e-08
168 0.0206916 2.60216e-08
169 0.0206916 2.51822e-08
170 0.0206916 2.43564e-08
171 0.0206916 2.33739e-08
172 0.0206916 2.23462e-08
173 0.0206916 2.13773e-08
174 0.0206916 2.01865e-08
175 0.0206916 1.86801e-08
176 0.0206916 1.67202e-08
177 0.0206916 1.48963e-08
178 0.0206916 1.34317e-08
179 0.0206916 1.23363e-08
180 0.0206916 1.15031e-08
181 0.0206916 1.08398e-08
182 0.0206916 1.01445e-08
183 0.0206916 9.58699e-09
184 0.0206916 8.84715e-09
185 0.0206916 8.25182e-09
186 0.0206916 7.57352e-09
187 0.0206916 7.12946e-09
188 0.0206916 6.73577e-09
189 0.0206916 6.3738e-09
190 0.0206916 5.95163e-09
191 0.0206916 5.3825e-09
192 0.0206916 4.85079e-09
193 0.0206916 4.47762e-09
194 0.0206916 4.20873e-09
195 0.0206916 3.95593e-09
196 0.0206916 3.74614e-09
197 0.0206916 3.51787e-09
198 0.0206916 3.28536e-09
199 0.0206916 3.04265e-09
200 0.0206916 2.73845e-09
201 0.0206916 2.46958e-09
202 0.0206916 2.24134e-09
203 0.0206916 2.05005e-09
204 0.0206916 1.85889e-09
205 0.0206916 1.64868e-09
206 0.0206916 1.4423e-09
207 0.0206916 1.25417e-09
208 0.0206916 1.0742e-09
209 0.0206916 9.30147e-10
210 0.0206916 7.97032e-10
211 0.0206916 6.79911e-10
212 0.0206916 5.83305e-10
213 0.0206916 4.917e-10
214 0.0206916 4.12451e-10
215 0.0206916 3.47366e-10
216 0.0206916 2.92778e-10
217 0.0206916 2.47718e-10
218 0.0206916 1.99293e-10
219 0.0206916 1.73509e-10
220 0.0206916 1.54577e-10
221 0.0206916 1.41253e-10
222 0.0206916 1.29823e-10
223 0.0206916 1.18471e-10
224 0.0206916 1.0735e-10
225 0.0206916 9.14534e-11
226 0.0206916 7.71735e-11
227 0.0206916 6.6132e-11
228 0.0206916 5.85055e-11
229 0.0206916 5.34694e-11
230 0.0206916 4.97261e-11
231 0.0206916 4.65287e-11
232 0.0206916 4.35146e-11
233 0.0206916 4.02575e-11
234 0.0206916 3.72475e-11
235 0.0206916 3.34349e-11
236 0.0206916 2.96967e-11
237 0.0206916 2.64007e-11
238 0.0206916 2.37057e-11
239 0.0206916 2.11275e-11
240 0.0206916 1.7866e-11
241 0.0206916 1.50082e-11
242 0.0206916 1.17419e-11
243 0.0206916 8.90882e-12
244 0.0206916 6.97483e-12
245 0.0206916 5.91605e-12
246 0.0206916 5.1504e-12
247 0.0206916 4.48002e-12
248 0.0206916 4.04027e-12
249 0.0206916 3.78006e-12
250 0.0206916 3.59611e-12
251 0.0206916 3.38566e-12
252 0.0206916 3.07391e-12
253 0.0206916 2.84586e-12
254 0.0206916 2.63916e-12
255 0.0206916 2.51635e-12
256 0.0206916 2.41002e-12
257 0.0206916 2.31698e-12
258 0.0206916 2.23126e-12
259 0.0206916 2.1581e-12
260 0.0206916 2.0998e-12
261 0.0206916 2.04326e-12
262 0.0206916 2.00672e-12
263 0.0206916 1.97986e-12
264 0.0206916 1.96894e-12
265 0.0206916 1.95818e-12
266 0.0206916 1.94887e-12
267 0.0206916 1.93348e-12
268 0.0206916 1.91286e-12
269 0.0206916 1.88116e-12
270 0.0206916 1.85238e-12
271 0.0206916 1.824e-12
272 0.0206916 1.79789e-12
273 0.0206916 1.77251e-12
274 0.0206916 1.74155e-12
275 0.0206916 1.68773e-12
276 0.0206916 1.5946e-12
277 0.0206916 1.471e-12
278 0.0206916 1.31357e-12
279 0.0206916 1.18543e-12
280 0.0206916 1.09904e-12
281 0.0206916 1.02808e-12
282 0.0206916 9.61284e-13
283 0.0206916 9.01836e-13
284 0.0206916 8.39801e-13
285 0.0206916 7.72034e-13
286 0.0206916 7.0484e-13
287 0.0206916 6.40319e-13
288 0.0206916 5.77509e-13
289 0.0206916 5.28127e-13
290 0.0206916 4.77394e-13
291 0.0206916 4.35927e-13
292 0.0206916 3.99755e-13
293 0.0206916 3.59197e-13
294 0.0206916 3.23774e-13
295 0.0206916 2.9298e-13
296 0.0206916 2.65653e-13
297 0.0206916 2.44293e-13
298 0.0206916 2.25932e-13
299 0.0206916 2.1071e-13
300 0.0206916 1.9615e-13
301 0.0206916 1.78754e-13
302 0.0206916 1.61332e-13
303 0.0206916 1.42987e-13
304 0.0206916 1.28469e-13
305 0.0206916 1.17303e-13
306 0.0206916 1.10177e-13
307 0.0206916 1.04807e-13
308 0.0206916 9.91602e-14
309 0.0206916 9.25107e-14
310 0.0206916 8.61272e-14
311 0.0206916 8.01801e-14
312 0.0206916 7.30444e-14
313 0.0206916 6.56091e-14
314 0.0206916 5.88501e-14
315 0.0206916 5.3835e-14
316 0.0206916 4.87419e-14
317 0.0206916 4.3833e-14
318 0.0206916 3.82259e-14
319 0.0206916 3.24382e-14
320 0.0206916 2.45551e-14
321 0.0206916 1.83846e-14
322 0.0206916 1.46447e-14
323 0.0206916 1.2378e-14
324 0.0206916 1.06297e-14
325 0.0206916 9.31154e-15
326 0.0206916 8.5343e-15
327 0.0206916 7.89217e-15
328 0.0206916 7.42703e-15
329 0.0206916 7.0924e-15
330 0.0206916 6.77013e-15
331 0.0206916 6.43586e-15
332 0.0206916 6.08378e-15
333 0.0206916 5.68225e-15
334 0.0206916 5.33546e-15
335 0.0206916 4.98372e-15
336 0.0206916 4.52527e-15
337 0.0206916 4.03259e-15
338 0.0206916 3.39263e-15
339 0.0206916 2.94593e-15
340 0.0206916 2.66148e-15
341 0.0206916 2.48262e-15
342 0.0206916 2.30776e-15
343 0.0206916 2.17526e-15
344 0.0206916 2.01152e-15
345 0.0206916 1.80553e-15
346 0.0206916 1.59357e-15
347 0.0206916 1.4107e-15
348 0.0206916 1.24576e-15
349 0.0206916 1.12575e-15
350 0.0206916 1.06224e-15
351 0.0206916 1.02007e-15
352 0.0206916 9.9459e-16
353 0.0206916 9.71009e-16
354 0.0206916 9.63151e-16
355 0.0206916 9.70806e-16
356 0.0206916 1.01188e-15
357 0.0206916 1.04685e-15
358 0.0206916 1.09824e-15
359 0.0206916 1.14858e-15
360 0.0206916 1.22099e-15
361 0.0206916 1.34825e-15
362 0.0206916 1.56153e-15
363 0.0206916 1.71947e-15
364 0.0206916 1.91998e-15
365 0.0206916 2.09872e-15
366 0.0206916 2.35874e-15
367 0.0206916 2.64857e-15
368 0.0206916 2.87677e-15
369 0.0206916 3.15368e-15
370 0.0206916 3.47744e-15
371 0.0206916 3.95237e-15
372 0.0206916 4.43473e-15
373 0.0206916 4.9132e-15
374 0.0206916 5.45436e-15
375 0.0206916 6.29411e-15
376 0.0206916 7.34368e-15
377 0.0206916 8.34174e-15
378 0.0206916 9.54108e-15
379 0.0206916 1.09173e-14
380 0.0206916 1.24001e-14
381 0.0206916 1.3927e-14
382 0.0206916 1.49775e-14
383 0.0206916 1.56042e-14
384 0.0206916 1.64846e-14
385 0.0206916 1.74699e-14
386 0.0206916 1.92225e-14
387 0.0206916 2.21228e-14
388 0.0206916 2.65164e-14
389 0.0206916 3.31922e-14
390 0.0206916 4.21053e-14
391 0.0206916 5.72453e-14
392 0.0206916 7.01797e-14
393 0.0206916 8.43795e-14
394 0.0206916 9.69735e-14
395 0.0206916 1.14833e-13
396 0.0206916 1.34366e-13
397 0.0206916 1.60247e-13
398 0.0206916 1.94127e-13
399 0.0206916 2.38053e-13
400 0.0206916 3.08458e-13
401 0.0206916 3.82174e-13
402 0.0206916 4.94233e-13
403 0.0206916 6.75809e-13
404 0.0206916 8.8627e-13
405 0.0206916 1.07673e-12
406 0.0206916 1.27987e-12
407 0.0206916 1.50542e-12
408 0.0206916 1.85752e-12
409 0.0206916 2.35171e-12
410 0.0206916 3.03344e-12
411 0.0206916 3.90095e-12
412 0.0206916 4.82886e-12
413 0.0206916 5.90543e-12
414 0.0206916 7.82405e-12
415 0.0206916 9.64669e-12
416 0.0206916 1.16549e-11
417 0.0206916 1.38809e-11
418 0.0206916 1.66039e-11
419 0.0206916 1.982e-11
420 0.0206916 2.29377e-11
421 0.0206916 2.89218e-11
422 0.0206916 3.59431e-11
423 0.0206916 4.38831e-11
424 0.0206916 5.55043e-11
425 0.0206916 6.78284e-11
426 0.0206916 8.00982e-11
427 0.0206916 9.30591e-11
428 0.0206916 1.10149e-10
429 0.0206916 1.2471e-10
430 0.0206916 1.36461e-10
431 0.0206916 1.49457e-10
432 0.0206916 1.69701e-10
433 0.0206916 1.95358e-10
434 0.0206916 2.26156e-10
435 0.0206916 2.63237e-10
436 0.0206916 2.91926e-10
437 0.0206916 3.18883e-10
438 0.0206916 3.4728e-10
439 0.0206916 3.7102e-10
440 0.0206916 3.89177e-10
441 0.0206916 3.99298e-10
442 0.0206916 4.08364e-10
443 0.0206916 4.14874e-10
444 0.0206916 4.20694e-10
445 0.0206916 4.24444e-10
446 0.0206916 4.28742e-10
447 0.0206916 4.33034e-10
448 0.0206916 4.37641e-10
449 0.0206916 4.46945e-10
450 0.0206916 4.64365e-10
451 0.0206916 4.94074e-10
452 0.0206916 5.39479e-10
453 0.0206916 6.04758e-10
454 0.0206916 6.93355e-10
455 0.0206916 7.82465e-10
456 0.0206916 8.84852e-10
457 0.0206916 9.98567e-10
458 0.0206916 1.1647e-09
459 0.0206916 1.44323e-09
460 0.0206916 1.84086e-09
461 0.0206916 2.32785e-09
462 0.0206916 2.81272e-09
463 0.0206916 3.26595e-09
464 0.0206916 3.69841e-09
465 0.0206916 4.15881e-09
466 0.0206916 4.66006e-09
467 0.0206916 5.29176e-09
468 0.0206916 5.93056e-09
469 0.0206916 6.82178e-09
470 0.0206916 7.65978e-09
471 0.0206916 8.76776e-09
472 0.0206916 1.00377e-08
473 0.0206916 1.17549e-08
474 0.0206916 1.34713e-08
475 0.0206916 1.51972e-08
476 0.0206916 1.69788e-08
477 0.0206916 1.99903e-08
478 0.0206916 2.572e-08
479 0.0206915 3.79877e-08
480 0.0206915 5.53575e-08
481 0.0206915 7.8135e-08
482 0.0206914 1.1064e-07
483 0.0206913 1.5059e-07
484 0.020691 1.98452e-07
485 0.0206908 2.44387e-07
486 0.0206905 2.83781e-07
487 0.0206902 3.1519e-07
488 0.02069 3.46971e-07
489 0.0206895 3.93706e-07
490 0.0206891 4.34812e-07
491 0.0206887 4.67435e-07
492 0.0206884 4.96368e-07
493 0.0206881 5.19058e-07
494 0.0206879 5.3565e-07
495 0.0206877 5.52441e-07
496 0.0206874 5.7361e-07
497 0.0206872 5.92655e-07
498 0.020687 6.09764e-07
499 0.0206869 6.22633e-07


==> figures/data/waveguide/F001.00_P085.00_N0016_O00_C00.240/cmcg_fine_filter.txt <==
N err mis
0 0.910027 0.163645
1 0.886551 0.118058
2 0.865986 0.0962851
3 0.845291 0.0821342
4 0.825906 0.0724169
5 0.806202 0.0655662
6 0.785477 0.0604765
7 0.75987 0.055101
8 0.742647 0.051842
9 0.724319 0.0491357
10 0.68366 0.0435278
11 0.64722 0.0371676
12 0.623869 0.0319671
13 0.608364 0.0276019
14 0.601258 0.025474
15 0.595463 0.0240305
16 0.590107 0.0229421
17 0.584857 0.0220983
18 0.581179 0.0216625
19 0.577567 0.0213864
20 0.570913 0.0210253
21 0.552642 0.0201187
22 0.534794 0.0192111
23 0.518761 0.0183885
24 0.510157 0.0179636
25 0.503908 0.0176935
26 0.497838 0.0174747
27 0.491189 0.0172703
28 0.483672 0.0170758
29 0.473193 0.0168382
30 0.455088 0.0164517
31 0.427115 0.015867
32 0.401372 0.0153293
33 0.373909 0.0147556
34 0.327677 0.0137625
35 0.268898 0.0124049
36 0.211286 0.0109252
37 0.150555 0.00911352
38 0.0844501 0.00656909
39 0.0493868 0.00461142
40 0.0345242 0.00335318
41 0.0305376 0.00288688
42 0.028548 0.00261682
43 0.0266266 0.00231733
44 0.0247543 0.00195835
45 0.0231666 0.00154506
46 0.0225112 0.00131269
47 0.0220805 0.00112394
48 0.0217512 0.000951394
49 0.0215051 0.000794556
50 0.0213838 0.000700127
51 0.0212942 0.000619662
52 0.0212082 0.000528887
53 0.021137 0.000435891
54 0.0210967 0.000372178
55 0.0210737 0.000333923
56 0.0210624 0.000313925
57 0.0210547 0.000300529
58 0.0210458 0.000285047
59 0.0210379 0.00026915
60 0.0210307 0.000252949
61 0.0210244 0.000237661
62 0.0210192 0.000224931
63 0.0210161 0.000216062
64 0.0210138 0.000207796
65 0.0210126 0.000202089
66 0.0210116 0.000197929
67 0.0210108 0.000195856
68 0.0210099 0.000194135
69 0.0210092 0.000193396
70 0.0210084 0.00019316
71 0.0210075 0.000193007
72 0.0210061 0.000193026
73 0.0210044 0.000193253
74 0.0210022 0.000193719
75 0.0210006 0.000194033
76 0.0209994 0.0001942
77 0.0209983 0.000194371
78 0.0209967 0.000194549
79 0.0209951 0.000194647
80 0.020993 0.000194782
81 0.0209904 0.000194951
82 0.0209877 0.000195128
83 0.0209855 0.000195233
84 0.0209835 0.000195306
85 0.0209811 0.000195367
86 0.0209783 0.000195396
87 0.0209744 0.000195484
88 0.0209698 0.00019567
89 0.0209625 0.000195965
90 0.0209549 0.000196281
91 0.0209479 0.000196518
92 0.0209426 0.000196659
93 0.0209366 0.000196796
94 0.020928 0.000196974
95 0.0209123 0.000197279
96 0.0208926 0.000197544
97 0.0208721 0.000197746
98 0.0208542 0.000197931
99 0.0208377 0.000198067
100 0.0208268 0.000198126
101 0.0208213 0.000198103
102 0.0208157 0.000198074
103 0.0208104 0.000198022
104 0.0208032 0.000197911
105 0.0207939 0.000197766
106 0.0207858 0.000197622
107 0.0207774 0.000197467
108 0.0207724 0.000197374
109 0.0207692 0.000197307
110 0.0207673 0.000197252
111 0.0207663 0.000197209
112 0.0207655 0.000197173
113 0.0207647 0.000197136
114 0.0207638 0.000197091
115 0.0207633 0.00019707
116 0.0207629 0.000197061
117 0.0207626 0.000197054
118 0.0207624 0.000197047
119 0.0207623 0.000197041
120 0.0207622 0.000197038
121 0.0207622 0.000197035
122 0.0207622 0.000197033
123 0.0207621 0.00019703
124 0.0207621 0.000197027
125 0.0207621 0.000197027
126 0.0207621 0.000197028
127 0.0207621 0.000197031
128 0.0207621 0.000197033
129 0.0207621 0.000197034
130 0.0207621 0.000197034
131 0.0207621 0.000197034
132 0.0207621 0.000197034
133 0.020762 0.000197035
134 0.020762 0.000197036
135 0.020762 0.000197037
136 0.020762 0.000197038
137 0.020762 0.000197039
138 0.020762 0.00019704
139 0.020762 0.000197041
140 0.020762 0.000197042
141 0.020762 0.000197043
142 0.020762 0.000197044
143 0.020762 0.000197044
144 0.020762 0.000197045
145 0.020762 0.000197045
146 0.020762 0.000197045
147 0.020762 0.000197045
148 0.020762 0.000197045
149 0.020762 0.000197045
150 0.020762 0.000197045
151 0.020762 0.000197045
152 0.020762 0.000197044
153 0.020762 0.000197044
154 0.020762 0.000197044
155 0.020762 0.000197044
156 0.020762 0.000197043
157 0.020762 0.000197043
158 0.020762 0.000197043
159 0.020762 0.000197043
160 0.020762 0.000197043
161 0.020762 0.000197042
162 0.020762 0.000197042
163 0.020762 0.000197042
164 0.020762 0.000197042
165 0.020762 0.000197042
166 0.020762 0.000197042
167 0.020762 0.000197042
168 0.020762 0.000197041
169 0.020762 0.000197041
170 0.020762 0.000197041
171 0.020762 0.000197041
172 0.020762 0.000197041
173 0.020762 0.000197041
174 0.020762 0.000197041
175 0.020762 0.000197041
176 0.020762 0.000197042
177 0.020762 0.000197042
178 0.020762 0.000197042
179 0.020762 0.000197042
180 0.020762 0.000197042
181 0.020762 0.000197042
182 0.020762 0.000197042
183 0.020762 0.000197042
184 0.020762 0.000197042
185 0.020762 0.000197042
186 0.020762 0.000197042
187 0.020762 0.000197042
188 0.020762 0.000197043
189 0.020762 0.000197043
190 0.020762 0.000197043
191 0.020762 0.000197043
192 0.020762 0.000197043
193 0.020762 0.000197043
194 0.020762 0.000197043
195 0.020762 0.000197043
196 0.020762 0.000197043
197 0.020762 0.000197043
198 0.020762 0.000197043
199 0.020762 0.000197043
200 0.020762 0.000197043
201 0.020762 0.000197043
202 0.020762 0.000197043
203 0.020762 0.000197043
204 0.020762 0.000197043
205 0.020762 0.000197043
206 0.020762 0.000197043
207 0.020762 0.000197043
208 0.020762 0.000197043
209 0.020762 0.000197043
210 0.020762 0.000197043
211 0.020762 0.000197043
212 0.020762 0.000197043
213 0.020762 0.000197043
214 0.020762 0.000197043
215 0.020762 0.000197043
216 0.020762 0.000197043
217 0.020762 0.000197043
218 0.020762 0.000197043
219 0.020762 0.000197043
220 0.020762 0.000197043
221 0.020762 0.000197043
222 0.020762 0.000197043
223 0.020762 0.000197043
224 0.020762 0.000197043
225 0.020762 0.000197043
226 0.020762 0.000197043
227 0.020762 0.000197043
228 0.020762 0.000197043
229 0.020762 0.000197043
230 0.020762 0.000197043
231 0.020762 0.000197043
232 0.020762 0.000197043
233 0.020762 0.000197043
234 0.020762 0.000197043
235 0.020762 0.000197043
236 0.020762 0.000197043
237 0.020762 0.000197043
238 0.020762 0.000197043
239 0.020762 0.000197043
240 0.020762 0.000197043
241 0.020762 0.000197043
242 0.020762 0.000197043
243 0.020762 0.000197043
244 0.020762 0.000197043
245 0.020762 0.000197043
246 0.020762 0.000197043
247 0.020762 0.000197043
248 0.020762 0.000197043
249 0.020762 0.000197043
250 0.020762 0.000197043
251 0.020762 0.000197043
252 0.020762 0.000197043
253 0.020762 0.000197043
254 0.020762 0.000197043
255 0.020762 0.000197043
256 0.020762 0.000197043
257 0.020762 0.000197043
258 0.020762 0.000197043
259 0.020762 0.000197043
260 0.020762 0.000197043
261 0.020762 0.000197043
262 0.020762 0.000197043
263 0.020762 0.000197043
264 0.020762 0.000197043
265 0.020762 0.000197043
266 0.020762 0.000197043
267 0.020762 0.000197043
268 0.020762 0.000197043
269 0.020762 0.000197043
270 0.020762 0.000197043
271 0.020762 0.000197043
272 0.020762 0.000197043
273 0.020762 0.000197043
274 0.020762 0.000197043
275 0.020762 0.000197043
276 0.020762 0.000197043
277 0.020762 0.000197043
278 0.020762 0.000197043
279 0.020762 0.000197043
280 0.020762 0.000197043
281 0.020762 0.000197043
282 0.020762 0.000197043
283 0.020762 0.000197043
284 0.020762 0.000197043
285 0.020762 0.000197043
286 0.020762 0.000197043
287 0.020762 0.000197043
288 0.020762 0.000197043
289 0.020762 0.000197043
290 0.020762 0.000197043
291 0.020762 0.000197043
292 0.020762 0.000197043
293 0.020762 0.000197043
294 0.020762 0.000197043
295 0.020762 0.000197043
296 0.020762 0.000197043
297 0.020762 0.000197043
298 0.020762 0.000197043
299 0.020762 0.000197043
300 0.020762 0.000197043
301 0.020762 0.000197043
302 0.020762 0.000197043
303 0.020762 0.000197043
304 0.020762 0.000197043
305 0.020762 0.000197043
306 0.020762 0.000197043
307 0.020762 0.000197043
308 0.020762 0.000197043
309 0.020762 0.000197043
310 0.020762 0.000197043
311 0.020762 0.000197043
312 0.020762 0.000197043
313 0.020762 0.000197043
314 0.020762 0.000197043
315 0.020762 0.000197043
316 0.020762 0.000197043
317 0.020762 0.000197043
318 0.020762 0.000197043
319 0.020762 0.000197043
320 0.020762 0.000197043
321 0.020762 0.000197043
322 0.020762 0.000197043
323 0.020762 0.000197043
324 0.020762 0.000197043
325 0.020762 0.000197043
326 0.020762 0.000197043
327 0.020762 0.000197043
328 0.020762 0.000197043
329 0.020762 0.000197043
330 0.020762 0.000197043
331 0.020762 0.000197043
332 0.020762 0.000197043
333 0.020762 0.000197043
334 0.020762 0.000197043
335 0.020762 0.000197043
336 0.020762 0.000197043
337 0.020762 0.000197043
338 0.020762 0.000197043
339 0.020762 0.000197043
340 0.020762 0.000197043
341 0.020762 0.000197043
342 0.020762 0.000197043
343 0.020762 0.000197043
344 0.020762 0.000197043
345 0.020762 0.000197043
346 0.020762 0.000197043
347 0.020762 0.000197043
348 0.020762 0.000197043
349 0.020762 0.000197043
350 0.020762 0.000197043
351 0.020762 0.000197043
352 0.020762 0.000197043
353 0.020762 0.000197043
354 0.020762 0.000197043
355 0.020762 0.000197043
356 0.020762 0.000197043
357 0.020762 0.000197043
358 0.020762 0.000197043
359 0.020762 0.000197043
360 0.020762 0.000197043
361 0.020762 0.000197043
362 0.020762 0.000197043
363 0.020762 0.000197043
364 0.020762 0.000197043
365 0.020762 0.000197043
366 0.020762 0.000197043
367 0.020762 0.000197043
368 0.020762 0.000197043
369 0.020762 0.000197043
370 0.020762 0.000197043
371 0.020762 0.000197043
372 0.020762 0.000197043
373 0.020762 0.000197043
374 0.020762 0.000197043
375 0.020762 0.000197043
376 0.020762 0.000197043
377 0.020762 0.000197043
378 0.020762 0.000197043
379 0.020762 0.000197043
380 0.020762 0.000197043
381 0.020762 0.000197043
382 0.020762 0.000197043
383 0.020762 0.000197043
384 0.020762 0.000197043
385 0.020762 0.000197043
386 0.020762 0.000197043
387 0.020762 0.000197043
388 0.020762 0.000197043
389 0.020762 0.000197043
390 0.020762 0.000197043
391 0.020762 0.000197043
392 0.020762 0.000197043
393 0.020762 0.000197043
394 0.020762 0.000197043
395 0.020762 0.000197043
396 0.020762 0.000197043
397 0.020762 0.000197043
398 0.020762 0.000197043
399 0.020762 0.000197043
400 0.020762 0.000197043
401 0.020762 0.000197043
402 0.020762 0.000197043
403 0.020762 0.000197043
404 0.020762 0.000197043
405 0.020762 0.000197043
406 0.020762 0.000197043
407 0.020762 0.000197043
408 0.020762 0.000197043
409 0.020762 0.000197043
410 0.020762 0.000197043
411 0.020762 0.000197043
412 0.020762 0.000197043
413 0.020762 0.000197043
414 0.020762 0.000197043
415 0.020762 0.000197043
416 0.020762 0.000197043
417 0.020762 0.000197043
418 0.020762 0.000197043
419 0.020762 0.000197043
420 0.020762 0.000197043
421 0.020762 0.000197043
422 0.020762 0.000197043
423 0.020762 0.000197043
424 0.020762 0.000197043
425 0.020762 0.000197043
426 0.020762 0.000197043
427 0.020762 0.000197043
428 0.020762 0.000197043
429 0.020762 0.000197043
430 0.020762 0.000197043
431 0.020762 0.000197043
432 0.020762 0.000197043
433 0.020762 0.000197043
434 0.020762 0.000197043
435 0.020762 0.000197043
436 0.020762 0.000197043
437 0.020762 0.000197043
438 0.020762 0.000197043
439 0.020762 0.000197043
440 0.020762 0.000197043
441 0.020762 0.000197043
442 0.020762 0.000197043
443 0.020762 0.000197043
444 0.020762 0.000197043
445 0.020762 0.000197043
446 0.020762 0.000197043
447 0.020762 0.000197043
448 0.020762 0.000197043
449 0.020762 0.000197043
450 0.020762 0.000197043
451 0.020762 0.000197043
452 0.020762 0.000197043
453 0.020762 0.000197043
454 0.020762 0.000197043
455 0.020762 0.000197043
456 0.020762 0.000197043
457 0.020762 0.000197043
458 0.020762 0.000197043
459 0.020762 0.000197043
460 0.020762 0.000197043
461 0.020762 0.000197043
462 0.020762 0.000197043
463 0.020762 0.000197043
464 0.020762 0.000197043
465 0.020762 0.000197043
466 0.020762 0.000197043
467 0.020762 0.000197043
468 0.020762 0.000197043
469 0.020762 0.000197043
470 0.020762 0.000197043
471 0.020762 0.000197042
472 0.020762 0.000197042
473 0.020762 0.000197042
474 0.020762 0.000197042
475 0.020762 0.000197042
476 0.020762 0.000197042
477 0.020762 0.000197042
478 0.020762 0.000197042
479 0.020762 0.000197041
480 0.020762 0.000197039
481 0.0207619 0.000197036
482 0.0207618 0.000197028
483 0.0207617 0.000197015
484 0.0207615 0.000196994
485 0.0207612 0.00019697
486 0.0207609 0.000196946
487 0.0207607 0.000196923
488 0.0207604 0.000196898
489 0.02076 0.000196856
490 0.0207595 0.000196816
491 0.0207592 0.000196784
492 0.0207588 0.000196754
493 0.0207585 0.00019673
494 0.0207583 0.000196712
495 0.0207581 0.000196694
496 0.0207579 0.000196672
497 0.0207577 0.000196651
498 0.0207575 0.000196633
499 0.0207573 0.00019662


==> figures/data/waveguide/F001.00_P085.00_N0016_O00_C00.240/freq.txt <==
0.0199231 0.217575


==> figures/data/waveguide/F001.00_P085.00_N0016_O00_C00.240/full_wave.txt <==
N err mis
0 0.939467 0.273322
1 0.894844 0.226631
2 0.865887 0.221053
3 0.841623 0.218691
4 0.818587 0.217106
5 0.796682 0.215834
6 0.774766 0.214744
7 0.753126 0.213759
8 0.731037 0.209636
9 0.719204 0.195079
10 0.713436 0.178679
11 0.711734 0.157672
12 0.705869 0.139021
13 0.700373 0.124805
14 0.699146 0.113143
15 0.697422 0.105192
16 0.692942 0.0975271
17 0.686264 0.0916137
18 0.679346 0.0867608
19 0.673683 0.0821015
20 0.669637 0.0781966
21 0.667211 0.0738525
22 0.665758 0.0718722
23 0.664572 0.0678611
24 0.663499 0.065516
25 0.662395 0.0647889
26 0.660685 0.06277
27 0.657718 0.0590594
28 0.653804 0.0558026
29 0.649913 0.0545266
30 0.646429 0.054155
31 0.642785 0.0536265
32 0.638114 0.0524803
33 0.632075 0.0505874
34 0.624832 0.0482718
35 0.617384 0.0465138
36 0.610292 0.0449985
37 0.603957 0.043401
38 0.598809 0.0422757
39 0.594522 0.0418624
40 0.590405 0.0416695
41 0.586168 0.0415157
42 0.581748 0.0413466
43 0.576879 0.0409825
44 0.571164 0.0402619
45 0.564521 0.039207
46 0.557259 0.0378461
47 0.549917 0.0364786
48 0.542922 0.0354718
49 0.536327 0.0347272
50 0.530086 0.0340866
51 0.52413 0.0334877
52 0.518397 0.03277
53 0.512959 0.0318193
54 0.508045 0.0307675
55 0.50386 0.0298417
56 0.500434 0.0291089
57 0.497663 0.0285206
58 0.495406 0.0280325
59 0.493513 0.0276117
60 0.491819 0.0272511
61 0.490145 0.0269794
62 0.488366 0.0267854
63 0.486446 0.0266215
64 0.484428 0.0264667
65 0.482381 0.0263248
66 0.480365 0.0262005
67 0.478394 0.0260864
68 0.476438 0.0259752
69 0.47446 0.0258677
70 0.472439 0.0257681
71 0.470377 0.0256795
72 0.468263 0.0255941
73 0.466071 0.0254961
74 0.463755 0.0253726
75 0.461274 0.0252148
76 0.458575 0.0250091
77 0.455606 0.0247356
78 0.452322 0.0243754
79 0.44871 0.0239198
80 0.444796 0.0233762
81 0.440656 0.0227778
82 0.436396 0.0221773
83 0.432134 0.0216205
84 0.42796 0.0211283
85 0.423936 0.020699
86 0.420085 0.0203202
87 0.416424 0.019981
88 0.412959 0.0196764
89 0.409696 0.019404
90 0.406631 0.0191607
91 0.403759 0.0189431
92 0.401072 0.0187488
93 0.398558 0.0185757
94 0.396201 0.0184207
95 0.393985 0.018278
96 0.391889 0.0181385
97 0.389903 0.0179923
98 0.388026 0.0178315
99 0.386272 0.0176547
100 0.384668 0.0174683
101 0.383238 0.0172848
102 0.381998 0.0171172
103 0.380951 0.0169739
104 0.380084 0.0168577
105 0.379374 0.0167664
106 0.37879 0.0166949
107 0.378295 0.0166367
108 0.377857 0.0165857
109 0.377442 0.0165367
110 0.377022 0.0164853
111 0.37657 0.0164278
112 0.37607 0.0163612
113 0.375502 0.0162832
114 0.374857 0.0161926
115 0.374127 0.0160901
116 0.373316 0.0159786
117 0.372429 0.0158622
118 0.371478 0.0157452
119 0.370471 0.0156306
120 0.369415 0.0155194
121 0.36831 0.0154105
122 0.367154 0.0153012
123 0.365938 0.0151879
124 0.364656 0.0150665
125 0.3633 0.0149336
126 0.361866 0.014787
127 0.360353 0.014626
128 0.358766 0.0144513
129 0.357114 0.0142654
130 0.355407 0.0140708
131 0.35366 0.0138703
132 0.351889 0.0136669
133 0.350108 0.0134641
134 0.348338 0.0132661
135 0.346594 0.0130775
136 0.344894 0.0129025
137 0.343249 0.0127439
138 0.341669 0.0126035
139 0.340158 0.0124813
140 0.338713 0.0123761
141 0.337329 0.012286
142 0.335999 0.0122084
143 0.334713 0.0121408
144 0.333461 0.0120808
145 0.332236 0.0120265
146 0.331031 0.0119768
147 0.329841 0.0119312
148 0.328661 0.0118894
149 0.327486 0.0118511
150 0.326311 0.0118163
151 0.325131 0.0117845
152 0.32394 0.0117555
153 0.322731 0.0117288
154 0.321495 0.0117034
155 0.320225 0.0116783
156 0.31891 0.0116522
157 0.317539 0.0116235
158 0.316103 0.0115903
159 0.314591 0.0115513
160 0.312994 0.0115051
161 0.311309 0.011451
162 0.309531 0.0113889
163 0.30766 0.0113191
164 0.305699 0.0112422
165 0.303653 0.0111593
166 0.301529 0.0110713
167 0.299334 0.0109794
168 0.297077 0.0108845
169 0.294768 0.0107877
170 0.292414 0.0106897
171 0.290023 0.0105913
172 0.287606 0.0104931
173 0.285167 0.0103956
174 0.282717 0.010299
175 0.280259 0.0102036
176 0.277801 0.0101093
177 0.27535 0.0100162
178 0.272912 0.00992432
179 0.270494 0.00983395
180 0.268103 0.00974555
181 0.265744 0.00965983
182 0.263426 0.00957768
183 0.261153 0.00950004
184 0.258931 0.00942774
185 0.256761 0.00936143
186 0.254647 0.00930144
187 0.252588 0.0092478
188 0.250583 0.00920022
189 0.24863 0.00915819
190 0.246725 0.00912098
191 0.244864 0.00908776
192 0.243042 0.00905768
193 0.241255 0.00902984
194 0.239498 0.00900341
195 0.237766 0.00897764
196 0.236056 0.00895187
197 0.234366 0.00892558
198 0.232693 0.00889838
199 0.231035 0.00886999
200 0.229391 0.00884023
201 0.227762 0.00880893
202 0.226146 0.00877596
203 0.224545 0.00874112
204 0.222958 0.00870421
205 0.221387 0.00866498
206 0.219833 0.00862319
207 0.218297 0.00857862
208 0.21678 0.00853112
209 0.215286 0.00848061
210 0.213816 0.00842713
211 0.212375 0.00837083
212 0.210965 0.00831196
213 0.20959 0.00825088
214 0.208254 0.00818804
215 0.206962 0.00812394
216 0.205715 0.00805913
217 0.204519 0.00799416
218 0.203377 0.00792958
219 0.202292 0.0078659
220 0.201265 0.00780358
221 0.200298 0.00774297
222 0.199393 0.0076844
223 0.198549 0.00762807
224 0.197767 0.00757414
225 0.197045 0.00752269
226 0.196383 0.00747377
227 0.195778 0.00742738
228 0.19523 0.00738351
229 0.194735 0.00734211
230 0.194292 0.00730312
231 0.193898 0.00726648
232 0.19355 0.00723209
233 0.193244 0.00719984
234 0.192979 0.00716959
235 0.19275 0.00714115
236 0.192555 0.00711431
237 0.192389 0.00708882
238 0.192248 0.00706437
239 0.19213 0.00704063
240 0.192029 0.00701724
241 0.191942 0.00699387
242 0.191866 0.00697015
243 0.191796 0.00694577
244 0.191729 0.00692045
245 0.191661 0.00689394
246 0.191589 0.00686608
247 0.191511 0.00683673
248 0.191423 0.00680582
249 0.191323 0.00677333
250 0.19121 0.00673929
251 0.19108 0.00670373
252 0.190933 0.00666676
253 0.190767 0.00662847
254 0.19058 0.00658898
255 0.190372 0.00654842
256 0.190141 0.00650693
257 0.189887 0.00646464
258 0.189609 0.00642172
259 0.189307 0.00637833
260 0.18898 0.00633466
261 0.188628 0.00629089
262 0.188252 0.00624725
263 0.187851 0.00620395
264 0.187425 0.00616121
265 0.186976 0.00611925
266 0.186504 0.00607827
267 0.186009 0.00603846
268 0.185491 0.00599996
269 0.184951 0.00596289
270 0.184389 0.00592732
271 0.183805 0.00589331
272 0.1832 0.00586085
273 0.182572 0.00582991
274 0.181922 0.00580043
275 0.181249 0.00577233
276 0.180552 0.00574548
277 0.179831 0.00571976
278 0.179085 0.00569505
279 0.178312 0.00567119
280 0.177513 0.00564804
281 0.176685 0.00562545
282 0.175828 0.00560327
283 0.174942 0.00558137
284 0.174024 0.00555961
285 0.173075 0.00553785
286 0.172093 0.00551596
287 0.171078 0.00549382
288 0.170028 0.00547133
289 0.168945 0.00544838
290 0.167827 0.00542488
291 0.166675 0.00540076
292 0.165487 0.00537596
293 0.164267 0.00535044
294 0.163012 0.00532418
295 0.161725 0.00529719
296 0.160407 0.00526947
297 0.159059 0.00524107
298 0.157683 0.00521205
299 0.15628 0.00518247
300 0.154853 0.00515242
301 0.153404 0.00512199
302 0.151935 0.00509128
303 0.150448 0.0050604
304 0.148947 0.00502946
305 0.147433 0.00499857
306 0.145909 0.00496782
307 0.144378 0.00493732
308 0.142842 0.00490716
309 0.141304 0.00487742
310 0.139766 0.00484818
311 0.138231 0.00481952
312 0.1367 0.00479148
313 0.135177 0.00476413
314 0.133663 0.0047375
315 0.13216 0.00471161
316 0.13067 0.00468649
317 0.129195 0.00466212
318 0.127737 0.0046385
319 0.126296 0.00461559
320 0.124875 0.00459336
321 0.123475 0.00457174
322 0.122097 0.00455069
323 0.120743 0.00453011
324 0.119414 0.00450994
325 0.11811 0.00449009
326 0.116834 0.00447048
327 0.115587 0.00445103
328 0.114369 0.00443165
329 0.113183 0.00441227
330 0.112029 0.00439284
331 0.11091 0.00437328
332 0.109825 0.00435355
333 0.108778 0.0043336
334 0.107769 0.0043134
335 0.1068 0.00429294
336 0.105872 0.00427218
337 0.104986 0.00425113
338 0.104145 0.00422979
339 0.103348 0.00420817
340 0.102598 0.00418628
341 0.101896 0.00416414
342 0.101241 0.00414179
343 0.100635 0.00411926
344 0.100079 0.00409658
345 0.0995725 0.00407381
346 0.0991158 0.00405099
347 0.0987091 0.00402816
348 0.0983518 0.00400538
349 0.0980436 0.0039827
350 0.0977837 0.00396016
351 0.0975713 0.00393781
352 0.0974051 0.00391569
353 0.0972839 0.00389384
354 0.097206 0.0038723
355 0.09717 0.00385109
356 0.0971739 0.00383023
357 0.0972157 0.00380976
358 0.0972934 0.00378966
359 0.0974049 0.00376996
360 0.0975477 0.00375064
361 0.0977198 0.00373171
362 0.0979186 0.00371314
363 0.0981417 0.00369493
364 0.0983868 0.00367704
365 0.0986514 0.00365946
366 0.0989332 0.00364216
367 0.0992294 0.0036251
368 0.0995381 0.00360824
369 0.0998565 0.00359156
370 0.100183 0.00357501
371 0.100514 0.00355855
372 0.100848 0.00354215
373 0.101183 0.00352578
374 0.101516 0.00350939
375 0.101846 0.00349296
376 0.10217 0.00347646
377 0.102487 0.00345987
378 0.102794 0.00344316
379 0.10309 0.00342634
380 0.103372 0.00340937
381 0.10364 0.00339227
382 0.103892 0.00337504
383 0.104126 0.00335768
384 0.104341 0.0033402
385 0.104535 0.00332262
386 0.104708 0.00330496
387 0.104857 0.00328725
388 0.104983 0.00326949
389 0.105084 0.00325173
390 0.10516 0.00323399
391 0.105209 0.0032163
392 0.105231 0.00319868
393 0.105225 0.00318115
394 0.105191 0.00316376
395 0.105129 0.00314651
396 0.105037 0.00312944
397 0.104916 0.00311256
398 0.104765 0.00309588
399 0.104585 0.00307942
400 0.104374 0.0030632
401 0.104133 0.00304721
402 0.103862 0.00303146
403 0.103561 0.00301594
404 0.103229 0.00300067
405 0.102866 0.00298563
406 0.102473 0.0029708
407 0.10205 0.00295619
408 0.101596 0.00294177
409 0.101112 0.00292753
410 0.100597 0.00291346
411 0.100052 0.00289953
412 0.0994777 0.00288572
413 0.098873 0.00287203
414 0.0982385 0.00285842
415 0.0975747 0.00284488
416 0.0968815 0.00283139
417 0.0961595 0.00281793
418 0.095409 0.0028045
419 0.0946303 0.00279107
420 0.093824 0.00277763
421 0.0929906 0.00276418
422 0.0921307 0.00275069
423 0.091245 0.00273718
424 0.0903341 0.00272362
425 0.089399 0.00271002
426 0.0884404 0.00269638
427 0.0874594 0.0026827
428 0.0864569 0.00266898
429 0.085434 0.00265523
430 0.0843918 0.00264146
431 0.0833317 0.00262768
432 0.0822548 0.00261389
433 0.0811624 0.00260011
434 0.0800561 0.00258636
435 0.0789372 0.00257264
436 0.0778072 0.00255897
437 0.0766677 0.00254536
438 0.0755203 0.00253183
439 0.0743665 0.00251839
440 0.0732082 0.00250505
441 0.0720469 0.00249182
442 0.0708845 0.00247871
443 0.0697227 0.00246573
444 0.0685635 0.00245288
445 0.0674085 0.00244017
446 0.0662598 0.0024276
447 0.0651194 0.00241517
448 0.0639891 0.00240288
449 0.0628711 0.00239073
450 0.0617674 0.00237871
451 0.0606801 0.00236683
452 0.0596114 0.00235506
453 0.0585636 0.00234341
454 0.0575388 0.00233186
455 0.0565393 0.00232041
456 0.0555676 0.00230905
457 0.0546259 0.00229776
458 0.0537167 0.00228655
459 0.0528422 0.00227539
460 0.0520049 0.00226428
461 0.0512071 0.00225321
462 0.0504511 0.00224218
463 0.0497391 0.00223118
464 0.0490732 0.0022202
465 0.0484555 0.00220923
466 0.0478877 0.00219828
467 0.0473715 0.00218734
468 0.0469083 0.00217641
469 0.0464993 0.0021655
470 0.0461454 0.00215459
471 0.0458473 0.00214369
472 0.0456051 0.00213281
473 0.0454188 0.00212194
474 0.0452882 0.00211109
475 0.0452124 0.00210027
476 0.0451904 0.00208948
477 0.045221 0.00207871
478 0.0453023 0.00206799
479 0.0454326 0.00205731
480 0.0456096 0.00204669
481 0.0458311 0.00203611
482 0.0460944 0.00202559
483 0.046397 0.00201514
484 0.0467359 0.00200476
485 0.0471084 0.00199445
486 0.0475116 0.00198421
487 0.0479425 0.00197405
488 0.0483982 0.00196397
489 0.0488759 0.00195397
490 0.0493727 0.00194405
491 0.049886 0.00193421
492 0.0504128 0.00192445
493 0.0509508 0.00191478
494 0.0514974 0.00190517
495 0.0520501 0.00189565
496 0.0526067 0.00188619
497 0.053165 0.0018768
498 0.0537228 0.00186748
499 0.0542781 0.00185821
500 0.054829 0.001849
501 0.0553738 0.00183984
502 0.0559106 0.00183072
503 0.0564379 0.00182164
504 0.0569541 0.0018126
505 0.0574578 0.0018036
506 0.0579476 0.00179462
507 0.0584221 0.00178567
508 0.0588802 0.00177674
509 0.0593208 0.00176784
510 0.0597427 0.00175895
511 0.0601449 0.00175009
512 0.0605265 0.00174124
513 0.0608866 0.00173242
514 0.0612245 0.00172361
515 0.0615394 0.00171483
516 0.0618305 0.00170607
517 0.0620973 0.00169734
518 0.0623392 0.00168864
519 0.0625556 0.00167997
520 0.0627462 0.00167134
521 0.0629104 0.00166274
522 0.0630479 0.00165419
523 0.0631584 0.00164568
524 0.0632417 0.00163722
525 0.0632975 0.00162881
526 0.0633255 0.00162045
527 0.0633258 0.00161215
528 0.0632981 0.0016039
529 0.0632423 0.00159571
530 0.0631586 0.00158759
531 0.0630467 0.00157952
532 0.0629069 0.00157151
533 0.0627391 0.00156357
534 0.0625434 0.00155568
535 0.0623199 0.00154786
536 0.0620688 0.00154009
537 0.0617902 0.00153238
538 0.0614843 0.00152473
539 0.0611514 0.00151713
540 0.0607917 0.00150958
541 0.0604054 0.00150208
542 0.0599928 0.00149463
543 0.0595543 0.00148722
544 0.0590901 0.00147985
545 0.0586007 0.00147251
546 0.0580863 0.00146522
547 0.0575475 0.00145796
548 0.0569846 0.00145073
549 0.0563982 0.00144352
550 0.0557886 0.00143635
551 0.0551564 0.00142919
552 0.0545022 0.00142206
553 0.0538265 0.00141496
554 0.05313 0.00140787
555 0.0524132 0.0014008
556 0.0516768 0.00139375
557 0.0509215 0.00138672
558 0.0501481 0.00137972
559 0.0493573 0.00137273
560 0.0485499 0.00136576
561 0.0477267 0.00135881
562 0.0468887 0.00135189
563 0.0460366 0.00134499
564 0.0451715 0.00133812
565 0.0442943 0.00133127
566 0.0434061 0.00132445
567 0.0425079 0.00131767
568 0.0416008 0.00131092
569 0.0406861 0.0013042
570 0.0397649 0.00129751
571 0.0388385 0.00129087
572 0.0379083 0.00128426
573 0.0369757 0.0012777
574 0.0360421 0.00127117
575 0.0351092 0.00126469
576 0.0341786 0.00125825
577 0.033252 0.00125185
578 0.0323315 0.0012455
579 0.0314188 0.00123919
580 0.0305163 0.00123292
581 0.0296261 0.00122669
582 0.0287508 0.00122051
583 0.0278929 0.00121437
584 0.0270552 0.00120826
585 0.0262408 0.0012022
586 0.0254528 0.00119617
587 0.0246946 0.00119018
588 0.0239698 0.00118422
589 0.0232822 0.0011783
590 0.0226355 0.00117241
591 0.0220339 0.00116655
592 0.0214813 0.00116072
593 0.0209816 0.00115492
594 0.0205386 0.00114914
595 0.0201559 0.0011434
596 0.0198365 0.00113768
597 0.0195829 0.00113198
598 0.0193969 0.00112631
599 0.0192798 0.00112067
600 0.0192315 0.00111505
601 0.0192514 0.00110945
602 0.019338 0.00110387
603 0.0194889 0.00109832
604 0.019701 0.00109279
605 0.0199706 0.00108729
606 0.0202936 0.0010818
607 0.0206656 0.00107635
608 0.0210821 0.00107091
609 0.0215385 0.0010655
610 0.0220301 0.00106012
611 0.0225527 0.00105476
612 0.023102 0.00104942
613 0.023674 0.00104411
614 0.0242649 0.00103883
615 0.0248712 0.00103358
616 0.0254898 0.00102835
617 0.0261176 0.00102314
618 0.0267518 0.00101797
619 0.0273901 0.00101282
620 0.0280299 0.0010077
621 0.0286692 0.00100261
622 0.0293061 0.00099755
623 0.0299387 0.000992513
624 0.0305655 0.000987504
625 0.0311849 0.000982522
626 0.0317956 0.000977567
627 0.0323962 0.000972638
628 0.0329856 0.000967735
629 0.0335628 0.000962857
630 0.0341266 0.000958005
631 0.0346764 0.000953177
632 0.035211 0.000948374
633 0.0357299 0.000943594
634 0.0362322 0.000938837
635 0.0367174 0.000934103
636 0.0371847 0.000929392
637 0.0376336 0.000924702
638 0.0380637 0.000920035
639 0.0384743 0.000915389
640 0.0388651 0.000910765
641 0.0392357 0.000906162
642 0.0395857 0.00090158
643 0.0399147 0.000897019
644 0.0402225 0.00089248
645 0.0405088 0.000887963
646 0.0407733 0.000883467
647 0.0410159 0.000878993
648 0.0412363 0.000874541
649 0.0414344 0.000870111
650 0.0416101 0.000865704
651 0.0417632 0.00086132
652 0.0418937 0.000856959
653 0.0420014 0.000852622
654 0.0420865 0.000848308
655 0.0421488 0.000844018
656 0.0421884 0.000839752
657 0.0422053 0.00083551
658 0.0421995 0.000831292
659 0.0421712 0.000827099
660 0.0421203 0.00082293
661 0.0420471 0.000818785
662 0.0419517 0.000814664
663 0.0418341 0.000810567
664 0.0416946 0.000806493
665 0.0415334 0.000802443
666 0.0413506 0.000798416
667 0.0411464 0.000794411
668 0.0409212 0.000790429
669 0.0406751 0.000786469
670 0.0404084 0.00078253
671 0.0401214 0.000778611
672 0.0398143 0.000774714
673 0.0394876 0.000770836
674 0.0391415 0.000766977
675 0.0387764 0.000763138
676 0.0383926 0.000759316
677 0.0379906 0.000755513
678 0.0375706 0.000751727
679 0.0371332 0.000747959
680 0.0366787 0.000744207
681 0.0362076 0.000740471
682 0.0357204 0.000736751
683 0.0352175 0.000733047
684 0.0346994 0.000729359
685 0.0341667 0.000725686
686 0.0336199 0.000722028
687 0.0330595 0.000718385
688 0.0324862 0.000714758
689 0.0319005 0.000711146
690 0.031303 0.000707549
691 0.0306945 0.000703967
692 0.0300756 0.000700401
693 0.029447 0.000696851
694 0.0288095 0.000693317
695 0.0281638 0.000689799
696 0.0275107 0.000686297
697 0.0268511 0.000682812
698 0.0261859 0.000679344
699 0.025516 0.000675894
700 0.0248425 0.000672461
701 0.0241664 0.000669045
702 0.0234888 0.000665648
703 0.0228109 0.000662269
704 0.022134 0.000658909
705 0.0214596 0.000655567
706 0.020789 0.000652243
707 0.020124 0.000648939
708 0.0194662 0.000645653
709 0.0188175 0.000642387
710 0.0181802 0.000639139
711 0.0175563 0.00063591
712 0.0169483 0.000632699
713 0.016359 0.000629508
714 0.0157912 0.000626334
715 0.0152481 0.000623179
716 0.0147331 0.000620042
717 0.0142496 0.000616923
718 0.0138016 0.000613821
719 0.0133928 0.000610737
720 0.0130272 0.00060767
721 0.0127084 0.00060462
722 0.0124402 0.000601586
723 0.0122254 0.000598568
724 0.0120667 0.000595566
725 0.0119656 0.00059258
726 0.0119232 0.000589609
727 0.0119392 0.000586653
728 0.0120124 0.000583712
729 0.0121408 0.000580786
730 0.0123216 0.000577874
731 0.0125513 0.000574976
732 0.0128259 0.000572093
733 0.0131412 0.000569223
734 0.013493 0.000566366
735 0.013877 0.000563523
736 0.0142891 0.000560693
737 0.0147255 0.000557877
738 0.0151823 0.000555073
739 0.0156563 0.000552283
740 0.0161444 0.000549505
741 0.0166437 0.00054674
742 0.0171517 0.000543988
743 0.017666 0.000541249
744 0.0181846 0.000538522
745 0.0187055 0.000535808
746 0.019227 0.000533107
747 0.0197477 0.000530418
748 0.0202659 0.000527742
749 0.0207806 0.000525079
750 0.0212905 0.000522428
751 0.0217945 0.00051979
752 0.0222918 0.000517164
753 0.0227813 0.000514551
754 0.0232623 0.000511951
755 0.0237341 0.000509363
756 0.024196 0.000506788
757 0.0246473 0.000504226
758 0.0250875 0.000501676
759 0.025516 0.000499139
760 0.0259323 0.000496614
761 0.026336 0.000494102
762 0.0267267 0.000491602
763 0.027104 0.000489116
764 0.0274674 0.000486641
765 0.0278168 0.000484179
766 0.0281518 0.00048173
767 0.0284722 0.000479293
768 0.0287776 0.000476869
769 0.0290679 0.000474457
770 0.0293428 0.000472058
771 0.0296022 0.000469671
772 0.0298459 0.000467296
773 0.0300737 0.000464935
774 0.0302856 0.000462585
775 0.0304815 0.000460248
776 0.0306612 0.000457924
777 0.0308246 0.000455612
778 0.0309718 0.000453312
779 0.0311027 0.000451025
780 0.0312172 0.00044875
781 0.0313154 0.000446488
782 0.0313973 0.000444238
783 0.0314629 0.000442
784 0.0315122 0.000439774
785 0.0315453 0.000437561
786 0.0315623 0.000435359
787 0.0315633 0.00043317
788 0.0315483 0.000430992
789 0.0315175 0.000428827
790 0.031471 0.000426672
791 0.0314089 0.00042453
792 0.0313314 0.000422399
793 0.0312388 0.000420279
794 0.031131 0.00041817
795 0.0310085 0.000416073
796 0.0308713 0.000413986
797 0.0307197 0.00041191
798 0.0305539 0.000409844
799 0.0303742 0.000407789
800 0.0301809 0.000405744
801 0.0299742 0.000403709
802 0.0297545 0.000401684
803 0.029522 0.000399669
804 0.0292771 0.000397663
805 0.0290201 0.000395667
806 0.0287513 0.00039368
807 0.0284712 0.000391702
808 0.0281801 0.000389734
809 0.0278785 0.000387774
810 0.0275666 0.000385824
811 0.0272451 0.000383882
812 0.0269142 0.000381949
813 0.0265746 0.000380024
814 0.0262266 0.000378108
815 0.0258709 0.000376201
816 0.0255079 0.000374302
817 0.0251381 0.000372412
818 0.0247623 0.000370531
819 0.0243808 0.000368658
820 0.0239945 0.000366794
821 0.0236039 0.000364938
822 0.0232096 0.000363091
823 0.0228126 0.000361253
824 0.0224133 0.000359423
825 0.0220127 0.000357603
826 0.0216115 0.000355791
827 0.0212106 0.000353988
828 0.0208108 0.000352194
829 0.020413 0.00035041
830 0.0200183 0.000348634
831 0.0196276 0.000346868
832 0.0192419 0.000345111
833 0.0188623 0.000343363
834 0.0184899 0.000341625
835 0.018126 0.000339896
836 0.0177716 0.000338176
837 0.017428 0.000336466
838 0.0170965 0.000334766
839 0.0167783 0.000333074
840 0.0164748 0.000331393
841 0.0161872 0.00032972
842 0.0159169 0.000328057
843 0.0156651 0.000326403
844 0.0154329 0.000324759
845 0.0152217 0.000323123
846 0.0150325 0.000321497
847 0.0148662 0.00031988
848 0.0147237 0.000318272
849 0.0146057 0.000316672
850 0.0145129 0.000315082
851 0.0144455 0.0003135
852 0.0144037 0.000311926
853 0.0143876 0.000310361
854 0.014397 0.000308804
855 0.0144314 0.000307255
856 0.0144903 0.000305715
857 0.014573 0.000304182
858 0.0146784 0.000302657
859 0.0148057 0.00030114
860 0.0149536 0.00029963
861 0.0151209 0.000298128
862 0.0153064 0.000296633
863 0.0155086 0.000295146
864 0.0157262 0.000293665
865 0.0159579 0.000292192
866 0.0162021 0.000290726
867 0.0164577 0.000289266
868 0.0167233 0.000287813
869 0.0169975 0.000286367
870 0.0172792 0.000284928
871 0.0175671 0.000283495
872 0.0178602 0.000282069
873 0.0181573 0.000280649
874 0.0184575 0.000279236
875 0.0187597 0.000277829
876 0.019063 0.000276429
877 0.0193665 0.000275035
878 0.0196695 0.000273648
879 0.0199711 0.000272266
880 0.0202707 0.000270892
881 0.0205675 0.000269523
882 0.020861 0.000268161
883 0.0211504 0.000266806
884 0.0214354 0.000265457
885 0.0217152 0.000264114
886 0.0219895 0.000262778
887 0.0222577 0.000261448
888 0.0225195 0.000260125
889 0.0227745 0.000258808
890 0.0230222 0.000257498
891 0.0232624 0.000256195
892 0.0234947 0.000254898
893 0.0237188 0.000253608
894 0.0239344 0.000252324
895 0.0241413 0.000251047
896 0.0243393 0.000249776
897 0.0245281 0.000248513
898 0.0247076 0.000247256
899 0.0248776 0.000246005
900 0.0250378 0.000244762
901 0.0251883 0.000243525
902 0.0253288 0.000242295
903 0.0254592 0.000241071
904 0.0255795 0.000239854
905 0.0256896 0.000238644
906 0.0257895 0.00023744
907 0.025879 0.000236243
908 0.0259581 0.000235053
909 0.0260269 0.000233869
910 0.0260853 0.000232692
911 0.0261333 0.000231521
912 0.026171 0.000230356
913 0.0261984 0.000229198
914 0.0262155 0.000228046
915 0.0262224 0.0002269
916 0.0262192 0.000225761
917 0.026206 0.000224628
918 0.0261828 0.0002235
919 0.0261498 0.000222379
920 0.0261071 0.000221263
921 0.0260548 0.000220154
922 0.0259931 0.00021905
923 0.0259222 0.000217951
924 0.0258421 0.000216858
925 0.0257531 0.000215771
926 0.0256555 0.000214689
927 0.0255492 0.000213613
928 0.0254347 0.000212541
929 0.0253122 0.000211475
930 0.0251818 0.000210414
931 0.0250438 0.000209358
932 0.0248985 0.000208307
933 0.0247461 0.000207261
934 0.0245871 0.00020622
935 0.0244215 0.000205183
936 0.0242498 0.000204152
937 0.0240723 0.000203125
938 0.0238894 0.000202103
939 0.0237012 0.000201085
940 0.0235083 0.000200072
941 0.023311 0.000199064
942 0.0231097 0.00019806
943 0.0229048 0.000197061
944 0.0226966 0.000196066
945 0.0224856 0.000195076
946 0.0222723 0.000194091
947 0.022057 0.00019311
948 0.0218403 0.000192134
949 0.0216225 0.000191162
950 0.0214043 0.000190195
951 0.0211859 0.000189232
952 0.0209681 0.000188275
953 0.0207512 0.000187321
954 0.0205357 0.000186373
955 0.0203223 0.000185429
956 0.0201114 0.00018449
957 0.0199036 0.000183556
958 0.0196993 0.000182627
959 0.0194992 0.000181702
960 0.0193038 0.000180782
961 0.0191136 0.000179867
962 0.0189292 0.000178957
963 0.018751 0.000178052
964 0.0185797 0.000177152
965 0.0184156 0.000176256
966 0.0182594 0.000175366
967 0.0181114 0.00017448
968 0.0179722 0.000173599
969 0.0178421 0.000172723
970 0.0177216 0.000171852
971 0.0176111 0.000170986
972 0.0175107 0.000170125
973 0.017421 0.000169268
974 0.017342 0.000168416
975 0.0172741 0.000167569
976 0.0172174 0.000166726
977 0.0171719 0.000165888
978 0.0171379 0.000165055
979 0.0171152 0.000164226
980 0.0171039 0.000163402
981 0.0171039 0.000162582
982 0.017115 0.000161766
983 0.0171371 0.000160955
984 0.0171699 0.000160148
985 0.0172133 0.000159345
986 0.0172668 0.000158546
987 0.0173302 0.000157751
988 0.017403 0.00015696
989 0.0174849 0.000156174
990 0.0175755 0.000155391
991 0.0176742 0.000154612
992 0.0177806 0.000153836
993 0.0178943 0.000153065
994 0.0180147 0.000152297
995 0.0181412 0.000151532
996 0.0182735 0.000150772
997 0.0184109 0.000150014
998 0.018553 0.000149261
999 0.0186992 0.00014851


==> figures/data/waveguide/F003.00_P000.00_N0008_O02_C00.120/cmcg.txt <==
N err mis
0 0.972728 0.0999112
1 0.958968 0.0812873
2 0.945284 0.0706468
3 0.931001 0.0632511
4 0.916381 0.0576258
5 0.901901 0.053306
6 0.887286 0.0498616
7 0.872398 0.0470246
8 0.857175 0.0446326
9 0.841395 0.0425457
10 0.825165 0.0407021
11 0.80846 0.0390521
12 0.792202 0.0376402
13 0.775876 0.0364043
14 0.758603 0.0352532
15 0.740191 0.034154
16 0.721799 0.0331638
17 0.703422 0.0322749
18 0.684863 0.0314722
19 0.665437 0.0307166
20 0.644682 0.0299865
21 0.62319 0.0292989
22 0.601834 0.0286789
23 0.564864 0.0276759
24 0.436943 0.0238685
25 0.339757 0.020385
26 0.277929 0.0176781
27 0.231182 0.0151654
28 0.20059 0.0130683
29 0.181486 0.0113881
30 0.171194 0.0103015
31 0.162794 0.00930893
32 0.155801 0.00837022
33 0.151154 0.0076786
34 0.147438 0.00711452
35 0.144553 0.0066896
36 0.141836 0.00631419
37 0.139221 0.00597208
38 0.136667 0.00564829
39 0.134608 0.0054024
40 0.132732 0.00519933
41 0.130898 0.00502257
42 0.128619 0.00482088
43 0.126234 0.0046173
44 0.123912 0.00442438
45 0.121631 0.00423838
46 0.119507 0.00406931
47 0.117142 0.00388117
48 0.115602 0.00376001
49 0.114408 0.00367526
50 0.113445 0.00361761
51 0.11238 0.00356645
52 0.110825 0.00350186
53 0.107826 0.00338262
54 0.104002 0.00322471
55 0.101037 0.00309724
56 0.0986017 0.00299071
57 0.0966445 0.00290637
58 0.0949633 0.00283639
59 0.0937228 0.0027885
60 0.0923906 0.00274215
61 0.0907977 0.00269046
62 0.089271 0.00264432
63 0.0877113 0.00260004
64 0.0862581 0.00256157
65 0.0845879 0.00252033
66 0.0828324 0.00247939
67 0.0803987 0.00242484
68 0.0780617 0.00237362
69 0.075326 0.00231485
70 0.07193 0.00224199
71 0.0673393 0.00214086
72 0.0617262 0.00200967
73 0.0545646 0.00182197
74 0.0487427 0.00164253
75 0.0447171 0.00149499
76 0.0423495 0.00139429
77 0.0403645 0.00129846
78 0.039124 0.00123217
79 0.0380386 0.00117027
80 0.0371323 0.00111575
81 0.0364656 0.00107429
82 0.0360343 0.0010484
83 0.0357041 0.00103076
84 0.0353499 0.00101436
85 0.0349677 0.000998598
86 0.0345665 0.000983663
87 0.0341113 0.000968181
88 0.0335818 0.000951533
89 0.0329012 0.000931005
90 0.0323245 0.000914345
91 0.0318119 0.000900441
92 0.031269 0.000886728
93 0.0306588 0.000872271
94 0.0299772 0.000856916
95 0.0292363 0.000840918
96 0.0283138 0.000821595
97 0.0272971 0.000800677
98 0.0256548 0.000766623
99 0.0235244 0.000720304
100 0.0203998 0.000644986
101 0.017044 0.000546005
102 0.0149404 0.00046448
103 0.0137299 0.000402633
104 0.0130799 0.000360684
105 0.0126297 0.000325648
106 0.012301 0.000294955
107 0.0120638 0.000268198
108 0.0119254 0.000249541
109 0.0118192 0.000232986
110 0.0117452 0.000219786
111 0.0116948 0.000209378
112 0.0116542 0.000199488
113 0.0116199 0.000189522
114 0.011588 0.000178087
115 0.0115639 0.000167203
116 0.0115469 0.000157212
117 0.0115374 0.000149371
118 0.0115324 0.000143004
119 0.0115294 0.000136756
120 0.0115282 0.000131675
121 0.0115282 0.000127545
122 0.01153 0.000123298
123 0.0115358 0.000116738
124 0.0115451 0.00010907
125 0.0115553 0.000101827
126 0.0115658 9.53569e-05
127 0.0115789 8.79469e-05
128 0.011593 8.01129e-05
129 0.011607 7.24065e-05
130 0.0116196 6.51853e-05
131 0.0116299 5.87037e-05
132 0.0116374 5.35085e-05
133 0.0116439 4.87487e-05
134 0.0116504 4.40478e-05
135 0.0116558 4.01068e-05
136 0.0116605 3.67614e-05
137 0.011664 3.44214e-05
138 0.011667 3.2738e-05
139 0.0116698 3.1444e-05
140 0.0116734 3.00481e-05
141 0.011678 2.84474e-05
142 0.0116831 2.67317e-05
143 0.0116883 2.50494e-05
144 0.0116939 2.32722e-05
145 0.0116986 2.18425e-05
146 0.0117032 2.05225e-05
147 0.0117071 1.95506e-05
148 0.0117117 1.85873e-05
149 0.0117172 1.76159e-05
150 0.0117227 1.67803e-05
151 0.0117282 1.60551e-05
152 0.0117344 1.53328e-05
153 0.0117416 1.45686e-05
154 0.0117501 1.37253e-05
155 0.0117569 1.3082e-05
156 0.0117627 1.25723e-05
157 0.0117687 1.20885e-05
158 0.0117742 1.16769e-05
159 0.0117809 1.12067e-05
160 0.0117876 1.07469e-05
161 0.0117936 1.03549e-05
162 0.0117986 1.00392e-05
163 0.0118034 9.74206e-06
164 0.0118084 9.44047e-06
165 0.0118139 9.11073e-06
166 0.0118194 8.77048e-06
167 0.0118256 8.3817e-06
168 0.011832 7.96935e-06
169 0.0118382 7.55604e-06
170 0.011844 7.15977e-06
171 0.0118491 6.79138e-06
172 0.0118541 6.41652e-06
173 0.0118586 6.05873e-06
174 0.0118626 5.72907e-06
175 0.0118659 5.43669e-06
176 0.0118688 5.17491e-06
177 0.0118713 4.93277e-06
178 0.0118739 4.67855e-06
179 0.0118765 4.4225e-06
180 0.0118786 4.20188e-06
181 0.0118804 3.99996e-06
182 0.0118818 3.84464e-06
183 0.0118829 3.71765e-06
184 0.0118839 3.60533e-06
185 0.0118849 3.49321e-06
186 0.0118859 3.3699e-06
187 0.0118868 3.24793e-06
188 0.0118877 3.13114e-06
189 0.0118885 3.01545e-06
190 0.0118892 2.9148e-06
191 0.0118898 2.81804e-06
192 0.0118904 2.73888e-06
193 0.0118908 2.66517e-06
194 0.0118913 2.59872e-06
195 0.0118917 2.53076e-06
196 0.0118922 2.47035e-06
197 0.0118926 2.40321e-06
198 0.011893 2.34636e-06
199 0.0118933 2.29533e-06
200 0.0118936 2.25318e-06
201 0.0118937 2.22081e-06
202 0.0118938 2.19286e-06
203 0.0118939 2.16784e-06
204 0.0118939 2.14281e-06
205 0.0118938 2.11419e-06
206 0.0118938 2.08079e-06
207 0.0118937 2.04845e-06
208 0.0118935 2.01071e-06
209 0.0118934 1.96666e-06
210 0.0118931 1.91422e-06
211 0.0118929 1.84841e-06
212 0.0118925 1.76997e-06
213 0.0118922 1.70061e-06
214 0.0118919 1.63063e-06
215 0.0118917 1.56326e-06
216 0.0118914 1.4972e-06
217 0.0118911 1.40273e-06
218 0.0118908 1.30694e-06
219 0.0118906 1.22071e-06
220 0.0118904 1.15624e-06
221 0.0118903 1.10241e-06
222 0.0118902 1.04839e-06
223 0.0118902 9.75342e-07
224 0.0118901 8.99632e-07
225 0.0118901 8.27253e-07
226 0.0118901 7.68985e-07
227 0.0118901 7.24024e-07
228 0.0118901 6.92546e-07
229 0.0118901 6.69235e-07
230 0.0118902 6.50278e-07
231 0.0118902 6.35274e-07
232 0.0118902 6.23605e-07
233 0.0118903 6.12677e-07
234 0.0118903 5.97206e-07
235 0.0118904 5.79407e-07
236 0.0118906 5.55915e-07
237 0.0118907 5.29373e-07
238 0.0118909 5.02394e-07
239 0.011891 4.73691e-07
240 0.0118912 4.46958e-07
241 0.0118913 4.19016e-07
242 0.0118915 3.96747e-07
243 0.0118916 3.79355e-07
244 0.0118917 3.66481e-07
245 0.0118917 3.56174e-07
246 0.0118918 3.46923e-07
247 0.0118919 3.36524e-07
248 0.011892 3.25227e-07
249 0.0118921 3.14565e-07
250 0.0118922 3.04654e-07
251 0.0118923 2.95647e-07
252 0.0118924 2.86926e-07
253 0.0118926 2.75019e-07
254 0.0118927 2.6196e-07
255 0.0118929 2.47213e-07
256 0.0118931 2.32879e-07
257 0.0118933 2.18472e-07
258 0.0118934 2.03583e-07
259 0.0118936 1.90139e-07
260 0.0118937 1.76841e-07
261 0.0118938 1.6482e-07
262 0.0118939 1.55225e-07
263 0.011894 1.46896e-07
264 0.0118941 1.40266e-07
265 0.0118942 1.3449e-07
266 0.0118942 1.29102e-07
267 0.0118943 1.24286e-07
268 0.0118943 1.19942e-07
269 0.0118944 1.15229e-07
270 0.0118944 1.10153e-07
271 0.0118945 1.06078e-07
272 0.0118945 1.02471e-07
273 0.0118945 9.89942e-08
274 0.0118946 9.44279e-08
275 0.0118947 8.75633e-08
276 0.0118948 7.91776e-08
277 0.0118948 7.10533e-08
278 0.0118949 6.4088e-08
279 0.0118949 5.84194e-08
280 0.011895 5.3148e-08
281 0.011895 4.88857e-08
282 0.011895 4.46836e-08
283 0.0118951 4.09142e-08
284 0.0118951 3.77016e-08
285 0.0118951 3.51532e-08
286 0.0118951 3.3105e-08
287 0.0118951 3.14257e-08
288 0.0118951 2.98786e-08
289 0.0118951 2.84817e-08
290 0.0118951 2.71395e-08
291 0.0118952 2.5975e-08
292 0.0118952 2.48261e-08
293 0.0118952 2.38366e-08
294 0.0118952 2.30455e-08
295 0.0118952 2.23159e-08
296 0.0118952 2.15375e-08
297 0.0118952 2.08116e-08
298 0.0118952 2.01925e-08
299 0.0118952 1.96052e-08
300 0.0118952 1.89803e-08
301 0.0118952 1.8244e-08
302 0.0118952 1.74474e-08
303 0.0118952 1.66995e-08
304 0.0118952 1.6016e-08
305 0.0118952 1.54082e-08
306 0.0118952 1.47956e-08
307 0.0118952 1.41544e-08
308 0.0118952 1.35469e-08
309 0.0118952 1.29533e-08
310 0.0118952 1.2446e-08
311 0.0118952 1.21226e-08
312 0.0118952 1.19129e-08
313 0.0118952 1.17515e-08
314 0.0118952 1.16081e-08
315 0.0118952 1.1489e-08
316 0.0118952 1.13797e-08
317 0.0118952 1.12679e-08
318 0.0118952 1.11638e-08
319 0.0118952 1.10613e-08
320 0.0118952 1.0966e-08
321 0.0118952 1.08613e-08
322 0.0118952 1.07457e-08
323 0.0118952 1.06217e-08
324 0.0118952 1.04472e-08
325 0.0118952 1.02371e-08
326 0.0118952 9.9734e-09
327 0.0118952 9.59853e-09
328 0.0118952 9.21932e-09
329 0.0118952 8.78041e-09
330 0.0118952 8.33105e-09
331 0.0118952 7.85676e-09
332 0.0118952 7.36617e-09
333 0.0118952 6.86136e-09
334 0.0118952 6.37189e-09
335 0.0118952 5.98472e-09
336 0.0118952 5.65365e-09
337 0.0118952 5.34503e-09
338 0.0118952 5.07813e-09
339 0.0118952 4.83492e-09
340 0.0118952 4.59596e-09
341 0.0118952 4.37659e-09
342 0.0118952 4.16358e-09
343 0.0118952 3.95196e-09
344 0.0118952 3.74659e-09
345 0.0118952 3.5343e-09
346 0.0118952 3.31305e-09
347 0.0118952 3.10163e-09
348 0.0118952 2.90323e-09
349 0.0118952 2.69057e-09
350 0.0118952 2.50259e-09
351 0.0118952 2.33524e-09
352 0.0118952 2.20721e-09
353 0.0118952 2.07982e-09
354 0.0118952 1.968e-09
355 0.0118952 1.88131e-09
356 0.0118952 1.81486e-09
357 0.0118952 1.76316e-09
358 0.0118952 1.71179e-09
359 0.0118952 1.65664e-09
360 0.0118952 1.59506e-09
361 0.0118952 1.52741e-09
362 0.0118952 1.44346e-09
363 0.0118952 1.33969e-09
364 0.0118952 1.22011e-09
365 0.0118952 1.08999e-09
366 0.0118952 9.66265e-10
367 0.0118952 8.47672e-10
368 0.0118952 7.36981e-10
369 0.0118952 6.41191e-10
370 0.0118952 5.57338e-10
371 0.0118952 4.8595e-10
372 0.0118952 4.24624e-10
373 0.0118952 3.67138e-10
374 0.0118952 3.1479e-10
375 0.0118952 2.65475e-10
376 0.0118952 2.20509e-10
377 0.0118952 1.85228e-10
378 0.0118952 1.59709e-10
379 0.0118952 1.3833e-10
380 0.0118952 1.20168e-10
381 0.0118952 1.04404e-10
382 0.0118952 9.04198e-11
383 0.0118952 8.09153e-11
384 0.0118952 7.54601e-11
385 0.0118952 7.19929e-11
386 0.0118952 6.93875e-11
387 0.0118952 6.71459e-11
388 0.0118952 6.51955e-11
389 0.0118952 6.35195e-11
390 0.0118952 6.18775e-11
391 0.0118952 6.01876e-11
392 0.0118952 5.86711e-11
393 0.0118952 5.75575e-11
394 0.0118952 5.63119e-11
395 0.0118952 5.52093e-11
396 0.0118952 5.38442e-11
397 0.0118952 5.2329e-11
398 0.0118952 5.04979e-11
399 0.0118952 4.81293e-11
400 0.0118952 4.45708e-11
401 0.0118952 4.04347e-11
402 0.0118952 3.64426e-11
403 0.0118952 3.30881e-11
404 0.0118952 3.03635e-11
405 0.0118952 2.79428e-11
406 0.0118952 2.55108e-11
407 0.0118952 2.30443e-11
408 0.0118952 2.06872e-11
409 0.0118952 1.84126e-11
410 0.0118952 1.62801e-11
411 0.0118952 1.40407e-11
412 0.0118952 1.22404e-11
413 0.0118952 1.07564e-11
414 0.0118952 9.55261e-12
415 0.0118952 8.53416e-12
416 0.0118952 7.76996e-12
417 0.0118952 7.23897e-12
418 0.0118952 6.75907e-12
419 0.0118952 6.41253e-12
420 0.0118952 6.06917e-12
421 0.0118952 5.76676e-12
422 0.0118952 5.4462e-12
423 0.0118952 5.13344e-12
424 0.0118952 4.82443e-12
425 0.0118952 4.54039e-12
426 0.0118952 4.27217e-12
427 0.0118952 4.00278e-12
428 0.0118952 3.77769e-12
429 0.0118952 3.60519e-12
430 0.0118952 3.46198e-12
431 0.0118952 3.32032e-12
432 0.0118952 3.19767e-12
433 0.0118952 3.05686e-12
434 0.0118952 2.92812e-12
435 0.0118952 2.8255e-12
436 0.0118952 2.71888e-12
437 0.0118952 2.60507e-12
438 0.0118952 2.49549e-12
439 0.0118952 2.41465e-12
440 0.0118952 2.34756e-12
441 0.0118952 2.28683e-12
442 0.0118952 2.22917e-12
443 0.0118952 2.17496e-12
444 0.0118952 2.11942e-12
445 0.0118952 2.07124e-12
446 0.0118952 2.02744e-12
447 0.0118952 1.98575e-12
448 0.0118952 1.94313e-12
449 0.0118952 1.89089e-12
450 0.0118952 1.82859e-12
451 0.0118952 1.75535e-12
452 0.0118952 1.68298e-12
453 0.0118952 1.61493e-12
454 0.0118952 1.55645e-12
455 0.0118952 1.51296e-12
456 0.0118952 1.46917e-12
457 0.0118952 1.42015e-12
458 0.0118952 1.364e-12
459 0.0118952 1.30513e-12
460 0.0118952 1.24766e-12
461 0.0118952 1.20663e-12
462 0.0118952 1.1771e-12
463 0.0118952 1.15608e-12
464 0.0118952 1.13762e-12
465 0.0118952 1.11996e-12
466 0.0118952 1.1031e-12
467 0.0118952 1.08311e-12
468 0.0118952 1.06052e-12
469 0.0118952 1.03401e-12
470 0.0118952 1.00615e-12
471 0.0118952 9.73456e-13
472 0.0118952 9.37449e-13
473 0.0118952 9.00634e-13
474 0.0118952 8.69945e-13
475 0.0118952 8.39508e-13
476 0.0118952 8.12427e-13
477 0.0118952 7.82877e-13
478 0.0118952 7.53469e-13
479 0.0118952 7.24594e-13
480 0.0118952 7.02402e-13
481 0.0118952 6.83767e-13
482 0.0118952 6.65548e-13
483 0.0118952 6.48913e-13
484 0.0118952 6.31975e-13
485 0.0118952 6.16912e-13
486 0.0118952 6.03483e-13
487 0.0118952 5.92344e-13
488 0.0118952 5.82571e-13
489 0.0118952 5.72917e-13
490 0.0118952 5.64222e-13
491 0.0118952 5.55468e-13
492 0.0118952 5.47082e-13
493 0.0118952 5.38042e-13
494 0.0118952 5.26513e-13
495 0.0118952 5.14072e-13
496 0.0118952 4.97734e-13
497 0.0118952 4.79407e-13
498 0.0118952 4.5824e-13
499 0.0118952 4.35805e-13


==> figures/data/waveguide/F003.00_P000.00_N0008_O02_C00.120/cmcg_fine_filter.txt <==
N err mis
0 0.972726 0.0999255
1 0.958966 0.0813053
2 0.945282 0.0706653
3 0.930999 0.063268
4 0.916379 0.0576399
5 0.901899 0.0533185
6 0.887284 0.0498738
7 0.872396 0.0470376
8 0.857172 0.0446467
9 0.841393 0.0425601
10 0.825163 0.040716
11 0.808458 0.0390655
12 0.792199 0.0376534
13 0.775874 0.0364177
14 0.758601 0.0352671
15 0.740189 0.0341681
16 0.721797 0.0331777
17 0.703419 0.0322885
18 0.684861 0.0314856
19 0.665435 0.0307303
20 0.644679 0.0300008
21 0.623187 0.0293138
22 0.601831 0.0286934
23 0.564861 0.0276877
24 0.43694 0.023872
25 0.339753 0.0203904
26 0.277925 0.0176931
27 0.231177 0.0151974
28 0.200584 0.0131132
29 0.18148 0.0114351
30 0.171188 0.0103416
31 0.162788 0.00933755
32 0.155796 0.00839178
33 0.151149 0.00770208
34 0.147433 0.00714542
35 0.144547 0.00672788
36 0.141831 0.00635983
37 0.139216 0.00602411
38 0.136661 0.00570517
39 0.134602 0.00546274
40 0.132726 0.00526043
41 0.130892 0.00508031
42 0.128613 0.00487326
43 0.126229 0.00466777
44 0.123907 0.00447668
45 0.121625 0.00429584
46 0.119501 0.00412922
47 0.117136 0.00392921
48 0.115597 0.00379098
49 0.114402 0.0037086
50 0.113439 0.00367544
51 0.112373 0.00363569
52 0.110818 0.00357239
53 0.107819 0.00345132
54 0.103994 0.00330131
55 0.101029 0.00318014
56 0.0985932 0.00307823
57 0.0966358 0.00300647
58 0.0949544 0.00294725
59 0.0937136 0.00290169
60 0.0923813 0.00285305
61 0.0907884 0.00279763
62 0.0892617 0.0027437
63 0.0877019 0.00269096
64 0.0862486 0.00264969
65 0.0845782 0.00261013
66 0.0828225 0.00257317
67 0.0803885 0.00252647
68 0.0780511 0.00248282
69 0.0753149 0.00243335
70 0.0719183 0.00237243
71 0.0673267 0.00228496
72 0.0617125 0.00216439
73 0.0545493 0.00198731
74 0.0487256 0.00181309
75 0.0446984 0.00166512
76 0.0423298 0.00157098
77 0.0403439 0.00148371
78 0.0391028 0.00142489
79 0.0380167 0.00137367
80 0.0371098 0.00133216
81 0.0364426 0.00130495
82 0.0360109 0.00129118
83 0.0356804 0.00128031
84 0.0353261 0.00126168
85 0.0349436 0.00124208
86 0.0345421 0.00123004
87 0.0340866 0.00122086
88 0.0335565 0.00120928
89 0.0328753 0.00119748
90 0.032298 0.00118931
91 0.0317849 0.00118117
92 0.0312414 0.00117203
93 0.0306304 0.00116676
94 0.029948 0.00116134
95 0.0292062 0.00115281
96 0.0282825 0.00114569
97 0.0272643 0.00113682
98 0.0256195 0.00113057
99 0.0234854 0.00110899
100 0.0203549 0.0010252
101 0.0169903 0.000957139
102 0.0148794 0.000904175
103 0.0136639 0.000856804
104 0.0130103 0.000840783
105 0.012558 0.000816361
106 0.0122275 0.000793325
107 0.0119887 0.000776875
108 0.0118492 0.000771868
109 0.0117423 0.000765787
110 0.0116679 0.000759042
111 0.0116171 0.000756275
112 0.0115761 0.000754453
113 0.0115416 0.000753762
114 0.0115093 0.000754799
115 0.011485 0.00075419
116 0.0114678 0.000750419
117 0.0114582 0.000749898
118 0.011453 0.000751223
119 0.01145 0.000750832
120 0.0114488 0.000748501
121 0.0114488 0.000746102
122 0.0114505 0.000745251
123 0.0114564 0.000744721
124 0.0114657 0.000744125
125 0.011476 0.000743496
126 0.0114865 0.0007435
127 0.0114997 0.000744213
128 0.0115139 0.000745004
129 0.0115279 0.000745052
130 0.0115406 0.000744603
131 0.011551 0.000744113
132 0.0115585 0.000742986
133 0.011565 0.000741527
134 0.0115716 0.000741258
135 0.011577 0.0007412
136 0.0115817 0.000740767
137 0.0115852 0.000740776
138 0.0115882 0.000740894
139 0.011591 0.00074081
140 0.0115946 0.000741071
141 0.0115993 0.000741646
142 0.0116044 0.000741719
143 0.0116096 0.000741739
144 0.0116153 0.000741563
145 0.01162 0.000740934
146 0.0116247 0.000740436
147 0.0116286 0.000739898
148 0.0116332 0.000739202
149 0.0116388 0.000739366
150 0.0116443 0.000739557
151 0.0116498 0.000739526
152 0.011656 0.000739781
153 0.0116633 0.000740169
154 0.0116718 0.000740283
155 0.0116786 0.000740344
156 0.0116845 0.000740716
157 0.0116905 0.000740871
158 0.0116961 0.000740896
159 0.0117028 0.000741196
160 0.0117096 0.000741489
161 0.0117156 0.000741854
162 0.0117206 0.000742255
163 0.0117255 0.000742505
164 0.0117305 0.000742607
165 0.011736 0.000742864
166 0.0117416 0.000743015
167 0.0117478 0.000742944
168 0.0117542 0.000742857
169 0.0117605 0.000742867
170 0.0117663 0.000742992
171 0.0117714 0.000743136
172 0.0117765 0.00074319
173 0.011781 0.000743176
174 0.011785 0.000743167
175 0.0117884 0.000743234
176 0.0117913 0.000743275
177 0.0117938 0.00074321
178 0.0117964 0.00074317
179 0.011799 0.000743227
180 0.0118011 0.000743288
181 0.011803 0.000743326
182 0.0118044 0.00074336
183 0.0118055 0.000743374
184 0.0118065 0.000743395
185 0.0118074 0.000743449
186 0.0118084 0.000743464
187 0.0118094 0.000743447
188 0.0118103 0.000743477
189 0.0118111 0.000743477
190 0.0118118 0.000743435
191 0.0118124 0.000743402
192 0.011813 0.00074337
193 0.0118135 0.000743352
194 0.0118139 0.000743346
195 0.0118144 0.000743345
196 0.0118148 0.000743397
197 0.0118153 0.000743479
198 0.0118157 0.000743498
199 0.011816 0.000743534
200 0.0118162 0.00074357
201 0.0118164 0.000743573
202 0.0118165 0.000743573
203 0.0118165 0.000743571
204 0.0118165 0.000743574
205 0.0118165 0.000743557
206 0.0118164 0.00074353
207 0.0118163 0.000743543
208 0.0118162 0.000743533
209 0.011816 0.000743516
210 0.0118158 0.000743506
211 0.0118155 0.000743483
212 0.0118152 0.000743457
213 0.0118149 0.000743443
214 0.0118146 0.000743425
215 0.0118143 0.000743418
216 0.0118141 0.00074342
217 0.0118138 0.000743405
218 0.0118135 0.000743399
219 0.0118132 0.000743379
220 0.0118131 0.000743359
221 0.0118129 0.000743357
222 0.0118129 0.000743361
223 0.0118128 0.000743369
224 0.0118127 0.000743368
225 0.0118127 0.00074337
226 0.0118127 0.000743372
227 0.0118127 0.000743378
228 0.0118127 0.000743382
229 0.0118128 0.000743378
230 0.0118128 0.000743376
231 0.0118128 0.000743381
232 0.0118129 0.000743387
233 0.0118129 0.00074339
234 0.011813 0.000743392
235 0.0118131 0.000743391
236 0.0118132 0.000743389
237 0.0118133 0.000743386
238 0.0118135 0.000743381
239 0.0118137 0.000743377
240 0.0118138 0.000743377
241 0.011814 0.000743378
242 0.0118141 0.000743381
243 0.0118142 0.000743389
244 0.0118143 0.000743394
245 0.0118144 0.000743392
246 0.0118145 0.00074339
247 0.0118146 0.000743394
248 0.0118147 0.000743394
249 0.0118148 0.000743391
250 0.0118149 0.00074339
251 0.011815 0.000743391
252 0.0118151 0.000743391
253 0.0118152 0.000743391
254 0.0118154 0.000743394
255 0.0118156 0.000743402
256 0.0118158 0.000743404
257 0.0118159 0.000743404
258 0.0118161 0.000743404
259 0.0118162 0.000743407
260 0.0118164 0.000743411
261 0.0118165 0.000743413
262 0.0118166 0.000743413
263 0.0118167 0.000743414
264 0.0118168 0.000743416
265 0.0118168 0.000743415
266 0.0118169 0.000743416
267 0.0118169 0.000743416
268 0.011817 0.000743417
269 0.011817 0.000743418
270 0.0118171 0.000743419
271 0.0118171 0.000743419
272 0.0118172 0.000743419
273 0.0118172 0.000743419
274 0.0118173 0.000743419
275 0.0118173 0.000743419
276 0.0118174 0.00074342
277 0.0118175 0.000743421
278 0.0118176 0.000743423
279 0.0118176 0.000743424
280 0.0118177 0.000743425
281 0.0118177 0.000743426
282 0.0118177 0.000743426
283 0.0118177 0.000743427
284 0.0118178 0.000743426
285 0.0118178 0.000743426
286 0.0118178 0.000743426
287 0.0118178 0.000743427
288 0.0118178 0.000743427
289 0.0118178 0.000743427
290 0.0118178 0.000743427
291 0.0118178 0.000743427
292 0.0118178 0.000743427
293 0.0118178 0.000743427
294 0.0118178 0.000743427
295 0.0118178 0.000743428
296 0.0118179 0.000743428
297 0.0118179 0.000743428
298 0.0118179 0.000743428
299 0.0118179 0.000743428
300 0.0118179 0.000743428
301 0.0118179 0.000743428
302 0.0118179 0.000743429
303 0.0118179 0.000743428
304 0.0118179 0.000743428
305 0.0118179 0.000743428
306 0.0118179 0.000743428
307 0.0118179 0.000743428
308 0.0118179 0.000743428
309 0.0118179 0.000743428
310 0.0118179 0.000743428
311 0.0118179 0.000743428
312 0.0118179 0.000743428
313 0.0118179 0.000743428
314 0.0118179 0.000743428
315 0.0118179 0.000743428
316 0.0118179 0.000743428
317 0.0118179 0.000743428
318 0.0118179 0.000743428
319 0.0118179 0.000743428
320 0.0118179 0.000743428
321 0.0118179 0.000743428
322 0.0118179 0.000743428
323 0.0118179 0.000743428
324 0.0118179 0.000743428
325 0.0118179 0.000743428
326 0.0118179 0.000743428
327 0.0118179 0.000743428
328 0.0118179 0.000743428
329 0.0118179 0.000743428
330 0.0118179 0.000743428
331 0.0118179 0.000743428
332 0.0118179 0.000743428
333 0.0118179 0.000743428
334 0.0118179 0.000743428
335 0.0118179 0.000743428
336 0.0118179 0.000743428
337 0.0118179 0.000743428
338 0.0118179 0.000743428
339 0.0118179 0.000743428
340 0.0118179 0.000743428
341 0.0118179 0.000743428
342 0.0118179 0.000743428
343 0.0118179 0.000743428
344 0.0118179 0.000743428
345 0.0118179 0.000743428
346 0.0118179 0.000743428
347 0.0118179 0.000743428
348 0.0118179 0.000743428
349 0.0118179 0.000743428
350 0.0118179 0.000743428
351 0.0118179 0.000743428
352 0.0118179 0.000743428
353 0.0118179 0.000743428
354 0.0118179 0.000743428
355 0.0118179 0.000743428
356 0.0118179 0.000743428
357 0.0118179 0.000743428
358 0.0118179 0.000743428
359 0.0118179 0.000743428
360 0.0118179 0.000743428
361 0.0118179 0.000743428
362 0.0118179 0.000743428
363 0.0118179 0.000743428
364 0.0118179 0.000743428
365 0.0118179 0.000743428
366 0.0118179 0.000743428
367 0.0118179 0.000743428
368 0.0118179 0.000743428
369 0.0118179 0.000743428
370 0.0118179 0.000743428
371 0.0118179 0.000743428
372 0.0118179 0.000743428
373 0.0118179 0.000743428
374 0.0118179 0.000743428
375 0.0118179 0.000743428
376 0.0118179 0.000743428
377 0.0118179 0.000743428
378 0.0118179 0.000743428
379 0.0118179 0.000743428
380 0.0118179 0.000743428
381 0.0118179 0.000743428
382 0.0118179 0.000743428
383 0.0118179 0.000743428
384 0.0118179 0.000743428
385 0.0118179 0.000743428
386 0.0118179 0.000743428
387 0.0118179 0.000743428
388 0.0118179 0.000743428
389 0.0118179 0.000743428
390 0.0118179 0.000743428
391 0.0118179 0.000743428
392 0.0118179 0.000743428
393 0.0118179 0.000743428
394 0.0118179 0.000743428
395 0.0118179 0.000743428
396 0.0118179 0.000743428
397 0.0118179 0.000743428
398 0.0118179 0.000743428
399 0.0118179 0.000743428
400 0.0118179 0.000743428
401 0.0118179 0.000743428
402 0.0118179 0.000743428
403 0.0118179 0.000743428
404 0.0118179 0.000743428
405 0.0118179 0.000743428
406 0.0118179 0.000743428
407 0.0118179 0.000743428
408 0.0118179 0.000743428
409 0.0118179 0.000743428
410 0.0118179 0.000743428
411 0.0118179 0.000743428
412 0.0118179 0.000743428
413 0.0118179 0.000743428
414 0.0118179 0.000743428
415 0.0118179 0.000743428
416 0.0118179 0.000743428
417 0.0118179 0.000743428
418 0.0118179 0.000743428
419 0.0118179 0.000743428
420 0.0118179 0.000743428
421 0.0118179 0.000743428
422 0.0118179 0.000743428
423 0.0118179 0.000743428
424 0.0118179 0.000743428
425 0.0118179 0.000743428
426 0.0118179 0.000743428
427 0.0118179 0.000743428
428 0.0118179 0.000743428
429 0.0118179 0.000743428
430 0.0118179 0.000743428
431 0.0118179 0.000743428
432 0.0118179 0.000743428
433 0.0118179 0.000743428
434 0.0118179 0.000743428
435 0.0118179 0.000743428
436 0.0118179 0.000743428
437 0.0118179 0.000743428
438 0.0118179 0.000743428
439 0.0118179 0.000743428
440 0.0118179 0.000743428
441 0.0118179 0.000743428
442 0.0118179 0.000743428
443 0.0118179 0.000743428
444 0.0118179 0.000743428
445 0.0118179 0.000743428
446 0.0118179 0.000743428
447 0.0118179 0.000743428
448 0.0118179 0.000743428
449 0.0118179 0.000743428
450 0.0118179 0.000743428
451 0.0118179 0.000743428
452 0.0118179 0.000743428
453 0.0118179 0.000743428
454 0.0118179 0.000743428
455 0.0118179 0.000743428
456 0.0118179 0.000743428
457 0.0118179 0.000743428
458 0.0118179 0.000743428
459 0.0118179 0.000743428
460 0.0118179 0.000743428
461 0.0118179 0.000743428
462 0.0118179 0.000743428
463 0.0118179 0.000743428
464 0.0118179 0.000743428
465 0.0118179 0.000743428
466 0.0118179 0.000743428
467 0.0118179 0.000743428
468 0.0118179 0.000743428
469 0.0118179 0.000743428
470 0.0118179 0.000743428
471 0.0118179 0.000743428
472 0.0118179 0.000743428
473 0.0118179 0.000743428
474 0.0118179 0.000743428
475 0.0118179 0.000743428
476 0.0118179 0.000743428
477 0.0118179 0.000743428
478 0.0118179 0.000743428
479 0.0118179 0.000743428
480 0.0118179 0.000743428
481 0.0118179 0.000743428
482 0.0118179 0.000743428
483 0.0118179 0.000743428
484 0.0118179 0.000743428
485 0.0118179 0.000743428
486 0.0118179 0.000743428
487 0.0118179 0.000743428
488 0.0118179 0.000743428
489 0.0118179 0.000743428
490 0.0118179 0.000743428
491 0.0118179 0.000743428
492 0.0118179 0.000743428
493 0.0118179 0.000743428
494 0.0118179 0.000743428
495 0.0118179 0.000743428
496 0.0118179 0.000743428
497 0.0118179 0.000743428
498 0.0118179 0.000743428
499 0.0118179 0.000743428


==> figures/data/waveguide/F003.00_P000.00_N0008_O02_C00.120/freq.txt <==
0.00668987 0.104497


==> figures/data/waveguide/F003.00_P000.00_N0008_O02_C00.120/full_wave.txt <==
N err mis
0 0.986638 0.141578
1 0.966686 0.139226
2 0.945916 0.138763
3 0.924817 0.138495
4 0.903135 0.138234
5 0.881007 0.138044
6 0.858259 0.137913
7 0.834927 0.137792
8 0.810883 0.137677
9 0.786154 0.137571
10 0.760601 0.137472
11 0.734179 0.13738
12 0.706745 0.137266
13 0.678206 0.137171
14 0.648393 0.13709
15 0.617178 0.137007
16 0.584281 0.136922
17 0.549435 0.136845
18 0.512209 0.136769
19 0.472049 0.136687
20 0.428127 0.136613
21 0.379186 0.136542
22 0.322882 0.136464
23 0.254252 0.136212
24 0.194209 0.0983242
25 0.176433 0.0658478
26 0.159477 0.0522767
27 0.148862 0.0444508
28 0.142578 0.0407756
29 0.138056 0.0371
30 0.134162 0.0341694
31 0.129154 0.0318526
32 0.124865 0.0298
33 0.121227 0.0281231
34 0.116571 0.0266244
35 0.110172 0.0252971
36 0.103061 0.0241378
37 0.0964831 0.0230875
38 0.0906875 0.0223468
39 0.0860405 0.0213177
40 0.0826079 0.0206757
41 0.0797998 0.0199958
42 0.0776594 0.0193814
43 0.0758153 0.018823
44 0.0740323 0.0182072
45 0.0723978 0.0178135
46 0.0705549 0.0173625
47 0.0687099 0.0169694
48 0.0667137 0.0166183
49 0.0646299 0.0162279
50 0.0626058 0.0158586
51 0.0605314 0.0155287
52 0.0587005 0.0152156
53 0.0570306 0.0149513
54 0.055832 0.014491
55 0.0549874 0.0142735
56 0.0544576 0.013952
57 0.0541384 0.0138355
58 0.0537883 0.0135391
59 0.0533496 0.0133395
60 0.0526389 0.013095
61 0.0516734 0.0128815
62 0.0504879 0.0125232
63 0.0491558 0.0123183
64 0.0479639 0.0121694
65 0.0470385 0.0119487
66 0.0462531 0.0117933
67 0.0455851 0.0115567
68 0.0449558 0.0113863
69 0.0442596 0.0113437
70 0.0434516 0.0112907
71 0.0424863 0.0111389
72 0.0412846 0.0109393
73 0.0398997 0.0107929
74 0.0385387 0.0106483
75 0.0373204 0.0105139
76 0.0362483 0.0104094
77 0.0351564 0.0102723
78 0.0339294 0.0101987
79 0.0325959 0.0100946
80 0.0313222 0.00992266
81 0.0302412 0.00975541
82 0.0294701 0.009519
83 0.0289548 0.00934641
84 0.0285971 0.00925288
85 0.028283 0.00913882
86 0.0279155 0.00908391
87 0.0274847 0.00899201
88 0.0270041 0.00889391
89 0.0265031 0.00881823
90 0.0260328 0.00871939
91 0.0256163 0.00862777
92 0.0252601 0.0085471
93 0.0249405 0.00845805
94 0.0245807 0.00836179
95 0.0241252 0.00825575
96 0.02354 0.00815329
97 0.0229232 0.00805962
98 0.0223179 0.0079674
99 0.0218157 0.00789122
100 0.0214415 0.00782105
101 0.0212011 0.00777283
102 0.0210442 0.00775812
103 0.0209035 0.00775333
104 0.0207678 0.00774782
105 0.0206599 0.00772887
106 0.0205947 0.0076947
107 0.0205557 0.00763726
108 0.0204928 0.00757752
109 0.0203656 0.00750389
110 0.0201169 0.00741571
111 0.0197867 0.0073304
112 0.0193879 0.00726332
113 0.0190038 0.007217
114 0.0186753 0.00717958
115 0.0184277 0.00713586
116 0.0182197 0.007087
117 0.0180402 0.00703192
118 0.0178953 0.00697058
119 0.0177864 0.00690689
120 0.017704 0.00685132
121 0.0175837 0.00680383
122 0.0174243 0.00676781
123 0.0171998 0.00673672
124 0.016953 0.00668865
125 0.0167238 0.006646
126 0.0165571 0.00660722
127 0.0164572 0.00655533
128 0.0164158 0.00652058
129 0.0164039 0.00649025
130 0.0163921 0.00644974
131 0.0163444 0.00642271
132 0.0162463 0.00638109
133 0.0161251 0.00633136
134 0.0159912 0.00630271
135 0.0158693 0.00625377
136 0.0157352 0.00621311
137 0.0156047 0.00618527
138 0.015475 0.00613143
139 0.0153638 0.00609151
140 0.0152869 0.00605636
141 0.0152261 0.00600868
142 0.0151756 0.00598356
143 0.0150813 0.00594701
144 0.0149336 0.00589943
145 0.0147415 0.00586346
146 0.0145606 0.00580601
147 0.0144167 0.00574435
148 0.0143422 0.0057001
149 0.0143095 0.0056453
150 0.0143117 0.005591
151 0.0142966 0.00554259
152 0.0142673 0.00548647
153 0.0141977 0.00543861
154 0.0141514 0.00539528
155 0.0141183 0.00534825
156 0.0141132 0.00530756
157 0.0140875 0.00526889
158 0.0140329 0.00522784
159 0.013935 0.00519755
160 0.0138155 0.0051704
161 0.0136943 0.00514023
162 0.0135895 0.00511716
163 0.0135196 0.00509606
164 0.0134772 0.00507512
165 0.01346 0.00506111
166 0.0134467 0.00504792
167 0.0134414 0.00503354
168 0.0134334 0.00502403
169 0.0134127 0.00501419
170 0.0133783 0.00500542
171 0.0133394 0.00499877
172 0.0133098 0.00499135
173 0.0132943 0.00498357
174 0.0132798 0.00497538
175 0.0132516 0.00496518
176 0.0131964 0.00495101
177 0.0131335 0.00493195
178 0.0130789 0.00491065
179 0.0130501 0.00488794
180 0.0130389 0.00486891
181 0.013044 0.00484782
182 0.0130408 0.00482422
183 0.0130192 0.00480358
184 0.012964 0.00478132
185 0.0128961 0.00475144
186 0.0128363 0.00472525
187 0.0128007 0.0047025
188 0.0127927 0.00467596
189 0.0127935 0.00465474
190 0.0128003 0.00463504
191 0.0127914 0.00461151
192 0.0127927 0.00459318
193 0.012787 0.00457179
194 0.012794 0.00454753
195 0.0127896 0.00452894
196 0.0127917 0.00450574
197 0.0127832 0.00448199
198 0.0127772 0.00446294
199 0.0127618 0.00443846
200 0.0127589 0.00441408
201 0.0127607 0.00439513
202 0.0127663 0.0043678
203 0.0127534 0.00434516
204 0.0127257 0.00432687
205 0.0126841 0.00430008
206 0.0126462 0.00427834
207 0.0126198 0.00425943
208 0.0126085 0.00423528
209 0.0126086 0.00421865
210 0.0126105 0.00420197
211 0.0126113 0.00418129
212 0.0126056 0.00416971
213 0.0125993 0.00415585
214 0.0125869 0.00413802
215 0.0125763 0.00412871
216 0.0125723 0.00411494
217 0.0125782 0.00410035
218 0.0125858 0.00409099
219 0.0125801 0.00407735
220 0.0125661 0.0040636
221 0.0125462 0.00405244
222 0.0125357 0.00403545
223 0.0125308 0.00402046
224 0.0125326 0.00400883
225 0.0125341 0.00399216
226 0.0125383 0.00397851
227 0.0125438 0.00396664
228 0.0125465 0.00395044
229 0.0125497 0.00393647
230 0.0125494 0.00392269
231 0.0125504 0.00390531
232 0.012542 0.00389038
233 0.0125378 0.00387468
234 0.0125313 0.00385587
235 0.0125368 0.00384024
236 0.0125378 0.00382418
237 0.0125439 0.00380519
238 0.0125389 0.00379026
239 0.0125344 0.00377636
240 0.0125211 0.00376008
241 0.0125178 0.00374672
242 0.0125169 0.0037338
243 0.012526 0.00371652
244 0.0125237 0.00369858
245 0.0125141 0.00367952
246 0.0124853 0.00365534
247 0.0124651 0.00362919
248 0.0124522 0.00360379
249 0.0124591 0.00357615
250 0.012459 0.00354909
251 0.0124568 0.0035211
252 0.01244 0.00349457
253 0.0124263 0.00347211
254 0.0124088 0.00344737
255 0.0124009 0.00342502
256 0.0123975 0.00340847
257 0.0124025 0.00339045
258 0.0124061 0.00337329
259 0.0124068 0.00336197
260 0.0124022 0.00334958
261 0.0123947 0.00333802
262 0.0123898 0.00333058
263 0.0123871 0.00332077
264 0.0123887 0.00331185
265 0.012387 0.0033059
266 0.0123874 0.00329648
267 0.0123845 0.00328853
268 0.0123878 0.00328307
269 0.012388 0.00327395
270 0.0123924 0.00326724
271 0.0123916 0.0032623
272 0.012393 0.00325346
273 0.0123886 0.0032477
274 0.0123866 0.00324214
275 0.0123846 0.00323291
276 0.0123868 0.00322739
277 0.0123859 0.00322095
278 0.012381 0.0032125
279 0.0123762 0.00320774
280 0.0123755 0.00320223
281 0.0123791 0.00319497
282 0.0123787 0.00319134
283 0.0123737 0.00318601
284 0.0123646 0.00317905
285 0.0123616 0.00317534
286 0.0123643 0.00316929
287 0.0123713 0.00316245
288 0.0123737 0.00315783
289 0.012369 0.00315022
290 0.0123578 0.00314313
291 0.0123446 0.00313739
292 0.0123351 0.00312775
293 0.0123312 0.00311956
294 0.0123334 0.00311341
295 0.0123372 0.00310323
296 0.0123405 0.00309433
297 0.012338 0.00308751
298 0.0123282 0.00307859
299 0.0123151 0.00307088
300 0.0123074 0.00306433
301 0.0123095 0.00305694
302 0.0123159 0.00305085
303 0.0123186 0.00304503
304 0.0123134 0.00303815
305 0.0123038 0.00303334
306 0.0122957 0.00302809
307 0.0122926 0.00302167
308 0.0122949 0.00301794
309 0.0122986 0.00301335
310 0.0123 0.00300741
311 0.0122963 0.00300417
312 0.0122886 0.00300007
313 0.0122815 0.00299454
314 0.0122798 0.00299159
315 0.0122838 0.00298789
316 0.0122879 0.00298288
317 0.0122869 0.00298023
318 0.012282 0.0029766
319 0.0122779 0.0029721
320 0.0122782 0.00296955
321 0.0122804 0.00296572
322 0.0122814 0.0029608
323 0.0122774 0.00295747
324 0.0122703 0.0029524
325 0.0122614 0.00294588
326 0.0122577 0.00294055
327 0.0122586 0.00293376
328 0.0122641 0.00292611
329 0.0122653 0.0029189
330 0.0122626 0.00291048
331 0.0122522 0.00290246
332 0.0122433 0.0028942
333 0.0122345 0.00288431
334 0.0122353 0.00287579
335 0.0122375 0.00286747
336 0.0122438 0.00285694
337 0.0122408 0.0028481
338 0.0122354 0.00283982
339 0.0122234 0.00282897
340 0.0122198 0.00281949
341 0.0122193 0.00281034
342 0.0122261 0.00279861
343 0.0122268 0.00278824
344 0.0122247 0.00277769
345 0.0122177 0.00276487
346 0.0122155 0.00275418
347 0.0122151 0.00274258
348 0.0122152 0.00272968
349 0.0122123 0.0027193
350 0.0122085 0.00270758
351 0.0122082 0.00269568
352 0.0122088 0.00268609
353 0.0122098 0.00267534
354 0.0122055 0.00266505
355 0.0122036 0.00265665
356 0.0122022 0.00264715
357 0.0122072 0.00263805
358 0.0122085 0.00263021
359 0.0122091 0.00262081
360 0.0122015 0.00261202
361 0.0121957 0.00260379
362 0.0121885 0.00259349
363 0.0121912 0.00258437
364 0.0121942 0.00257581
365 0.0122003 0.00256484
366 0.0121965 0.00255541
367 0.0121906 0.00254704
368 0.012179 0.00253652
369 0.0121754 0.00252736
370 0.0121742 0.00251955
371 0.0121807 0.00251032
372 0.0121817 0.00250226
373 0.0121819 0.00249523
374 0.0121742 0.00248745
375 0.0121706 0.00248081
376 0.012167 0.00247459
377 0.012171 0.00246794
378 0.0121722 0.00246249
379 0.0121746 0.002457
380 0.0121702 0.00245131
381 0.0121681 0.00244698
382 0.0121642 0.00244231
383 0.0121661 0.00243753
384 0.0121661 0.00243407
385 0.012168 0.00242996
386 0.0121648 0.00242561
387 0.0121641 0.00242225
388 0.0121629 0.00241788
389 0.0121673 0.00241316
390 0.0121686 0.00240883
391 0.0121677 0.00240336
392 0.0121594 0.00239762
393 0.0121539 0.00239183
394 0.0121513 0.00238484
395 0.0121563 0.00237813
396 0.0121589 0.00237152
397 0.0121595 0.00236333
398 0.0121534 0.00235642
399 0.0121479 0.00234986
400 0.012142 0.00234146
401 0.0121415 0.00233497
402 0.0121425 0.00232897
403 0.0121461 0.00232127
404 0.0121459 0.00231552
405 0.0121427 0.00231038
406 0.012136 0.00230391
407 0.012132 0.00229917
408 0.0121323 0.00229495
409 0.0121364 0.0022896
410 0.0121385 0.00228563
411 0.0121355 0.00228188
412 0.0121286 0.00227692
413 0.0121241 0.00227294
414 0.0121254 0.00226898
415 0.0121313 0.00226382
416 0.0121343 0.00225925
417 0.0121309 0.00225466
418 0.0121212 0.00224927
419 0.012114 0.00224408
420 0.0121124 0.00223873
421 0.0121183 0.00223327
422 0.0121227 0.0022278
423 0.0121228 0.00222174
424 0.0121149 0.00221619
425 0.0121079 0.00221072
426 0.0121033 0.00220418
427 0.0121066 0.00219847
428 0.0121093 0.00219317
429 0.0121116 0.00218637
430 0.0121075 0.0021806
431 0.0121031 0.00217541
432 0.0120974 0.00216853
433 0.0120968 0.00216267
434 0.0120981 0.00215745
435 0.0121022 0.00215067
436 0.0121024 0.00214462
437 0.0120998 0.00213927
438 0.0120933 0.00213278
439 0.0120891 0.00212675
440 0.0120876 0.00212119
441 0.0120899 0.00211509
442 0.0120924 0.00210936
443 0.0120935 0.00210368
444 0.0120917 0.00209783
445 0.0120873 0.00209256
446 0.0120829 0.00208694
447 0.0120803 0.0020812
448 0.0120823 0.00207637
449 0.0120858 0.00207099
450 0.0120887 0.00206535
451 0.0120858 0.00206092
452 0.0120806 0.00205592
453 0.0120747 0.00205066
454 0.0120749 0.00204664
455 0.0120773 0.00204211
456 0.0120818 0.00203756
457 0.0120811 0.00203399
458 0.0120793 0.00202983
459 0.0120749 0.002026
460 0.0120744 0.0020229
461 0.0120735 0.00201905
462 0.0120749 0.00201586
463 0.0120737 0.00201321
464 0.0120748 0.00200987
465 0.0120746 0.00200728
466 0.0120759 0.00200511
467 0.0120738 0.00200241
468 0.0120723 0.0020004
469 0.0120698 0.00199868
470 0.0120707 0.00199649
471 0.0120714 0.00199497
472 0.0120736 0.00199357
473 0.0120732 0.00199165
474 0.0120733 0.00199044
475 0.0120714 0.00198916
476 0.0120711 0.00198739
477 0.0120701 0.0019863
478 0.012071 0.001985
479 0.0120707 0.00198328
480 0.0120714 0.00198223
481 0.012071 0.00198083
482 0.0120716 0.00197912
483 0.0120713 0.00197805
484 0.0120713 0.00197654
485 0.0120703 0.00197483
486 0.01207 0.0019737
487 0.0120698 0.00197206
488 0.0120701 0.00197032
489 0.0120701 0.0019691
490 0.0120696 0.00196728
491 0.0120697 0.00196547
492 0.0120699 0.0019641
493 0.0120707 0.00196204
494 0.0120698 0.00196015
495 0.012069 0.00195855
496 0.0120677 0.00195626
497 0.0120689 0.00195429
498 0.0120691 0.00195244
499 0.0120698 0.00195005
500 0.0120675 0.00194802
501 0.0120672 0.00194604
502 0.0120667 0.00194366
503 0.0120689 0.00194166
504 0.0120684 0.00193972
505 0.0120682 0.00193743
506 0.0120656 0.00193555
507 0.0120661 0.0019337
508 0.012066 0.00193152
509 0.012068 0.00192979
510 0.0120669 0.001928
511 0.0120663 0.00192592
512 0.0120642 0.00192431
513 0.0120651 0.00192258
514 0.0120655 0.00192061
515 0.0120669 0.00191913
516 0.0120656 0.00191746
517 0.0120648 0.00191562
518 0.0120635 0.00191431
519 0.0120646 0.00191273
520 0.0120648 0.00191109
521 0.0120653 0.00190998
522 0.0120641 0.00190855
523 0.012064 0.00190719
524 0.0120637 0.00190632
525 0.0120642 0.00190508
526 0.0120636 0.00190401
527 0.0120632 0.00190329
528 0.012063 0.0019022
529 0.012064 0.00190129
530 0.0120644 0.00190058
531 0.0120642 0.00189946
532 0.0120626 0.00189853
533 0.0120615 0.00189761
534 0.0120608 0.00189623
535 0.0120622 0.00189509
536 0.0120635 0.00189374
537 0.0120646 0.00189185
538 0.0120629 0.00189028
539 0.0120602 0.00188836
540 0.0120565 0.00188574
541 0.0120561 0.00188348
542 0.012058 0.00188091
543 0.0120622 0.00187747
544 0.0120627 0.00187427
545 0.0120596 0.00187102
546 0.0120522 0.00186693
547 0.0120479 0.00186275
548 0.012048 0.00185885
549 0.0120537 0.00185441
550 0.0120572 0.00184963
551 0.0120561 0.00184517
552 0.0120488 0.00184071
553 0.0120425 0.00183584
554 0.01204 0.00183103
555 0.0120438 0.00182669
556 0.0120477 0.00182207
557 0.0120491 0.0018171
558 0.0120447 0.00181286
559 0.0120391 0.00180851
560 0.0120349 0.00180349
561 0.0120362 0.00179923
562 0.0120395 0.00179505
563 0.0120423 0.00179001
564 0.0120402 0.00178562
565 0.0120355 0.00178148
566 0.0120309 0.00177642
567 0.0120303 0.00177183
568 0.0120328 0.00176759
569 0.0120355 0.00176248
570 0.012035 0.00175763
571 0.0120316 0.00175319
572 0.0120277 0.00174801
573 0.012026 0.0017429
574 0.012027 0.00173826
575 0.0120287 0.00173303
576 0.0120296 0.00172777
577 0.0120278 0.00172298
578 0.0120251 0.00171775
579 0.012022 0.00171247
580 0.0120218 0.00170757
581 0.0120227 0.00170241
582 0.0120249 0.00169719
583 0.0120242 0.00169221
584 0.0120225 0.00168715
585 0.0120185 0.001682
586 0.0120176 0.00167697
587 0.0120177 0.001672
588 0.0120208 0.00166694
589 0.0120208 0.00166187
590 0.0120201 0.00165697
591 0.0120155 0.00165201
592 0.012014 0.00164694
593 0.0120133 0.00164214
594 0.0120171 0.00163733
595 0.0120177 0.00163233
596 0.0120177 0.00162773
597 0.0120125 0.00162317
598 0.0120107 0.00161836
599 0.0120097 0.00161409
600 0.012014 0.00160988
601 0.0120149 0.00160539
602 0.0120149 0.00160153
603 0.0120097 0.00159769
604 0.012008 0.00159359
605 0.0120073 0.00159015
606 0.0120116 0.00158667
607 0.0120125 0.00158295
608 0.0120122 0.00157989
609 0.0120072 0.00157671
610 0.0120056 0.00157333
611 0.0120055 0.00157057
612 0.0120095 0.00156766
613 0.0120104 0.0015646
614 0.0120098 0.00156209
615 0.0120054 0.00155948
616 0.0120038 0.00155678
617 0.0120035 0.00155454
618 0.0120064 0.0015523
619 0.0120072 0.00155002
620 0.0120072 0.00154811
621 0.0120047 0.00154626
622 0.0120038 0.00154443
623 0.012003 0.00154288
624 0.0120042 0.00154139
625 0.0120042 0.00153993
626 0.0120047 0.00153871
627 0.0120037 0.00153747
628 0.0120038 0.00153626
629 0.0120032 0.00153526
630 0.0120039 0.00153414
631 0.0120036 0.00153305
632 0.0120038 0.00153214
633 0.0120026 0.001531
634 0.0120022 0.00152992
635 0.0120018 0.00152896
636 0.0120033 0.00152774
637 0.012004 0.00152657
638 0.0120042 0.00152546
639 0.0120018 0.00152415
640 0.0119998 0.00152281
641 0.011999 0.00152152
642 0.0120013 0.00152013
643 0.0120034 0.00151865
644 0.012004 0.00151718
645 0.0120012 0.00151575
646 0.0119981 0.00151421
647 0.0119965 0.0015126
648 0.0119984 0.00151115
649 0.0120008 0.00150965
650 0.0120022 0.00150797
651 0.0120004 0.00150654
652 0.0119976 0.00150517
653 0.0119951 0.00150351
654 0.0119955 0.00150213
655 0.0119972 0.00150092
656 0.0119994 0.0014994
657 0.0119992 0.0014981
658 0.0119975 0.00149706
659 0.0119947 0.00149573
660 0.0119938 0.00149456
661 0.0119945 0.00149367
662 0.0119966 0.00149256
663 0.0119976 0.00149155
664 0.011997 0.0014908
665 0.0119949 0.0014899
666 0.0119935 0.00148907
667 0.0119933 0.00148842
668 0.0119944 0.0014877
669 0.0119956 0.00148706
670 0.0119961 0.0014865
671 0.0119953 0.00148591
672 0.0119942 0.00148542
673 0.0119932 0.00148495
674 0.0119932 0.00148444
675 0.0119939 0.00148406
676 0.0119947 0.00148366
677 0.0119952 0.0014832
678 0.0119947 0.00148287
679 0.0119939 0.0014825
680 0.011993 0.00148206
681 0.011993 0.00148175
682 0.0119934 0.00148137
683 0.0119946 0.00148093
684 0.0119948 0.00148058
685 0.0119945 0.00148016
686 0.011993 0.00147968
687 0.0119922 0.00147924
688 0.011992 0.00147872
689 0.0119934 0.00147818
690 0.0119944 0.00147762
691 0.0119949 0.00147694
692 0.0119934 0.0014763
693 0.0119917 0.0014756
694 0.0119905 0.00147472
695 0.0119914 0.00147395
696 0.011993 0.00147311
697 0.0119943 0.00147204
698 0.0119936 0.0014711
699 0.0119917 0.00147016
700 0.0119896 0.00146893
701 0.0119893 0.00146783
702 0.0119908 0.00146678
703 0.0119926 0.00146545
704 0.011993 0.00146422
705 0.0119913 0.00146309
706 0.0119892 0.00146168
707 0.0119879 0.00146035
708 0.0119891 0.00145912
709 0.0119907 0.00145767
710 0.0119918 0.00145623
711 0.0119904 0.0014549
712 0.0119885 0.00145338
713 0.0119867 0.00145184
714 0.0119877 0.00145038
715 0.0119891 0.00144877
716 0.0119907 0.00144707
717 0.0119894 0.00144547
718 0.0119876 0.00144373
719 0.0119851 0.00144186
720 0.0119859 0.00144006
721 0.0119871 0.00143821
722 0.0119895 0.00143613
723 0.0119885 0.00143413
724 0.0119868 0.00143214
725 0.0119834 0.00142989
726 0.0119834 0.00142766
727 0.0119843 0.00142557
728 0.0119873 0.00142317
729 0.0119873 0.00142073
730 0.0119861 0.00141855
731 0.0119821 0.00141609
732 0.0119808 0.00141349
733 0.0119808 0.00141124
734 0.0119842 0.00140878
735 0.0119853 0.00140609
736 0.0119852 0.00140378
737 0.011981 0.00140138
738 0.0119788 0.00139867
739 0.0119778 0.00139633
740 0.0119812 0.001394
741 0.0119829 0.00139134
742 0.0119835 0.00138901
743 0.0119797 0.00138674
744 0.0119775 0.00138421
745 0.0119762 0.00138192
746 0.0119789 0.00137972
747 0.0119802 0.00137737
748 0.0119809 0.00137516
749 0.0119783 0.00137307
750 0.011977 0.00137093
751 0.0119759 0.00136885
752 0.0119774 0.00136689
753 0.0119777 0.00136496
754 0.0119783 0.00136302
755 0.0119769 0.00136122
756 0.0119767 0.00135945
757 0.0119758 0.00135766
758 0.0119764 0.001356
759 0.011976 0.00135434
760 0.0119766 0.00135268
761 0.0119759 0.00135111
762 0.0119761 0.00134952
763 0.0119752 0.00134794
764 0.0119755 0.00134643
765 0.011975 0.00134488
766 0.0119757 0.00134335
767 0.0119753 0.00134186
768 0.0119754 0.00134033
769 0.0119743 0.00133881
770 0.0119742 0.00133731
771 0.011974 0.00133577
772 0.0119751 0.00133423
773 0.0119749 0.0013327
774 0.0119747 0.00133113
775 0.0119731 0.00132954
776 0.0119729 0.00132795
777 0.011973 0.00132633
778 0.0119746 0.00132466
779 0.0119746 0.00132297
780 0.0119739 0.00132129
781 0.0119717 0.00131951
782 0.0119712 0.0013177
783 0.0119717 0.00131594
784 0.0119739 0.00131403
785 0.0119743 0.00131209
786 0.0119733 0.00131024
787 0.0119705 0.0013082
788 0.0119693 0.00130612
789 0.0119699 0.00130418
790 0.0119724 0.00130204
791 0.0119736 0.00129982
792 0.0119727 0.00129779
793 0.0119697 0.0012956
794 0.0119676 0.00129328
795 0.0119678 0.00129117
796 0.0119702 0.00128897
797 0.0119722 0.0012866
798 0.0119718 0.00128443
799 0.0119692 0.00128224
800 0.0119665 0.0012799
801 0.0119661 0.00127769
802 0.0119678 0.00127556
803 0.0119701 0.0012733
804 0.0119704 0.0012711
805 0.0119687 0.00126903
806 0.0119659 0.0012669
807 0.011965 0.00126474
808 0.0119658 0.00126275
809 0.011968 0.00126076
810 0.0119686 0.00125869
811 0.0119679 0.00125677
812 0.0119655 0.00125493
813 0.0119644 0.00125297
814 0.0119643 0.00125114
815 0.0119662 0.00124943
816 0.0119669 0.00124758
817 0.011967 0.00124583
818 0.011965 0.00124425
819 0.011964 0.00124252
820 0.0119632 0.00124085
821 0.0119647 0.00123937
822 0.0119653 0.00123777
823 0.011966 0.00123618
824 0.0119645 0.00123481
825 0.0119635 0.00123332
826 0.0119623 0.00123183
827 0.0119632 0.00123055
828 0.0119638 0.00122919
829 0.0119651 0.0012278
830 0.0119641 0.00122661
831 0.0119632 0.00122538
832 0.0119614 0.00122409
833 0.0119617 0.00122297
834 0.0119623 0.00122187
835 0.011964 0.00122068
836 0.0119637 0.00121963
837 0.011963 0.00121864
838 0.011961 0.00121757
839 0.0119606 0.00121657
840 0.0119608 0.00121568
841 0.0119624 0.00121473
842 0.0119629 0.00121381
843 0.0119628 0.001213
844 0.0119611 0.00121218
845 0.01196 0.00121135
846 0.0119595 0.00121063
847 0.0119607 0.00120994
848 0.0119618 0.00120921
849 0.0119624 0.00120857
850 0.0119612 0.00120801
851 0.0119598 0.00120741
852 0.0119588 0.00120686
853 0.0119595 0.00120641
854 0.0119608 0.00120593
855 0.0119617 0.00120547
856 0.0119611 0.00120513
857 0.0119598 0.00120476
858 0.0119587 0.0012044
859 0.011959 0.00120414
860 0.01196 0.00120386
861 0.0119608 0.00120359
862 0.0119606 0.00120339
863 0.0119599 0.00120318
864 0.0119592 0.001203
865 0.0119591 0.00120284
866 0.0119595 0.00120268
867 0.0119599 0.00120254
868 0.0119601 0.00120241
869 0.01196 0.00120227
870 0.0119598 0.00120216
871 0.0119595 0.00120204
872 0.0119592 0.0012019
873 0.0119592 0.00120178
874 0.0119594 0.00120165
875 0.0119599 0.0012015
876 0.0119601 0.00120135
877 0.0119599 0.00120118
878 0.0119593 0.00120099
879 0.0119589 0.0012008
880 0.0119589 0.00120058
881 0.0119593 0.00120035
882 0.0119598 0.0012001
883 0.0119599 0.00119981
884 0.0119595 0.00119953
885 0.011959 0.00119924
886 0.0119586 0.00119889
887 0.0119586 0.00119856
888 0.0119589 0.00119822
889 0.0119594 0.00119781
890 0.0119596 0.00119743
891 0.0119593 0.00119705
892 0.0119585 0.00119661
893 0.0119579 0.00119619
894 0.011958 0.00119578
895 0.0119587 0.00119531
896 0.0119594 0.00119486
897 0.0119593 0.00119442
898 0.0119584 0.00119395
899 0.0119574 0.00119348
900 0.0119573 0.00119303
901 0.0119582 0.00119255
902 0.0119591 0.00119207
903 0.0119591 0.0011916
904 0.011958 0.00119112
905 0.011957 0.00119062
906 0.011957 0.00119013
907 0.0119579 0.00118963
908 0.0119588 0.0011891
909 0.0119586 0.00118858
910 0.0119575 0.00118804
911 0.0119565 0.00118746
912 0.0119567 0.0011869
913 0.0119579 0.0011863
914 0.0119587 0.00118566
915 0.0119582 0.00118505
916 0.0119567 0.00118437
917 0.0119559 0.00118366
918 0.0119563 0.00118297
919 0.0119578 0.00118222
920 0.0119585 0.00118142
921 0.0119578 0.00118066
922 0.0119561 0.00117982
923 0.0119553 0.00117893
924 0.0119557 0.00117808
925 0.0119573 0.00117716
926 0.011958 0.00117617
927 0.0119575 0.00117523
928 0.0119556 0.00117423
929 0.0119548 0.00117314
930 0.011955 0.0011721
931 0.0119567 0.00117101
932 0.0119573 0.00116981
933 0.0119571 0.00116867
934 0.0119551 0.00116749
935 0.0119542 0.00116618
936 0.0119541 0.00116492
937 0.0119559 0.00116364
938 0.0119565 0.00116221
939 0.0119566 0.00116084
940 0.0119546 0.00115946
941 0.0119536 0.0011579
942 0.011953 0.0011564
943 0.0119548 0.00115492
944 0.0119556 0.00115324
945 0.0119561 0.00115159
946 0.011954 0.00115001
947 0.0119528 0.00114821
948 0.0119517 0.00114642
949 0.0119534 0.00114475
950 0.0119543 0.00114283
951 0.0119554 0.00114091
952 0.0119535 0.00113914
953 0.0119521 0.00113712
954 0.0119502 0.00113507
955 0.0119515 0.00113321
956 0.0119527 0.00113112
957 0.0119545 0.00112895
958 0.0119529 0.00112699
959 0.0119512 0.00112485
960 0.0119485 0.00112256
961 0.0119494 0.00112052
962 0.0119508 0.00111835
963 0.0119533 0.00111596
964 0.0119522 0.00111384
965 0.0119502 0.00111166
966 0.0119469 0.0011092
967 0.0119472 0.001107
968 0.0119487 0.00110483
969 0.0119517 0.00110234
970 0.0119511 0.00110008
971 0.0119491 0.00109795
972 0.0119455 0.00109548
973 0.0119452 0.00109317
974 0.0119464 0.00109109
975 0.0119496 0.00108868
976 0.0119496 0.00108637
977 0.0119481 0.00108435
978 0.0119445 0.00108205
979 0.0119435 0.00107976
980 0.0119442 0.00107782
981 0.0119472 0.00107567
982 0.0119479 0.00107346
983 0.0119471 0.0010716
984 0.0119438 0.00106963
985 0.0119424 0.00106753
986 0.0119424 0.00106577
987 0.011945 0.00106399
988 0.0119461 0.00106205
989 0.011946 0.00106039
990 0.0119433 0.00105879
991 0.0119418 0.00105703
992 0.0119413 0.00105549
993 0.0119434 0.00105405
994 0.0119445 0.00105247
995 0.0119448 0.00105106
996 0.0119427 0.00104977
997 0.0119414 0.00104836
998 0.0119408 0.00104706
999 0.0119423 0.00104589


==> figures/data/waveguide/F003.00_P030.00_N0008_O02_C00.120/cmcg.txt <==
N err mis
0 0.976751 0.0882471
1 0.966119 0.0717933
2 0.95542 0.0623001
3 0.9444 0.0557032
4 0.933374 0.0508276
5 0.9223 0.0470753
6 0.910914 0.0440161
7 0.899448 0.0414893
8 0.887913 0.0393668
9 0.876134 0.037524
10 0.864239 0.0359193
11 0.852256 0.0345143
12 0.840142 0.0332662
13 0.828104 0.0321807
14 0.815742 0.031191
15 0.80345 0.0303212
16 0.791398 0.0295675
17 0.778483 0.02885
18 0.765433 0.0282022
19 0.752135 0.0276097
20 0.737797 0.027033
21 0.722899 0.0264874
22 0.708024 0.0259912
23 0.691981 0.0255022
24 0.673803 0.0249923
25 0.654422 0.0244801
26 0.631086 0.0238811
27 0.591237 0.0228608
28 0.530328 0.0212091
29 0.486172 0.0199084
30 0.45061 0.018788
31 0.415274 0.0176002
32 0.374311 0.0160743
33 0.338031 0.0144906
34 0.313267 0.0132062
35 0.296797 0.0122189
36 0.28245 0.0112373
37 0.271797 0.0104102
38 0.263905 0.00974058
39 0.257039 0.00911504
40 0.251782 0.00860429
41 0.24744 0.00816673
42 0.243501 0.00775819
43 0.240623 0.00746255
44 0.237996 0.00720908
45 0.235618 0.00699978
46 0.233447 0.00682818
47 0.231179 0.00666603
48 0.228675 0.00650318
49 0.226117 0.00634964
50 0.223453 0.00620108
51 0.221243 0.00608744
52 0.219078 0.00598747
53 0.216049 0.00586014
54 0.212092 0.00569824
55 0.209111 0.00557877
56 0.207176 0.00550745
57 0.205478 0.00545366
58 0.202765 0.00537745
59 0.198591 0.0052657
60 0.193002 0.0051173
61 0.185019 0.00489934
62 0.175478 0.00461777
63 0.16804 0.00437699
64 0.160214 0.00409632
65 0.154615 0.00387214
66 0.149313 0.0036362
67 0.14417 0.00337376
68 0.139095 0.00306095
69 0.135798 0.00280935
70 0.133972 0.00264635
71 0.132649 0.00251751
72 0.131779 0.00243012
73 0.131113 0.00236553
74 0.130409 0.00230093
75 0.129554 0.00222389
76 0.12851 0.0021272
77 0.127451 0.00202181
78 0.12654 0.00192413
79 0.125843 0.00184449
80 0.125291 0.00177966
81 0.124916 0.0017365
82 0.124587 0.00170072
83 0.124248 0.00166662
84 0.123908 0.00163411
85 0.123603 0.00160715
86 0.123217 0.00157529
87 0.122501 0.00151627
88 0.121404 0.00141502
89 0.120553 0.00132299
90 0.120048 0.00126142
91 0.119603 0.0012026
92 0.119232 0.00114965
93 0.118906 0.00109982
94 0.118652 0.00105911
95 0.11842 0.00102078
96 0.118225 0.000988173
97 0.118042 0.000957453
98 0.117897 0.000933245
99 0.117773 0.000913342
100 0.117652 0.000894847
101 0.117536 0.00087829
102 0.117411 0.000861317
103 0.117278 0.000843918
104 0.11714 0.000826507
105 0.117008 0.000810292
106 0.116865 0.000793183
107 0.116709 0.000774878
108 0.116564 0.000757966
109 0.116423 0.000741675
110 0.116302 0.000727939
111 0.116217 0.000718667
112 0.116124 0.000709158
113 0.116029 0.000699866
114 0.115946 0.00069212
115 0.115858 0.000684378
116 0.115753 0.000675598
117 0.115636 0.000666086
118 0.115523 0.000657136
119 0.115422 0.000649349
120 0.115316 0.000641383
121 0.11519 0.00063224
122 0.11505 0.000622096
123 0.114918 0.000612622
124 0.114798 0.000604122
125 0.114715 0.000598387
126 0.114649 0.000594177
127 0.114587 0.000590472
128 0.114521 0.000586787
129 0.114444 0.00058283
130 0.114363 0.000578886
131 0.114279 0.000574976
132 0.114201 0.000571583
133 0.114139 0.000569057
134 0.114084 0.000566975
135 0.114026 0.000565002
136 0.113982 0.000563635
137 0.113944 0.000562593
138 0.11391 0.000561808
139 0.113869 0.000560992
140 0.113824 0.000560193
141 0.113758 0.000559137
142 0.113676 0.000557908
143 0.113568 0.000556383
144 0.113469 0.000555035
145 0.113319 0.000553089
146 0.113111 0.000550442
147 0.112777 0.000546226
148 0.112305 0.000540183
149 0.111725 0.000532596
150 0.11103 0.000523176
151 0.110322 0.000513186
152 0.109642 0.000503135
153 0.108928 0.000492053
154 0.10829 0.00048161
155 0.107742 0.000472175
156 0.107231 0.000462949
157 0.106819 0.00045518
158 0.106472 0.000448414
159 0.106235 0.000443664
160 0.10606 0.00044012
161 0.105917 0.000437226
162 0.105785 0.000434577
163 0.105663 0.00043214
164 0.105549 0.00042991
165 0.105427 0.000427525
166 0.10531 0.000425278
167 0.105195 0.000423103
168 0.105094 0.000421227
169 0.104992 0.000419362
170 0.1049 0.00041774
171 0.10481 0.000416216
172 0.104715 0.000414636
173 0.104607 0.000412892
174 0.104494 0.000411107
175 0.104377 0.000409287
176 0.104267 0.000407626
177 0.104159 0.000406024
178 0.104077 0.000404858
179 0.104009 0.000403913
180 0.103942 0.000403036
181 0.10386 0.000402011
182 0.103768 0.000400893
183 0.103682 0.000399883
184 0.10361 0.000399069
185 0.103542 0.000398326
186 0.103473 0.00039761
187 0.103423 0.000397116
188 0.103386 0.000396778
189 0.103359 0.000396551
190 0.103336 0.000396387
191 0.103316 0.000396262
192 0.10329 0.000396123
193 0.103259 0.000395973
194 0.103225 0.000395821
195 0.103184 0.000395658
196 0.103133 0.000395466
197 0.103067 0.000395231
198 0.102998 0.000394994
199 0.10291 0.000394705
200 0.102793 0.000394332
201 0.10267 0.000393951
202 0.102557 0.000393608
203 0.102443 0.00039327
204 0.10233 0.000392946
205 0.102222 0.000392643
206 0.1021 0.000392307
207 0.101942 0.000391882
208 0.10173 0.000391323
209 0.101478 0.000390663
210 0.10125 0.000390071
211 0.100998 0.000389425
212 0.100741 0.000388772
213 0.10047 0.000388089
214 0.100253 0.000387548
215 0.100042 0.000387027
216 0.0998574 0.000386577
217 0.0996749 0.00038614
218 0.099508 0.000385745
219 0.0993231 0.000385316
220 0.0991023 0.000384809
221 0.0988049 0.000384132
222 0.0984176 0.000383257
223 0.0979799 0.000382272
224 0.0974383 0.000381056
225 0.0968997 0.000379848
226 0.0964397 0.000378819
227 0.0960139 0.000377869
228 0.0956612 0.000377085
229 0.0953238 0.00037634
230 0.0950011 0.000375631
231 0.0946068 0.000374769
232 0.0941926 0.000373867
233 0.0937093 0.000372818
234 0.0931525 0.000371612
235 0.0925223 0.000370246
236 0.0918915 0.00036888
237 0.0912627 0.000367518
238 0.090619 0.000366124
239 0.0898609 0.000364481
240 0.0891224 0.000362877
241 0.0884108 0.000361331
242 0.087752 0.000359898
243 0.0871296 0.000358544
244 0.0863871 0.000356926
245 0.0855793 0.000355163
246 0.0847188 0.00035328
247 0.0837239 0.000351095
248 0.0823819 0.000348131
249 0.0803336 0.000343561
250 0.0777854 0.000337789
251 0.0750259 0.000331423
252 0.0718941 0.000324041
253 0.0682117 0.00031513
254 0.0640241 0.000304658
255 0.0597973 0.000293679
256 0.0547197 0.000279863
257 0.0491525 0.000263777
258 0.044483 0.000249358
259 0.0407979 0.000237242
260 0.0381743 0.000228137
261 0.0364438 0.00022188
262 0.0350007 0.00021649
263 0.0336844 0.000211424
264 0.0324058 0.000206354
265 0.0310527 0.000200808
266 0.0297616 0.000195321
267 0.028654 0.000190445
268 0.0277087 0.000186144
269 0.0266491 0.000181155
270 0.0257335 0.000176681
271 0.0249467 0.000172705
272 0.0241679 0.000168638
273 0.0231829 0.000163278
274 0.0221949 0.000157618
275 0.0212893 0.000152134
276 0.0205533 0.000147434
277 0.0199167 0.000143164
278 0.0194015 0.000139553
279 0.0188927 0.000135833
280 0.0183621 0.000131762
281 0.01784 0.000127529
282 0.0173486 0.000123298
283 0.0169094 0.000119278
284 0.0165649 0.00011594
285 0.0162242 0.000112451
286 0.0159 0.000108931
287 0.0155685 0.000105089
288 0.0152296 0.000100848
289 0.0149657 9.7273e-05
290 0.0147498 9.41392e-05
291 0.0145745 9.14274e-05
292 0.0144103 8.87304e-05
293 0.0142562 8.60344e-05
294 0.0141052 8.32061e-05
295 0.0139314 7.96668e-05
296 0.0137606 7.5806e-05
297 0.013618 7.22037e-05
298 0.0134936 6.86877e-05
299 0.0133772 6.49795e-05
300 0.0132608 6.07157e-05
301 0.0131609 5.6428e-05
302 0.0130853 5.26302e-05
303 0.013041 5.01033e-05
304 0.013014 4.84221e-05
305 0.0129941 4.70902e-05
306 0.0129778 4.59459e-05
307 0.0129648 4.49723e-05
308 0.0129532 4.40532e-05
309 0.0129439 4.32749e-05
310 0.0129327 4.22729e-05
311 0.0129213 4.11641e-05
312 0.0129095 3.99058e-05
313 0.0128972 3.84537e-05
314 0.0128858 3.69453e-05
315 0.0128761 3.54922e-05
316 0.0128683 3.41534e-05
317 0.0128609 3.26917e-05
318 0.0128544 3.11347e-05
319 0.0128489 2.95505e-05
320 0.0128441 2.77864e-05
321 0.0128403 2.59293e-05
322 0.0128378 2.42337e-05
323 0.0128365 2.26982e-05
324 0.012836 2.14728e-05
325 0.0128361 2.03872e-05
326 0.0128366 1.9488e-05
327 0.0128374 1.88154e-05
328 0.0128385 1.82598e-05
329 0.01284 1.77159e-05
330 0.0128423 1.7085e-05
331 0.0128451 1.64684e-05
332 0.0128481 1.59017e-05
333 0.012851 1.54251e-05
334 0.0128541 1.49661e-05
335 0.0128577 1.45028e-05
336 0.0128614 1.40513e-05
337 0.0128658 1.3563e-05
338 0.0128704 1.30804e-05
339 0.0128747 1.26576e-05
340 0.0128784 1.23225e-05
341 0.0128819 1.20325e-05
342 0.0128857 1.17502e-05
343 0.01289 1.14481e-05
344 0.0128944 1.11615e-05
345 0.0128986 1.08997e-05
346 0.0129029 1.06475e-05
347 0.0129083 1.03429e-05
348 0.012915 9.97066e-06
349 0.0129228 9.5356e-06
350 0.0129302 9.11738e-06
351 0.0129371 8.72258e-06
352 0.0129432 8.37275e-06
353 0.0129485 8.06835e-06
354 0.0129549 7.69299e-06
355 0.0129625 7.24022e-06
356 0.0129719 6.64804e-06
357 0.0129802 6.08733e-06
358 0.0129868 5.61129e-06
359 0.0129926 5.16575e-06
360 0.0129979 4.73293e-06
361 0.0130022 4.36298e-06
362 0.0130059 4.01698e-06
363 0.0130088 3.72319e-06
364 0.0130113 3.46153e-06
365 0.0130134 3.22604e-06
366 0.013015 3.03979e-06
367 0.0130163 2.89271e-06
368 0.0130172 2.78423e-06
369 0.0130178 2.7147e-06
370 0.0130182 2.66323e-06
371 0.0130187 2.61913e-06
372 0.0130193 2.56878e-06
373 0.01302 2.50853e-06
374 0.0130208 2.44347e-06
375 0.0130216 2.37938e-06
376 0.0130226 2.31113e-06
377 0.0130236 2.23581e-06
378 0.0130248 2.14255e-06
379 0.0130261 2.04648e-06
380 0.0130273 1.95028e-06
381 0.0130286 1.8484e-06
382 0.0130299 1.74008e-06
383 0.0130312 1.62127e-06
384 0.0130325 1.49955e-06
385 0.0130337 1.3844e-06
386 0.0130346 1.28558e-06
387 0.0130353 1.20357e-06
388 0.013036 1.13046e-06
389 0.0130365 1.06882e-06
390 0.0130369 1.00795e-06
391 0.0130374 9.45522e-07
392 0.0130379 8.8463e-07
393 0.0130383 8.25286e-07
394 0.0130386 7.73024e-07
395 0.0130389 7.21413e-07
396 0.0130392 6.74398e-07
397 0.0130394 6.36263e-07
398 0.0130396 6.05318e-07
399 0.0130397 5.80916e-07
400 0.0130398 5.57093e-07
401 0.0130399 5.36477e-07
402 0.01304 5.16388e-07
403 0.0130401 4.94241e-07
404 0.0130401 4.73786e-07
405 0.0130402 4.53145e-07
406 0.0130403 4.36179e-07
407 0.0130404 4.21377e-07
408 0.0130404 4.06976e-07
409 0.0130405 3.94145e-07
410 0.0130405 3.8072e-07
411 0.0130406 3.68026e-07
412 0.0130406 3.53111e-07
413 0.0130406 3.38775e-07
414 0.0130407 3.25961e-07
415 0.0130407 3.12731e-07
416 0.0130408 2.99005e-07
417 0.0130408 2.85077e-07
418 0.0130408 2.71076e-07
419 0.0130409 2.55718e-07
420 0.0130409 2.39003e-07
421 0.013041 2.23102e-07
422 0.013041 2.11425e-07
423 0.013041 2.03671e-07
424 0.013041 1.98499e-07
425 0.013041 1.94978e-07
426 0.013041 1.91973e-07
427 0.013041 1.89302e-07
428 0.013041 1.8725e-07
429 0.013041 1.85427e-07
430 0.013041 1.84116e-07
431 0.013041 1.83105e-07
432 0.013041 1.82238e-07
433 0.013041 1.81525e-07
434 0.013041 1.80844e-07
435 0.013041 1.8018e-07
436 0.013041 1.79361e-07
437 0.013041 1.78421e-07
438 0.013041 1.7735e-07
439 0.013041 1.7626e-07
440 0.013041 1.75018e-07
441 0.013041 1.73442e-07
442 0.013041 1.71605e-07
443 0.013041 1.69677e-07
444 0.0130409 1.6767e-07
445 0.0130409 1.65649e-07
446 0.0130409 1.63582e-07
447 0.0130409 1.6164e-07
448 0.0130409 1.5968e-07
449 0.0130409 1.57641e-07
450 0.0130409 1.55467e-07
451 0.0130408 1.52912e-07
452 0.0130408 1.50089e-07
453 0.0130408 1.47166e-07
454 0.0130408 1.44471e-07
455 0.0130407 1.42045e-07
456 0.0130407 1.39716e-07
457 0.0130407 1.37211e-07
458 0.0130407 1.34459e-07
459 0.0130407 1.31294e-07
460 0.0130406 1.27022e-07
461 0.0130406 1.22167e-07
462 0.0130405 1.16918e-07
463 0.0130405 1.11108e-07
464 0.0130404 1.0425e-07
465 0.0130404 9.82893e-08
466 0.0130404 9.2803e-08
467 0.0130403 8.74987e-08
468 0.0130403 8.28705e-08
469 0.0130403 7.91973e-08
470 0.0130403 7.64644e-08
471 0.0130403 7.43899e-08
472 0.0130403 7.2412e-08
473 0.0130402 7.05687e-08
474 0.0130402 6.88192e-08
475 0.0130402 6.70914e-08
476 0.0130402 6.52504e-08
477 0.0130402 6.32091e-08
478 0.0130402 6.09901e-08
479 0.0130402 5.87185e-08
480 0.0130402 5.64233e-08
481 0.0130402 5.35792e-08
482 0.0130402 5.05591e-08
483 0.0130401 4.77021e-08
484 0.0130401 4.55857e-08
485 0.0130401 4.38898e-08
486 0.0130401 4.23557e-08
487 0.0130401 4.11612e-08
488 0.0130401 4.02735e-08
489 0.0130401 3.97122e-08
490 0.0130401 3.92133e-08
491 0.0130401 3.87542e-08
492 0.0130401 3.83522e-08
493 0.0130401 3.80106e-08
494 0.0130401 3.76496e-08
495 0.0130401 3.73044e-08
496 0.0130401 3.6921e-08
497 0.0130401 3.65188e-08
498 0.0130401 3.59371e-08
499 0.0130401 3.52616e-08


==> figures/data/waveguide/F003.00_P030.00_N0008_O02_C00.120/cmcg_fine_filter.txt <==
N err mis
0 0.976749 0.0882576
1 0.966116 0.071809
2 0.955417 0.062318
3 0.944397 0.0557176
4 0.933372 0.0508391
5 0.922298 0.0470852
6 0.910911 0.0440269
7 0.899445 0.0415018
8 0.887911 0.0393796
9 0.876132 0.0375359
10 0.864237 0.0359304
11 0.852254 0.0345252
12 0.84014 0.0332774
13 0.828102 0.0321925
14 0.81574 0.0312031
15 0.803448 0.0303331
16 0.791396 0.029579
17 0.77848 0.0288612
18 0.765431 0.0282138
19 0.752133 0.0276218
20 0.737794 0.0270452
21 0.722897 0.0264994
22 0.708021 0.0260031
23 0.691978 0.0255141
24 0.6738 0.0250035
25 0.654419 0.0244932
26 0.631083 0.0238971
27 0.591234 0.0228734
28 0.530325 0.0212166
29 0.486169 0.0199174
30 0.450607 0.0187997
31 0.41527 0.0176176
32 0.374308 0.0160971
33 0.338028 0.0145099
34 0.313265 0.0132189
35 0.296794 0.0122358
36 0.282447 0.011261
37 0.271794 0.0104314
38 0.263903 0.00975993
39 0.257037 0.00913603
40 0.251779 0.00862908
41 0.247437 0.0081952
42 0.243498 0.00778743
43 0.24062 0.00749027
44 0.237993 0.00723618
45 0.235615 0.00702896
46 0.233445 0.00685948
47 0.231176 0.00669785
48 0.228672 0.00653393
49 0.226114 0.00638113
50 0.22345 0.00623303
51 0.22124 0.00611937
52 0.219074 0.00602445
53 0.216046 0.00590249
54 0.212089 0.00574735
55 0.209107 0.00563253
56 0.207173 0.00555926
57 0.205474 0.00550138
58 0.202762 0.00541803
59 0.198587 0.0052992
60 0.192998 0.00514238
61 0.185015 0.00492147
62 0.175474 0.00464799
63 0.168036 0.00441227
64 0.160209 0.00413275
65 0.15461 0.00391142
66 0.149308 0.00367756
67 0.144164 0.00342421
68 0.13909 0.00313166
69 0.135792 0.00289228
70 0.133965 0.00273396
71 0.132642 0.0026018
72 0.131773 0.00251216
73 0.131107 0.00244644
74 0.130403 0.00238189
75 0.129548 0.00230523
76 0.128504 0.00220742
77 0.127444 0.00210406
78 0.126533 0.00200925
79 0.125836 0.00193415
80 0.125284 0.00187851
81 0.124909 0.001841
82 0.12458 0.00181028
83 0.124242 0.00178538
84 0.123902 0.00176301
85 0.123596 0.00174219
86 0.12321 0.00171069
87 0.122494 0.00165297
88 0.121397 0.0015526
89 0.120547 0.00145912
90 0.120042 0.00140819
91 0.119596 0.00135901
92 0.119225 0.0013077
93 0.118899 0.00126045
94 0.118645 0.0012185
95 0.118413 0.00118377
96 0.118218 0.00116213
97 0.118035 0.00114106
98 0.11789 0.00112365
99 0.117766 0.00110923
100 0.117645 0.00109404
101 0.117529 0.00107843
102 0.117404 0.00106817
103 0.11727 0.00106043
104 0.117133 0.00105064
105 0.117001 0.00104548
106 0.116858 0.00103649
107 0.116702 0.00101972
108 0.116557 0.00100387
109 0.116416 0.000984003
110 0.116295 0.000962929
111 0.116209 0.000949308
112 0.116117 0.000936455
113 0.116022 0.000924739
114 0.115938 0.000919812
115 0.11585 0.000916602
116 0.115745 0.000911574
117 0.115628 0.000908357
118 0.115516 0.000903177
119 0.115415 0.00090185
120 0.115308 0.000903614
121 0.115183 0.000899811
122 0.115042 0.000894772
123 0.114911 0.000889133
124 0.114791 0.000880693
125 0.114707 0.00087509
126 0.114642 0.000870093
127 0.11458 0.000866444
128 0.114513 0.000863658
129 0.114437 0.000861976
130 0.114356 0.000862138
131 0.114271 0.000859983
132 0.114194 0.000854851
133 0.114132 0.000851494
134 0.114076 0.000847307
135 0.114018 0.000844849
136 0.113974 0.000845411
137 0.113936 0.000846015
138 0.113902 0.000846299
139 0.113862 0.000847271
140 0.113817 0.000849042
141 0.113751 0.000848237
142 0.113668 0.000845665
143 0.113561 0.000845204
144 0.113461 0.000844206
145 0.113311 0.00084302
146 0.113103 0.00084121
147 0.11277 0.000836846
148 0.112297 0.000831001
149 0.111717 0.000825137
150 0.111022 0.00081846
151 0.110314 0.000807609
152 0.109634 0.000797073
153 0.10892 0.000782605
154 0.108282 0.000768754
155 0.107734 0.000763797
156 0.107223 0.000762816
157 0.10681 0.000763141
158 0.106464 0.00076388
159 0.106227 0.000765826
160 0.106052 0.000767122
161 0.105909 0.000764944
162 0.105777 0.000764643
163 0.105654 0.000764558
164 0.105541 0.000764667
165 0.105419 0.000766418
166 0.105302 0.000768618
167 0.105187 0.000771578
168 0.105086 0.000775173
169 0.104983 0.000776298
170 0.104891 0.00077585
171 0.104802 0.000775719
172 0.104707 0.000773744
173 0.104599 0.000771489
174 0.104486 0.000771217
175 0.104368 0.000770502
176 0.104259 0.000767854
177 0.10415 0.000766259
178 0.104069 0.000764778
179 0.104 0.00076282
180 0.103933 0.000761511
181 0.103852 0.000759424
182 0.10376 0.000757471
183 0.103674 0.000756492
184 0.103602 0.000756035
185 0.103534 0.000755527
186 0.103465 0.000754537
187 0.103415 0.000753108
188 0.103378 0.000752602
189 0.103351 0.00075298
190 0.103328 0.000753067
191 0.103308 0.000753205
192 0.103282 0.000753124
193 0.103251 0.000752557
194 0.103216 0.000751769
195 0.103176 0.000750991
196 0.103125 0.000750003
197 0.103059 0.000749388
198 0.10299 0.00074929
199 0.102901 0.000748812
200 0.102784 0.000748721
201 0.102662 0.000748571
202 0.102549 0.000747477
203 0.102434 0.000746048
204 0.102322 0.000744757
205 0.102214 0.000744326
206 0.102092 0.000743777
207 0.101933 0.00074277
208 0.101722 0.000742786
209 0.10147 0.000742845
210 0.101242 0.000742405
211 0.10099 0.000742481
212 0.100733 0.000742693
213 0.100462 0.000741902
214 0.100245 0.000740827
215 0.100034 0.000740792
216 0.099849 0.000740295
217 0.0996665 0.000738816
218 0.0994996 0.000738901
219 0.0993147 0.000739131
220 0.0990939 0.000738163
221 0.0987964 0.000737361
222 0.0984092 0.000736069
223 0.0979714 0.000734284
224 0.0974298 0.00073239
225 0.0968912 0.000729727
226 0.0964311 0.000728328
227 0.0960053 0.000727228
228 0.0956526 0.000726322
229 0.0953151 0.000725906
230 0.0949924 0.000725252
231 0.0945981 0.000724664
232 0.0941838 0.000724364
233 0.0937005 0.000723357
234 0.0931437 0.000722463
235 0.0925134 0.000721962
236 0.0918825 0.000721484
237 0.0912537 0.000721444
238 0.09061 0.000721044
239 0.0898517 0.000719783
240 0.0891132 0.000718144
241 0.0884016 0.000715943
242 0.0877427 0.000713944
243 0.0871203 0.000712294
244 0.0863776 0.00071083
245 0.0855697 0.000710744
246 0.0847091 0.000710585
247 0.0837142 0.000709716
248 0.082372 0.000708607
249 0.0803234 0.000707712
250 0.0777749 0.000707286
251 0.0750151 0.000706576
252 0.0718827 0.000705702
253 0.0681998 0.000703618
254 0.0640113 0.000701971
255 0.0597836 0.000698346
256 0.0547047 0.000688368
257 0.0491358 0.000680896
258 0.0444647 0.000677221
259 0.0407779 0.000672889
260 0.0381529 0.000671787
261 0.0364214 0.000673186
262 0.0349774 0.00067356
263 0.0336601 0.000672609
264 0.0323806 0.00067149
265 0.0310264 0.000667684
266 0.0297342 0.000663612
267 0.0286255 0.000662819
268 0.0276792 0.000662987
269 0.0266184 0.000661064
270 0.0257017 0.000661306
271 0.0249139 0.000663391
272 0.024134 0.000664282
273 0.0231475 0.000663369
274 0.022158 0.000663075
275 0.0212507 0.000662194
276 0.0205134 0.000660123
277 0.0198754 0.000657576
278 0.0193591 0.000656933
279 0.0188492 0.000656187
280 0.0183174 0.000653462
281 0.017794 0.000651398
282 0.0173012 0.00065059
283 0.0168608 0.000649139
284 0.0165153 0.000648329
285 0.0161735 0.000648943
286 0.0158483 0.000648564
287 0.0155157 0.00064785
288 0.0151756 0.000646312
289 0.0149108 0.000644715
290 0.0146941 0.000643299
291 0.0145181 0.000642143
292 0.0143533 0.000641467
293 0.0141986 0.000640205
294 0.014047 0.000639348
295 0.0138724 0.000638038
296 0.0137009 0.000636929
297 0.0135577 0.000636921
298 0.0134327 0.000637155
299 0.0133158 0.000636758
300 0.0131988 0.000636352
301 0.0130984 0.000636718
302 0.0130224 0.000636921
303 0.0129779 0.000636153
304 0.0129508 0.000635649
305 0.0129307 0.000635607
306 0.0129144 0.000635535
307 0.0129013 0.000635071
308 0.0128896 0.000634948
309 0.0128803 0.000634863
310 0.0128691 0.000634245
311 0.0128576 0.000634508
312 0.0128458 0.000634767
313 0.0128334 0.000634393
314 0.0128219 0.00063425
315 0.0128121 0.000633834
316 0.0128043 0.000633838
317 0.0127969 0.000633794
318 0.0127903 0.000633618
319 0.0127848 0.000633528
320 0.01278 0.000633417
321 0.0127761 0.000633256
322 0.0127736 0.000632987
323 0.0127723 0.000633244
324 0.0127718 0.000633343
325 0.0127719 0.00063327
326 0.0127724 0.000633218
327 0.0127732 0.000632944
328 0.0127743 0.000632647
329 0.0127758 0.000632433
330 0.0127781 0.000632301
331 0.0127809 0.000632364
332 0.0127839 0.000632738
333 0.0127868 0.000632935
334 0.01279 0.00063307
335 0.0127935 0.000633106
336 0.0127973 0.000632979
337 0.0128017 0.000632906
338 0.0128063 0.000632976
339 0.0128106 0.000633059
340 0.0128143 0.000633041
341 0.0128179 0.000633115
342 0.0128216 0.00063319
343 0.012826 0.000633313
344 0.0128304 0.000633336
345 0.0128346 0.000633352
346 0.0128389 0.000633528
347 0.0128443 0.000633618
348 0.012851 0.000633698
349 0.0128589 0.000633859
350 0.0128664 0.000633934
351 0.0128733 0.00063406
352 0.0128794 0.00063408
353 0.0128847 0.000634096
354 0.0128912 0.00063417
355 0.0128987 0.000634196
356 0.0129082 0.000634252
357 0.0129165 0.000634345
358 0.0129232 0.000634477
359 0.012929 0.000634615
360 0.0129343 0.000634649
361 0.0129386 0.000634655
362 0.0129423 0.000634742
363 0.0129452 0.000634784
364 0.0129477 0.000634784
365 0.0129498 0.000634803
366 0.0129515 0.00063478
367 0.0129527 0.000634766
368 0.0129536 0.00063477
369 0.0129542 0.000634743
370 0.0129547 0.000634723
371 0.0129552 0.000634722
372 0.0129557 0.000634742
373 0.0129565 0.000634761
374 0.0129573 0.000634765
375 0.0129581 0.000634767
376 0.012959 0.000634775
377 0.01296 0.000634806
378 0.0129613 0.000634829
379 0.0129626 0.000634858
380 0.0129638 0.000634877
381 0.0129651 0.000634885
382 0.0129664 0.000634907
383 0.0129677 0.00063492
384 0.012969 0.000634922
385 0.0129702 0.000634928
386 0.0129711 0.00063493
387 0.0129719 0.000634924
388 0.0129725 0.000634923
389 0.012973 0.000634934
390 0.0129735 0.000634941
391 0.0129739 0.000634944
392 0.0129744 0.000634945
393 0.0129748 0.000634957
394 0.0129751 0.000634965
395 0.0129754 0.000634962
396 0.0129757 0.000634972
397 0.0129759 0.000634976
398 0.0129761 0.000634978
399 0.0129762 0.000634977
400 0.0129763 0.000634974
401 0.0129764 0.000634974
402 0.0129765 0.000634977
403 0.0129766 0.000634976
404 0.0129767 0.000634972
405 0.0129768 0.000634972
406 0.0129768 0.000634975
407 0.0129769 0.000634976
408 0.0129769 0.000634975
409 0.012977 0.000634975
410 0.012977 0.000634978
411 0.0129771 0.000634979
412 0.0129771 0.000634978
413 0.0129772 0.000634978
414 0.0129772 0.000634976
415 0.0129773 0.000634976
416 0.0129773 0.000634976
417 0.0129773 0.000634974
418 0.0129774 0.000634974
419 0.0129774 0.000634975
420 0.0129775 0.000634976
421 0.0129775 0.000634976
422 0.0129775 0.000634978
423 0.0129775 0.000634979
424 0.0129775 0.00063498
425 0.0129776 0.00063498
426 0.0129776 0.000634981
427 0.0129776 0.000634982
428 0.0129776 0.000634981
429 0.0129776 0.000634981
430 0.0129776 0.000634981
431 0.0129776 0.000634981
432 0.0129776 0.00063498
433 0.0129776 0.000634979
434 0.0129776 0.00063498
435 0.0129776 0.000634979
436 0.0129776 0.000634978
437 0.0129775 0.000634978
438 0.0129775 0.000634979
439 0.0129775 0.00063498
440 0.0129775 0.00063498
441 0.0129775 0.00063498
442 0.0129775 0.00063498
443 0.0129775 0.00063498
444 0.0129775 0.000634979
445 0.0129775 0.00063498
446 0.0129775 0.000634981
447 0.0129774 0.00063498
448 0.0129774 0.000634979
449 0.0129774 0.000634979
450 0.0129774 0.000634979
451 0.0129774 0.00063498
452 0.0129773 0.000634979
453 0.0129773 0.00063498
454 0.0129773 0.00063498
455 0.0129773 0.00063498
456 0.0129773 0.00063498
457 0.0129772 0.00063498
458 0.0129772 0.000634979
459 0.0129772 0.000634979
460 0.0129772 0.000634979
461 0.0129771 0.000634979
462 0.0129771 0.000634978
463 0.012977 0.000634977
464 0.012977 0.000634978
465 0.0129769 0.000634979
466 0.0129769 0.00063498
467 0.0129769 0.000634979
468 0.0129768 0.000634979
469 0.0129768 0.000634979
470 0.0129768 0.000634978
471 0.0129768 0.000634978
472 0.0129768 0.000634979
473 0.0129768 0.000634979
474 0.0129768 0.000634979
475 0.0129768 0.000634979
476 0.0129768 0.000634978
477 0.0129767 0.000634978
478 0.0129767 0.000634978
479 0.0129767 0.000634979
480 0.0129767 0.000634979
481 0.0129767 0.000634978
482 0.0129767 0.000634978
483 0.0129767 0.000634978
484 0.0129767 0.000634977
485 0.0129767 0.000634977
486 0.0129767 0.000634978
487 0.0129766 0.000634978
488 0.0129766 0.000634978
489 0.0129766 0.000634978
490 0.0129766 0.000634978
491 0.0129766 0.000634978
492 0.0129766 0.000634978
493 0.0129766 0.000634978
494 0.0129766 0.000634978
495 0.0129766 0.000634978
496 0.0129766 0.000634978
497 0.0129766 0.000634978
498 0.0129766 0.000634978
499 0.0129766 0.000634978


==> figures/data/waveguide/F003.00_P030.00_N0008_O02_C00.120/freq.txt <==
0.00714692 0.11557


==> figures/data/waveguide/F003.00_P030.00_N0008_O02_C00.120/full_wave.txt <==
N err mis
0 0.987732 0.123845
1 0.969775 0.116562
2 0.952621 0.115228
3 0.934687 0.114625
4 0.916581 0.114214
5 0.898347 0.113921
6 0.879395 0.113671
7 0.860272 0.11345
8 0.840679 0.113255
9 0.820549 0.113076
10 0.799965 0.11291
11 0.778893 0.112757
12 0.757115 0.112611
13 0.734794 0.112462
14 0.711758 0.112332
15 0.68791 0.112207
16 0.663238 0.112085
17 0.637646 0.111968
18 0.6109 0.111856
19 0.583007 0.111747
20 0.553689 0.111641
21 0.522704 0.111537
22 0.489788 0.111434
23 0.454544 0.11132
24 0.416089 0.110539
25 0.375101 0.10415
26 0.327618 0.0898378
27 0.295652 0.0794189
28 0.266714 0.0702542
29 0.237395 0.0633937
30 0.214184 0.0582239
31 0.197866 0.0540302
32 0.186669 0.0501702
33 0.18008 0.0473414
34 0.17683 0.0446039
35 0.175106 0.0422509
36 0.17429 0.0402547
37 0.173902 0.0383228
38 0.172527 0.0368357
39 0.170343 0.0354406
40 0.168118 0.0340326
41 0.166286 0.0328925
42 0.165495 0.0317815
43 0.164752 0.0307844
44 0.163245 0.0299996
45 0.16143 0.0290405
46 0.159852 0.0283337
47 0.159006 0.027591
48 0.15796 0.0270172
49 0.156355 0.0264323
50 0.154786 0.0258975
51 0.153596 0.0253514
52 0.152495 0.0247732
53 0.150853 0.0243361
54 0.149457 0.0237889
55 0.148519 0.0233043
56 0.147727 0.0229082
57 0.146609 0.0224148
58 0.145382 0.0220813
59 0.14444 0.0215334
60 0.143346 0.0213429
61 0.142133 0.0209749
62 0.14133 0.0204068
63 0.140855 0.0201609
64 0.140347 0.0199964
65 0.139934 0.0195985
66 0.139735 0.0192211
67 0.139639 0.0190187
68 0.139531 0.0187744
69 0.139453 0.0184518
70 0.139393 0.018075
71 0.139318 0.0179151
72 0.139213 0.0177702
73 0.139053 0.0174883
74 0.138826 0.0171838
75 0.138571 0.0168212
76 0.138401 0.0166476
77 0.138279 0.0165354
78 0.138171 0.0164793
79 0.138085 0.0163691
80 0.137972 0.0161193
81 0.137784 0.0157852
82 0.137654 0.0154095
83 0.137606 0.015165
84 0.137564 0.0150163
85 0.137502 0.0149571
86 0.137433 0.0149006
87 0.137352 0.0148286
88 0.137272 0.0147139
89 0.137225 0.014572
90 0.137156 0.0143538
91 0.137027 0.0141645
92 0.136926 0.013948
93 0.136857 0.0137774
94 0.136749 0.0136422
95 0.136618 0.0135108
96 0.13649 0.0134195
97 0.136388 0.0133571
98 0.136303 0.0133016
99 0.136226 0.013226
100 0.13612 0.0131345
101 0.135997 0.0129514
102 0.135885 0.01278
103 0.135766 0.0126127
104 0.135642 0.0124612
105 0.135547 0.0123251
106 0.135476 0.0121648
107 0.135404 0.0120746
108 0.135338 0.0119922
109 0.135288 0.0119409
110 0.135225 0.0118829
111 0.135161 0.0118204
112 0.135092 0.0117621
113 0.135031 0.0117029
114 0.134976 0.0116279
115 0.134926 0.0115224
116 0.134871 0.0114165
117 0.134835 0.0113115
118 0.134813 0.0112067
119 0.134783 0.0111233
120 0.13476 0.0110058
121 0.134744 0.0108879
122 0.134719 0.0107557
123 0.134679 0.0106149
124 0.134655 0.010521
125 0.134635 0.0104316
126 0.134601 0.0103842
127 0.13456 0.0103358
128 0.134518 0.0102987
129 0.134464 0.0102694
130 0.134407 0.0102333
131 0.134351 0.0102029
132 0.13429 0.010165
133 0.134222 0.0101297
134 0.134153 0.0100828
135 0.1341 0.0100362
136 0.134055 0.00998374
137 0.134011 0.00993934
138 0.133964 0.00987405
139 0.133923 0.00981989
140 0.133881 0.00976361
141 0.133831 0.00972365
142 0.133781 0.00968712
143 0.13372 0.00964509
144 0.133643 0.0096011
145 0.133551 0.00954476
146 0.13345 0.00946635
147 0.133331 0.0093966
148 0.133213 0.00928789
149 0.133102 0.00918206
150 0.132988 0.00907491
151 0.132864 0.00895628
152 0.132754 0.008869
153 0.132643 0.00876506
154 0.132536 0.00868484
155 0.132439 0.0086115
156 0.132363 0.00855255
157 0.132294 0.00851171
158 0.132237 0.00847721
159 0.132186 0.0084516
160 0.132134 0.00842672
161 0.13208 0.00839542
162 0.132026 0.00836384
163 0.131968 0.0083385
164 0.131905 0.0083064
165 0.131846 0.00828472
166 0.131784 0.00826408
167 0.131715 0.00824268
168 0.13164 0.008218
169 0.131558 0.00818781
170 0.131463 0.008158
171 0.131358 0.00811487
172 0.131254 0.00807947
173 0.13115 0.00803347
174 0.131042 0.00799736
175 0.13094 0.00795519
176 0.130851 0.00792368
177 0.130769 0.00789613
178 0.130691 0.00786771
179 0.130622 0.00784909
180 0.130555 0.00782454
181 0.130488 0.00779949
182 0.130426 0.00777703
183 0.130371 0.00775141
184 0.130315 0.00773306
185 0.130266 0.00771412
186 0.130223 0.00769564
187 0.130184 0.00767755
188 0.130152 0.00765792
189 0.130124 0.00763307
190 0.130099 0.0076031
191 0.130076 0.00757043
192 0.130058 0.00752106
193 0.13003 0.00747929
194 0.130005 0.00742775
195 0.129982 0.00737482
196 0.129954 0.00733306
197 0.129921 0.00727619
198 0.129895 0.00723065
199 0.129862 0.00718547
200 0.129828 0.00712988
201 0.1298 0.00708932
202 0.129771 0.0070369
203 0.129737 0.00698127
204 0.12971 0.00693674
205 0.129681 0.00687324
206 0.129645 0.00682786
207 0.129609 0.00678004
208 0.129575 0.0067363
209 0.129535 0.00670787
210 0.129492 0.0066772
211 0.129451 0.00665771
212 0.129406 0.00664127
213 0.129358 0.00662741
214 0.129308 0.00661674
215 0.129256 0.00660585
216 0.129202 0.00659478
217 0.129147 0.00658337
218 0.129093 0.00657203
219 0.12904 0.00656059
220 0.128991 0.00654882
221 0.128942 0.00653832
222 0.128896 0.00652735
223 0.128854 0.00651791
224 0.128813 0.00650939
225 0.128773 0.00650014
226 0.128734 0.00649045
227 0.128695 0.00648058
228 0.128655 0.00646863
229 0.128617 0.00645586
230 0.128578 0.00644349
231 0.128539 0.00642848
232 0.1285 0.00641381
233 0.128462 0.00639797
234 0.128419 0.00638047
235 0.128378 0.00636244
236 0.128335 0.00634008
237 0.128289 0.00631995
238 0.128241 0.00629351
239 0.128197 0.00626474
240 0.128148 0.0062391
241 0.128101 0.00620306
242 0.12806 0.00617296
243 0.128023 0.00613826
244 0.127984 0.00610489
245 0.127953 0.00607352
246 0.127925 0.00603863
247 0.127898 0.00601286
248 0.127872 0.00598152
249 0.127852 0.00595292
250 0.127829 0.00593029
251 0.127808 0.00590084
252 0.127788 0.00587572
253 0.127768 0.00585341
254 0.127745 0.00582592
255 0.127726 0.00580392
256 0.127703 0.00578208
257 0.127678 0.00575841
258 0.127652 0.005739
259 0.127624 0.00571815
260 0.12759 0.00569712
261 0.127555 0.00567896
262 0.127518 0.00565852
263 0.127476 0.00563925
264 0.127435 0.00562173
265 0.127393 0.00559964
266 0.127349 0.00558028
267 0.127307 0.00556007
268 0.127268 0.00553459
269 0.127224 0.00551622
270 0.127183 0.00549287
271 0.127144 0.00547142
272 0.127103 0.00545617
273 0.127059 0.00543712
274 0.127017 0.00542482
275 0.126971 0.00541385
276 0.12692 0.00540337
277 0.126867 0.0053963
278 0.12681 0.00538981
279 0.126747 0.00538449
280 0.126681 0.00538025
281 0.126612 0.00537702
282 0.12654 0.00537374
283 0.126465 0.00537059
284 0.126386 0.00536736
285 0.126305 0.00536345
286 0.12622 0.00535844
287 0.126128 0.00535265
288 0.126033 0.0053463
289 0.125932 0.00533729
290 0.125824 0.00532797
291 0.125712 0.00531781
292 0.125596 0.00530354
293 0.125474 0.00529041
294 0.12535 0.00527513
295 0.125225 0.00525464
296 0.125097 0.00523788
297 0.124968 0.00521523
298 0.124842 0.00519064
299 0.124715 0.00517061
300 0.124589 0.00514389
301 0.124472 0.00512207
302 0.124358 0.00510216
303 0.124248 0.00508005
304 0.124148 0.00506473
305 0.124054 0.00504909
306 0.123964 0.00503487
307 0.123881 0.00502532
308 0.123803 0.00501485
309 0.123726 0.00500602
310 0.123654 0.00499984
311 0.123582 0.0049923
312 0.12351 0.00498512
313 0.12344 0.00497969
314 0.12337 0.00497214
315 0.123298 0.00496371
316 0.12323 0.00495706
317 0.123162 0.00494719
318 0.123093 0.00493569
319 0.123028 0.00492644
320 0.122964 0.00491175
321 0.122898 0.00489699
322 0.122835 0.00488419
323 0.122773 0.00486473
324 0.122708 0.00484954
325 0.122645 0.00483367
326 0.122585 0.00481376
327 0.122522 0.00480035
328 0.12246 0.00478359
329 0.122401 0.00476664
330 0.122339 0.0047548
331 0.122276 0.00473865
332 0.122216 0.00472428
333 0.122153 0.00471266
334 0.12209 0.00469652
335 0.122028 0.00468282
336 0.121964 0.00466964
337 0.121897 0.00465186
338 0.121835 0.00463711
339 0.121769 0.00462036
340 0.121704 0.00459996
341 0.121641 0.00458335
342 0.121582 0.00456218
343 0.121521 0.00454079
344 0.121466 0.00452248
345 0.121415 0.00449908
346 0.121366 0.00447955
347 0.12132 0.00446051
348 0.12128 0.00443889
349 0.121239 0.00442232
350 0.121201 0.00440414
351 0.121166 0.0043864
352 0.12113 0.00437203
353 0.121094 0.00435555
354 0.12106 0.00434139
355 0.121025 0.00432804
356 0.120987 0.00431374
357 0.12095 0.00430224
358 0.120911 0.00428957
359 0.120869 0.0042781
360 0.120826 0.00426806
361 0.120782 0.00425673
362 0.120733 0.00424789
363 0.120683 0.00423862
364 0.12063 0.00422957
365 0.120575 0.00422222
366 0.120515 0.00421408
367 0.120455 0.00420702
368 0.12039 0.00420033
369 0.120323 0.00419369
370 0.120252 0.00418759
371 0.120181 0.00418165
372 0.120105 0.00417635
373 0.120029 0.00417085
374 0.11995 0.00416614
375 0.119871 0.00416186
376 0.11979 0.00415728
377 0.119709 0.00415364
378 0.119627 0.00415002
379 0.119543 0.00414609
380 0.119457 0.00414256
381 0.11937 0.0041391
382 0.11928 0.00413499
383 0.119186 0.00413103
384 0.119089 0.00412728
385 0.118988 0.00412264
386 0.118883 0.0041181
387 0.118775 0.00411386
388 0.118664 0.00410882
389 0.118549 0.00410377
390 0.118431 0.00409927
391 0.118312 0.00409414
392 0.118191 0.00408891
393 0.118069 0.00408445
394 0.117947 0.00407953
395 0.117825 0.00407444
396 0.117703 0.0040702
397 0.117584 0.00406573
398 0.117465 0.00406093
399 0.117349 0.00405702
400 0.117235 0.00405312
401 0.117124 0.0040488
402 0.117016 0.00404535
403 0.116912 0.00404222
404 0.116811 0.00403868
405 0.116713 0.00403593
406 0.116617 0.00403376
407 0.116525 0.00403119
408 0.116435 0.00402921
409 0.116346 0.00402786
410 0.116258 0.0040261
411 0.116172 0.00402461
412 0.116086 0.0040237
413 0.116001 0.00402241
414 0.115916 0.00402115
415 0.115832 0.00402038
416 0.115749 0.0040193
417 0.115666 0.00401808
418 0.115583 0.00401723
419 0.115501 0.00401613
420 0.115419 0.00401477
421 0.115336 0.00401361
422 0.115252 0.00401225
423 0.115168 0.00401049
424 0.115081 0.00400876
425 0.114992 0.00400684
426 0.114901 0.00400435
427 0.114806 0.00400175
428 0.114708 0.00399896
429 0.114607 0.00399534
430 0.114501 0.0039916
431 0.114393 0.00398761
432 0.114281 0.00398245
433 0.114165 0.0039775
434 0.114046 0.00397197
435 0.113927 0.00396512
436 0.113803 0.00395906
437 0.113679 0.00395149
438 0.113554 0.00394304
439 0.113428 0.00393559
440 0.113302 0.00392529
441 0.113177 0.00391552
442 0.113052 0.00390583
443 0.112926 0.00389265
444 0.112803 0.00388194
445 0.11268 0.00386911
446 0.112557 0.00385417
447 0.112438 0.00384266
448 0.11232 0.00382693
449 0.112201 0.00381218
450 0.112087 0.00379981
451 0.111976 0.00378288
452 0.111864 0.00376974
453 0.111755 0.0037567
454 0.11165 0.00374059
455 0.111543 0.00372929
456 0.111438 0.00371609
457 0.111336 0.00370181
458 0.111232 0.00369182
459 0.111127 0.00367874
460 0.111025 0.00366621
461 0.110919 0.00365679
462 0.110813 0.00364388
463 0.110708 0.00363275
464 0.1106 0.00362346
465 0.110491 0.00361091
466 0.110383 0.003601
467 0.110274 0.00359173
468 0.110163 0.00357984
469 0.110054 0.00357094
470 0.109945 0.00356168
471 0.109835 0.00355056
472 0.109728 0.00354244
473 0.109621 0.00353322
474 0.109515 0.00352295
475 0.109412 0.00351548
476 0.109311 0.00350647
477 0.10921 0.0034972
478 0.109114 0.0034904
479 0.109019 0.00348186
480 0.108926 0.00347367
481 0.108836 0.00346756
482 0.108749 0.00345958
483 0.108662 0.00345237
484 0.108579 0.00344675
485 0.108497 0.00343922
486 0.108415 0.00343265
487 0.108336 0.00342722
488 0.108259 0.00341993
489 0.108182 0.00341369
490 0.108107 0.00340822
491 0.108035 0.00340104
492 0.107962 0.00339492
493 0.107893 0.00338927
494 0.107826 0.00338214
495 0.107759 0.00337607
496 0.107695 0.00337024
497 0.107634 0.0033633
498 0.107574 0.00335741
499 0.107517 0.00335162
500 0.107462 0.00334517
501 0.107409 0.00333971
502 0.107358 0.00333428
503 0.10731 0.0033286
504 0.107261 0.00332373
505 0.107216 0.00331882
506 0.107172 0.00331389
507 0.107129 0.0033095
508 0.107087 0.00330501
509 0.107047 0.00330049
510 0.107007 0.00329626
511 0.106969 0.00329183
512 0.106931 0.0032872
513 0.106894 0.00328279
514 0.106857 0.00327797
515 0.106822 0.0032728
516 0.106785 0.00326804
517 0.106749 0.00326254
518 0.106714 0.00325681
519 0.106677 0.00325179
520 0.10664 0.00324563
521 0.106604 0.00323973
522 0.106566 0.00323468
523 0.106527 0.00322817
524 0.106488 0.00322264
525 0.106448 0.00321771
526 0.106406 0.00321136
527 0.106365 0.00320658
528 0.106322 0.00320191
529 0.106278 0.00319627
530 0.106233 0.00319236
531 0.106188 0.00318817
532 0.10614 0.00318362
533 0.106093 0.00318051
534 0.106044 0.00317706
535 0.105995 0.00317368
536 0.105945 0.00317124
537 0.105896 0.00316865
538 0.105845 0.00316623
539 0.105795 0.00316429
540 0.105746 0.00316247
541 0.105696 0.00316064
542 0.105646 0.00315904
543 0.105598 0.00315769
544 0.105549 0.00315612
545 0.105502 0.00315467
546 0.105455 0.00315345
547 0.105409 0.0031519
548 0.105363 0.00315039
549 0.105319 0.003149
550 0.105275 0.00314736
551 0.105231 0.00314557
552 0.105188 0.00314383
553 0.105146 0.00314196
554 0.105103 0.00313968
555 0.105061 0.00313752
556 0.105019 0.00313529
557 0.104977 0.00313235
558 0.104934 0.00312976
559 0.104892 0.00312699
560 0.10485 0.00312334
561 0.104806 0.00312032
562 0.104763 0.00311687
563 0.10472 0.00311254
564 0.104676 0.0031091
565 0.104632 0.00310484
566 0.104589 0.00309999
567 0.104544 0.00309613
568 0.1045 0.00309107
569 0.104457 0.00308593
570 0.104413 0.00308165
571 0.104369 0.00307596
572 0.104326 0.00307074
573 0.104282 0.00306606
574 0.104238 0.00305995
575 0.104196 0.00305475
576 0.104153 0.00304967
577 0.104109 0.0030433
578 0.104067 0.00303809
579 0.104023 0.00303259
580 0.103979 0.00302598
581 0.103937 0.00302071
582 0.103894 0.00301469
583 0.103849 0.00300786
584 0.103807 0.00300244
585 0.103764 0.00299584
586 0.10372 0.00298887
587 0.103677 0.00298327
588 0.103634 0.00297612
589 0.10359 0.00296922
590 0.103548 0.00296342
591 0.103505 0.00295594
592 0.103461 0.00294938
593 0.103418 0.00294342
594 0.103376 0.00293598
595 0.103332 0.00292999
596 0.103289 0.00292401
597 0.103246 0.00291706
598 0.103203 0.00291175
599 0.103159 0.00290596
600 0.103117 0.00289986
601 0.103074 0.00289525
602 0.103031 0.00288991
603 0.102988 0.00288483
604 0.102945 0.00288088
605 0.102901 0.0028762
606 0.10286 0.00287213
607 0.102816 0.00286879
608 0.102773 0.00286485
609 0.102731 0.00286163
610 0.102688 0.00285883
611 0.102644 0.00285557
612 0.102602 0.00285301
613 0.102559 0.00285066
614 0.102516 0.00284793
615 0.102474 0.00284581
616 0.102431 0.00284379
617 0.102388 0.00284138
618 0.102346 0.00283952
619 0.102303 0.00283766
620 0.10226 0.00283538
621 0.102218 0.00283363
622 0.102175 0.00283181
623 0.102132 0.00282952
624 0.10209 0.00282778
625 0.102048 0.00282588
626 0.102005 0.00282349
627 0.101964 0.00282171
628 0.101922 0.00281963
629 0.10188 0.00281711
630 0.101839 0.00281523
631 0.101798 0.0028129
632 0.101756 0.00281025
633 0.101716 0.00280819
634 0.101677 0.00280553
635 0.101636 0.00280274
636 0.101598 0.00280039
637 0.101559 0.00279734
638 0.101521 0.00279442
639 0.101483 0.00279163
640 0.101446 0.0027882
641 0.101409 0.00278514
642 0.101372 0.00278181
643 0.101336 0.00277809
644 0.1013 0.00277488
645 0.101263 0.00277099
646 0.101227 0.00276714
647 0.101189 0.00276374
648 0.101151 0.0027594
649 0.101113 0.0027556
650 0.101073 0.00275199
651 0.101032 0.00274742
652 0.10099 0.00274379
653 0.100947 0.00274002
654 0.100901 0.00273547
655 0.100855 0.00273204
656 0.100806 0.00272818
657 0.100755 0.00272383
658 0.100704 0.00272058
659 0.10065 0.0027167
660 0.100593 0.00271264
661 0.100536 0.00270951
662 0.100476 0.00270566
663 0.100414 0.00270192
664 0.100351 0.00269884
665 0.100286 0.00269509
666 0.100218 0.00269164
667 0.100149 0.00268858
668 0.100078 0.00268498
669 0.100005 0.00268182
670 0.099931 0.00267875
671 0.0998557 0.00267535
672 0.0997777 0.00267245
673 0.0996986 0.0026694
674 0.0996189 0.00266626
675 0.0995367 0.0026636
676 0.0994534 0.00266061
677 0.0993697 0.00265781
678 0.099284 0.00265536
679 0.0991971 0.00265252
680 0.09911 0.00265011
681 0.0990213 0.00264787
682 0.0989314 0.00264529
683 0.0988415 0.00264327
684 0.0987503 0.00264126
685 0.0986581 0.00263904
686 0.0985659 0.00263739
687 0.0984729 0.00263562
688 0.0983788 0.0026338
689 0.098285 0.00263245
690 0.0981905 0.00263096
691 0.0980953 0.00262949
692 0.0980001 0.00262838
693 0.0979048 0.00262716
694 0.0978087 0.00262597
695 0.0977129 0.00262502
696 0.0976168 0.002624
697 0.0975206 0.00262299
698 0.0974244 0.00262214
699 0.0973282 0.00262124
700 0.0972319 0.00262031
701 0.0971358 0.00261948
702 0.0970397 0.00261861
703 0.0969438 0.00261766
704 0.0968481 0.00261678
705 0.0967524 0.00261584
706 0.0966571 0.00261482
707 0.0965622 0.0026138
708 0.0964672 0.00261274
709 0.0963727 0.00261159
710 0.096279 0.00261037
711 0.096185 0.00260917
712 0.0960918 0.00260784
713 0.0959992 0.00260641
714 0.0959068 0.00260507
715 0.0958148 0.00260354
716 0.095724 0.00260191
717 0.0956328 0.00260046
718 0.0955425 0.00259873
719 0.0954529 0.00259696
720 0.0953634 0.00259539
721 0.095274 0.00259346
722 0.095186 0.00259159
723 0.0950972 0.0025899
724 0.0950092 0.0025878
725 0.0949218 0.00258585
726 0.0948346 0.00258403
727 0.0947472 0.00258179
728 0.0946614 0.00257975
729 0.094575 0.00257782
730 0.0944895 0.00257546
731 0.094405 0.00257336
732 0.0943211 0.00257133
733 0.0942373 0.00256887
734 0.0941558 0.00256671
735 0.0940741 0.0025646
736 0.0939938 0.00256203
737 0.093915 0.00255981
738 0.0938372 0.00255762
739 0.0937599 0.00255492
740 0.0936851 0.00255262
741 0.0936103 0.00255032
742 0.0935369 0.00254743
743 0.0934649 0.00254503
744 0.0933939 0.00254258
745 0.0933228 0.00253945
746 0.0932541 0.00253693
747 0.0931849 0.00253425
748 0.0931164 0.00253084
749 0.093049 0.00252817
750 0.0929819 0.0025252
751 0.092914 0.00252149
752 0.0928479 0.00251864
753 0.092781 0.00251532
754 0.0927137 0.00251131
755 0.0926473 0.00250826
756 0.0925808 0.00250453
757 0.0925127 0.00250022
758 0.0924463 0.00249693
759 0.092379 0.00249274
760 0.092311 0.00248813
761 0.0922436 0.00248454
762 0.0921765 0.00247984
763 0.0921077 0.00247494
764 0.0920406 0.00247101
765 0.0919733 0.00246575
766 0.0919051 0.00246059
767 0.0918381 0.00245626
768 0.0917719 0.00245043
769 0.0917044 0.00244507
770 0.0916389 0.00244029
771 0.0915741 0.00243393
772 0.0915087 0.00242845
773 0.0914449 0.00242319
774 0.091383 0.00241641
775 0.09132 0.00241089
776 0.0912593 0.00240513
777 0.0912003 0.00239809
778 0.091141 0.0023926
779 0.0910834 0.00238639
780 0.0910285 0.00237927
781 0.0909729 0.00237386
782 0.0909195 0.00236728
783 0.0908684 0.0023603
784 0.0908173 0.00235499
785 0.0907675 0.00234817
786 0.0907209 0.00234151
787 0.0906739 0.00233634
788 0.0906284 0.00232946
789 0.0905856 0.00232331
790 0.090543 0.00231829
791 0.0905012 0.00231158
792 0.0904623 0.00230605
793 0.0904233 0.00230123
794 0.0903851 0.00229493
795 0.0903493 0.00229006
796 0.0903137 0.00228552
797 0.0902781 0.00227982
798 0.090245 0.00227561
799 0.0902118 0.00227141
800 0.0901785 0.00226641
801 0.0901471 0.00226281
802 0.0901158 0.00225902
803 0.090084 0.00225475
804 0.0900538 0.00225168
805 0.0900236 0.00224833
806 0.0899928 0.00224473
807 0.0899633 0.00224209
808 0.0899337 0.00223918
809 0.0899034 0.00223616
810 0.089874 0.00223387
811 0.0898447 0.00223134
812 0.0898144 0.00222878
813 0.089785 0.00222677
814 0.0897552 0.00222457
815 0.0897246 0.00222235
816 0.0896943 0.00222055
817 0.089664 0.00221859
818 0.0896324 0.00221663
819 0.0896013 0.002215
820 0.0895695 0.00221323
821 0.0895368 0.00221146
822 0.0895041 0.00220995
823 0.0894711 0.00220834
824 0.0894367 0.00220673
825 0.0894026 0.00220532
826 0.0893678 0.00220383
827 0.0893322 0.00220236
828 0.0892963 0.00220106
829 0.0892604 0.00219969
830 0.0892232 0.00219835
831 0.0891865 0.00219714
832 0.0891492 0.00219589
833 0.0891114 0.00219467
834 0.0890736 0.00219357
835 0.089036 0.00219244
836 0.0889975 0.00219135
837 0.0889596 0.00219036
838 0.0889216 0.00218935
839 0.0888833 0.00218839
840 0.0888453 0.0021875
841 0.0888077 0.0021866
842 0.0887695 0.00218575
843 0.088732 0.00218496
844 0.0886945 0.00218416
845 0.088657 0.00218341
846 0.0886199 0.0021827
847 0.0885831 0.00218199
848 0.088546 0.00218131
849 0.0885095 0.00218065
850 0.0884731 0.00218
851 0.0884366 0.00217937
852 0.0884004 0.00217875
853 0.0883646 0.00217812
854 0.0883285 0.00217751
855 0.0882929 0.00217689
856 0.0882575 0.00217627
857 0.0882219 0.00217564
858 0.0881867 0.002175
859 0.0881518 0.00217435
860 0.0881168 0.00217369
861 0.0880823 0.002173
862 0.0880481 0.0021723
863 0.0880139 0.0021716
864 0.0879803 0.00217085
865 0.0879471 0.0021701
866 0.087914 0.00216933
867 0.0878817 0.00216853
868 0.0878498 0.00216772
869 0.0878182 0.0021669
870 0.0877875 0.00216604
871 0.0877574 0.00216516
872 0.0877276 0.00216429
873 0.0876988 0.00216338
874 0.0876708 0.00216243
875 0.0876431 0.00216151
876 0.0876166 0.00216054
877 0.0875909 0.00215952
878 0.0875655 0.00215856
879 0.0875414 0.00215754
880 0.0875182 0.00215644
881 0.0874954 0.00215547
882 0.0874738 0.00215439
883 0.0874532 0.00215324
884 0.0874329 0.00215226
885 0.0874138 0.00215114
886 0.0873958 0.00214996
887 0.0873781 0.00214901
888 0.0873613 0.00214784
889 0.0873458 0.00214667
890 0.0873304 0.00214575
891 0.0873158 0.00214456
892 0.0873024 0.00214344
893 0.0872892 0.00214255
894 0.0872765 0.00214135
895 0.0872649 0.0021403
896 0.0872534 0.00213942
897 0.0872422 0.00213824
898 0.0872321 0.00213727
899 0.0872221 0.00213638
900 0.0872122 0.00213523
901 0.0872031 0.00213431
902 0.0871943 0.00213338
903 0.0871853 0.00213229
904 0.0871772 0.00213139
905 0.0871692 0.00213041
906 0.0871611 0.00212937
907 0.0871535 0.00212845
908 0.0871464 0.00212741
909 0.0871388 0.00212642
910 0.0871319 0.00212543
911 0.0871253 0.00212435
912 0.0871184 0.00212339
913 0.0871118 0.0021223
914 0.0871058 0.00212118
915 0.0870994 0.00212022
916 0.0870932 0.00211901
917 0.0870876 0.00211787
918 0.0870816 0.00211687
919 0.0870757 0.00211553
920 0.0870705 0.00211437
921 0.087065 0.00211329
922 0.0870593 0.00211183
923 0.0870545 0.00211064
924 0.0870493 0.00210943
925 0.0870439 0.00210786
926 0.0870393 0.00210661
927 0.0870345 0.00210526
928 0.0870293 0.00210357
929 0.087025 0.00210225
930 0.0870204 0.00210072
931 0.0870155 0.00209895
932 0.0870113 0.00209753
933 0.0870072 0.00209581
934 0.0870023 0.00209396
935 0.0869984 0.00209241
936 0.0869944 0.00209051
937 0.0869899 0.00208859
938 0.0869859 0.00208689
939 0.0869823 0.00208482
940 0.0869776 0.00208284
941 0.0869739 0.00208099
942 0.0869701 0.00207878
943 0.0869658 0.00207675
944 0.0869616 0.00207475
945 0.0869581 0.00207242
946 0.0869533 0.00207036
947 0.0869493 0.00206821
948 0.0869453 0.00206581
949 0.0869407 0.00206374
950 0.0869359 0.00206146
951 0.086932 0.00205902
952 0.0869266 0.00205694
953 0.0869218 0.00205456
954 0.0869171 0.0020521
955 0.0869118 0.00205001
956 0.086906 0.00204754
957 0.0869012 0.00204509
958 0.086895 0.00204299
959 0.0868891 0.00204043
960 0.0868833 0.002038
961 0.086877 0.00203588
962 0.08687 0.00203324
963 0.0868641 0.00203083
964 0.0868568 0.00202868
965 0.0868497 0.00202597
966 0.0868428 0.00202359
967 0.0868354 0.0020214
968 0.0868272 0.00201862
969 0.0868202 0.00201627
970 0.0868119 0.00201404
971 0.0868036 0.00201121
972 0.0867957 0.00200892
973 0.0867874 0.00200662
974 0.0867781 0.00200378
975 0.0867701 0.00200155
976 0.0867609 0.0019992
977 0.0867516 0.00199638
978 0.0867426 0.00199422
979 0.0867335 0.00199183
980 0.0867233 0.00198907
981 0.0867143 0.00198699
982 0.0867044 0.00198459
983 0.0866941 0.00198193
984 0.0866842 0.00197993
985 0.0866744 0.00197755
986 0.0866633 0.00197503
987 0.0866533 0.00197312
988 0.0866427 0.00197078
989 0.0866316 0.00196842
990 0.0866208 0.0019666
991 0.0866102 0.00196435
992 0.0865985 0.00196216
993 0.0865877 0.00196043
994 0.0865765 0.0019583
995 0.0865649 0.00195629
996 0.0865535 0.00195465
997 0.0865426 0.00195266
998 0.0865306 0.00195082
999 0.0865195 0.00194929


==> figures/data/waveguide/F003.00_P060.00_N0008_O02_C00.120/cmcg.txt <==
N err mis
0 0.980545 0.0829235
1 0.972217 0.0638507
2 0.964875 0.0547435
3 0.957046 0.0484632
4 0.949317 0.0437571
5 0.941896 0.0403278
6 0.93409 0.0375114
7 0.926287 0.035197
8 0.918627 0.0332965
9 0.910805 0.0316396
10 0.902999 0.0302055
11 0.895214 0.0289619
12 0.887434 0.0278724
13 0.87918 0.0268364
14 0.871764 0.0260046
15 0.862849 0.0251082
16 0.856056 0.0244925
17 0.847918 0.0238506
18 0.837947 0.0231161
19 0.828373 0.0224448
20 0.819276 0.0218416
21 0.810766 0.0213132
22 0.803472 0.0208985
23 0.795847 0.020508
24 0.787056 0.0200913
25 0.778896 0.0197307
26 0.770881 0.0194071
27 0.759413 0.018972
28 0.747347 0.0185295
29 0.740085 0.0182749
30 0.731324 0.0179921
31 0.721711 0.0177003
32 0.70818 0.0173017
33 0.694706 0.0169075
34 0.681674 0.0165342
35 0.67099 0.0162358
36 0.661152 0.0159717
37 0.651648 0.0157276
38 0.642181 0.0154956
39 0.631357 0.0152404
40 0.619076 0.0149574
41 0.604028 0.0146143
42 0.587036 0.0142243
43 0.565122 0.0137067
44 0.539675 0.0130709
45 0.508426 0.0122108
46 0.477348 0.0112188
47 0.455032 0.010375
48 0.441869 0.00980442
49 0.433 0.00938694
50 0.423636 0.00891125
51 0.413997 0.00836469
52 0.405777 0.00783295
53 0.399672 0.00738515
54 0.395152 0.00702026
55 0.390824 0.00663775
56 0.38716 0.00628062
57 0.384238 0.00597173
58 0.381379 0.00564158
59 0.378468 0.00525992
60 0.376298 0.00493527
61 0.374751 0.00467734
62 0.373631 0.00448406
63 0.372704 0.00432455
64 0.371881 0.0041835
65 0.37116 0.00406381
66 0.370475 0.0039548
67 0.369647 0.00382696
68 0.368852 0.00370469
69 0.36818 0.00360288
70 0.367663 0.00352826
71 0.36721 0.00346818
72 0.366755 0.00341375
73 0.36618 0.00334967
74 0.365694 0.00329898
75 0.365194 0.00325097
76 0.364566 0.0031942
77 0.363618 0.00310927
78 0.362454 0.00300053
79 0.361148 0.00286899
80 0.360045 0.00274713
81 0.35946 0.00267918
82 0.35916 0.00264618
83 0.358878 0.00261839
84 0.358507 0.00258527
85 0.357994 0.00254106
86 0.357424 0.00249269
87 0.356864 0.00244534
88 0.356396 0.00240631
89 0.356022 0.00237624
90 0.355642 0.00234709
91 0.355279 0.00232078
92 0.354956 0.00229875
93 0.354597 0.00227574
94 0.35422 0.00225276
95 0.353847 0.00223104
96 0.353508 0.00221236
97 0.353132 0.00219265
98 0.35275 0.00217358
99 0.352255 0.00214964
100 0.351714 0.00212389
101 0.35119 0.00209943
102 0.350567 0.00207058
103 0.349906 0.00203987
104 0.349284 0.00201086
105 0.348645 0.0019809
106 0.34807 0.00195387
107 0.347533 0.00192866
108 0.34711 0.00190909
109 0.346737 0.00189224
110 0.346377 0.00187655
111 0.346056 0.00186307
112 0.345721 0.00184957
113 0.345375 0.00183623
114 0.344912 0.00181878
115 0.344436 0.00180111
116 0.344002 0.00178518
117 0.343638 0.00177218
118 0.343258 0.00175901
119 0.342814 0.0017439
120 0.342424 0.00173094
121 0.342142 0.0017219
122 0.341886 0.00171412
123 0.341656 0.00170748
124 0.341442 0.00170174
125 0.341256 0.00169713
126 0.341073 0.00169296
127 0.340868 0.00168866
128 0.340607 0.00168352
129 0.340255 0.00167693
130 0.339784 0.00166833
131 0.33916 0.00165713
132 0.338437 0.0016442
133 0.337487 0.00162714
134 0.3365 0.00160921
135 0.335096 0.00158311
136 0.333726 0.00155673
137 0.332338 0.00152901
138 0.331236 0.00150626
139 0.330411 0.00148885
140 0.329777 0.00147534
141 0.329297 0.00146514
142 0.328965 0.0014582
143 0.328678 0.00145238
144 0.32847 0.00144836
145 0.328262 0.00144453
146 0.328058 0.00144099
147 0.327848 0.00143754
148 0.327606 0.00143375
149 0.327327 0.00142959
150 0.326989 0.00142468
151 0.32665 0.00141992
152 0.326327 0.00141549
153 0.325993 0.00141105
154 0.325648 0.0014066
155 0.325293 0.00140215
156 0.32491 0.00139745
157 0.32448 0.00139228
158 0.323874 0.00138509
159 0.323067 0.00137553
160 0.322281 0.00136618
161 0.321537 0.00135732
162 0.320716 0.0013475
163 0.319641 0.00133454
164 0.318421 0.00131954
165 0.317088 0.00130279
166 0.315668 0.00128443
167 0.314444 0.00126816
168 0.313603 0.00125676
169 0.313073 0.00124955
170 0.312702 0.00124456
171 0.31244 0.00124111
172 0.312233 0.00123847
173 0.312051 0.00123626
174 0.311896 0.00123448
175 0.311721 0.00123257
176 0.311506 0.00123034
177 0.311254 0.0012278
178 0.310946 0.0012248
179 0.31061 0.0012216
180 0.310261 0.00121835
181 0.309954 0.00121555
182 0.309705 0.00121334
183 0.309472 0.00121134
184 0.309238 0.00120941
185 0.309021 0.0012077
186 0.308759 0.00120569
187 0.308515 0.00120389
188 0.308298 0.00120235
189 0.308135 0.00120124
190 0.307985 0.00120028
191 0.307796 0.00119914
192 0.307576 0.00119788
193 0.307352 0.00119664
194 0.307114 0.00119537
195 0.306851 0.00119402
196 0.306583 0.00119269
197 0.306298 0.00119132
198 0.306016 0.00119
199 0.305698 0.00118856
200 0.305338 0.00118698
201 0.30491 0.00118512
202 0.304451 0.00118317
203 0.303894 0.00118085
204 0.303297 0.00117838
205 0.302679 0.00117585
206 0.302131 0.00117364
207 0.301546 0.0011713
208 0.300958 0.00116899
209 0.300387 0.00116676
210 0.299858 0.00116473
211 0.299404 0.00116301
212 0.298984 0.00116144
213 0.298547 0.00115985
214 0.298114 0.0011583
215 0.297751 0.00115703
216 0.297484 0.00115612
217 0.297256 0.00115537
218 0.297085 0.00115483
219 0.296943 0.0011544
220 0.296792 0.00115399
221 0.296583 0.00115343
222 0.296302 0.00115272
223 0.295986 0.00115194
224 0.29564 0.0011511
225 0.295259 0.00115021
226 0.2948 0.00114915
227 0.294197 0.00114778
228 0.293413 0.00114602
229 0.292371 0.00114371
230 0.291057 0.0011408
231 0.289599 0.00113759
232 0.288115 0.00113433
233 0.286274 0.00113029
234 0.284238 0.00112583
235 0.282193 0.00112134
236 0.280078 0.0011167
237 0.277971 0.00111208
238 0.276042 0.00110785
239 0.273986 0.00110334
240 0.27205 0.00109909
241 0.27034 0.00109535
242 0.268664 0.00109168
243 0.267164 0.0010884
244 0.265554 0.00108489
245 0.263639 0.00108073
246 0.261723 0.00107656
247 0.259691 0.00107214
248 0.257563 0.00106751
249 0.254977 0.00106187
250 0.251456 0.00105417
251 0.24756 0.0010456
252 0.243821 0.00103732
253 0.239924 0.00102864
254 0.235702 0.00101917
255 0.230801 0.00100808
256 0.225184 0.000995227
257 0.218825 0.000980487
258 0.210733 0.000961409
259 0.203424 0.000943852
260 0.19602 0.000925733
261 0.189564 0.000909643
262 0.182278 0.000891143
263 0.175344 0.000873175
264 0.167819 0.00085325
265 0.160127 0.000832385
266 0.152866 0.000812193
267 0.147175 0.000796007
268 0.140398 0.000776291
269 0.133186 0.000754734
270 0.125681 0.000731608
271 0.118861 0.000709913
272 0.112279 0.000688297
273 0.10647 0.000668614
274 0.10079 0.000648758
275 0.0950962 0.000628187
276 0.089785 0.000608324
277 0.0859526 0.000593551
278 0.0829336 0.000581642
279 0.0802318 0.000570772
280 0.0773201 0.000558815
281 0.0743714 0.00054643
282 0.0716956 0.000534932
283 0.0686305 0.00052143
284 0.0657204 0.000508251
285 0.0625601 0.000493498
286 0.0594499 0.000478478
287 0.0564995 0.000463714
288 0.0534853 0.000448039
289 0.0507249 0.000433086
290 0.0478408 0.000416761
291 0.0443553 0.000395876
292 0.0411739 0.000375449
293 0.0383834 0.000356183
294 0.0360204 0.000338633
295 0.0339625 0.00032218
296 0.0320763 0.000305888
297 0.0304149 0.000290308
298 0.0289281 0.000275109
299 0.0276782 0.000261141
300 0.0266687 0.000248837
301 0.0257248 0.000236269
302 0.0249341 0.000224721
303 0.0242521 0.000213799
304 0.023641 0.000203046
305 0.0230517 0.000191539
306 0.022507 0.000179578
307 0.0219385 0.000165182
308 0.0215153 0.000152652
309 0.0212087 0.000142194
310 0.0209528 0.000132246
311 0.020754 0.000123492
312 0.0205837 0.000115044
313 0.0204581 0.000108083
314 0.0203684 0.00010263
315 0.0202986 9.80604e-05
316 0.0202386 9.38747e-05
317 0.0201885 9.01681e-05
318 0.0201368 8.61289e-05
319 0.0200861 8.1904e-05
320 0.0200347 7.7311e-05
321 0.0199839 7.23878e-05
322 0.0199355 6.72505e-05
323 0.0198963 6.2671e-05
324 0.0198699 5.93391e-05
325 0.0198476 5.63758e-05
326 0.019828 5.36514e-05
327 0.0198103 5.10944e-05
328 0.0197933 4.8561e-05
329 0.0197766 4.59434e-05
330 0.0197631 4.37723e-05
331 0.0197526 4.20496e-05
332 0.0197426 4.0408e-05
333 0.0197325 3.87767e-05
334 0.0197234 3.73242e-05
335 0.019714 3.58542e-05
336 0.0197049 3.44502e-05
337 0.0196964 3.31692e-05
338 0.0196892 3.21177e-05
339 0.019683 3.12431e-05
340 0.0196773 3.04874e-05
341 0.0196722 2.98471e-05
342 0.0196671 2.92668e-05
343 0.0196609 2.86188e-05
344 0.0196539 2.7933e-05
345 0.0196461 2.71987e-05
346 0.0196396 2.66092e-05
347 0.0196328 2.60241e-05
348 0.0196253 2.53987e-05
349 0.0196183 2.48201e-05
350 0.0196119 2.43121e-05
351 0.0196054 2.38173e-05
352 0.0195977 2.32357e-05
353 0.0195899 2.26629e-05
354 0.0195812 2.20251e-05
355 0.019573 2.14256e-05
356 0.0195639 2.07637e-05
357 0.0195563 2.02045e-05
358 0.0195487 1.96567e-05
359 0.0195421 1.91868e-05
360 0.0195356 1.87325e-05
361 0.0195295 1.83115e-05
362 0.0195235 1.79047e-05
363 0.0195172 1.74814e-05
364 0.0195102 1.7022e-05
365 0.0195023 1.6499e-05
366 0.0194933 1.58942e-05
367 0.0194845 1.52883e-05
368 0.0194773 1.47881e-05
369 0.0194713 1.43687e-05
370 0.0194652 1.39347e-05
371 0.0194589 1.34896e-05
372 0.0194534 1.30972e-05
373 0.0194484 1.27416e-05
374 0.0194432 1.23765e-05
375 0.0194381 1.20275e-05
376 0.0194336 1.17196e-05
377 0.0194294 1.1437e-05
378 0.019425 1.11444e-05
379 0.019421 1.08819e-05
380 0.0194169 1.0617e-05
381 0.0194115 1.02724e-05
382 0.0194058 9.90146e-06
383 0.0193996 9.49758e-06
384 0.0193937 9.10206e-06
385 0.0193874 8.66882e-06
386 0.0193814 8.24622e-06
387 0.0193759 7.85075e-06
388 0.0193708 7.46644e-06
389 0.0193659 7.08564e-06
390 0.0193611 6.70543e-06
391 0.0193573 6.38446e-06
392 0.0193534 6.05139e-06
393 0.0193495 5.71194e-06
394 0.0193455 5.33934e-06
395 0.0193418 4.97997e-06
396 0.0193386 4.65295e-06
397 0.019336 4.37791e-06
398 0.019334 4.15258e-06
399 0.0193325 3.97252e-06
400 0.019331 3.79161e-06
401 0.0193298 3.64537e-06
402 0.0193288 3.51516e-06
403 0.019328 3.40519e-06
404 0.0193271 3.28528e-06
405 0.0193262 3.16362e-06
406 0.0193255 3.05576e-06
407 0.0193248 2.95384e-06
408 0.0193241 2.84851e-06
409 0.0193234 2.74476e-06
410 0.0193227 2.63655e-06
411 0.0193221 2.52433e-06
412 0.0193214 2.40546e-06
413 0.0193207 2.28445e-06
414 0.01932 2.15565e-06
415 0.0193193 2.02552e-06
416 0.0193187 1.89213e-06
417 0.019318 1.75878e-06
418 0.0193174 1.61106e-06
419 0.0193167 1.46495e-06
420 0.0193162 1.33353e-06
421 0.0193158 1.22718e-06
422 0.0193155 1.13607e-06
423 0.0193152 1.06211e-06
424 0.019315 9.96266e-07
425 0.0193149 9.40606e-07
426 0.0193147 8.92304e-07
427 0.0193146 8.48619e-07
428 0.0193145 8.10389e-07
429 0.0193144 7.72969e-07
430 0.0193143 7.38838e-07
431 0.0193142 7.08476e-07
432 0.0193141 6.80442e-07
433 0.019314 6.53611e-07
434 0.019314 6.28088e-07
435 0.0193139 6.05978e-07
436 0.0193138 5.87717e-07
437 0.0193138 5.70537e-07
438 0.0193137 5.52705e-07
439 0.0193137 5.33602e-07
440 0.0193136 5.16294e-07
441 0.0193136 5.02251e-07
442 0.0193135 4.89993e-07
443 0.0193135 4.77203e-07
444 0.0193135 4.64407e-07
445 0.0193134 4.52268e-07
446 0.0193134 4.4049e-07
447 0.0193134 4.29121e-07
448 0.0193133 4.19676e-07
449 0.0193133 4.12267e-07
450 0.0193133 4.05613e-07
451 0.0193133 3.99238e-07
452 0.0193133 3.9365e-07
453 0.0193133 3.8918e-07
454 0.0193132 3.85053e-07
455 0.0193132 3.80693e-07
456 0.0193132 3.76159e-07
457 0.0193132 3.71624e-07
458 0.0193132 3.67558e-07
459 0.0193132 3.64125e-07
460 0.0193131 3.61086e-07
461 0.0193131 3.58116e-07
462 0.0193131 3.54947e-07
463 0.0193131 3.51264e-07
464 0.0193131 3.46923e-07
465 0.0193131 3.43268e-07
466 0.019313 3.39898e-07
467 0.019313 3.36554e-07
468 0.019313 3.32849e-07
469 0.019313 3.28751e-07
470 0.0193129 3.24665e-07
471 0.0193129 3.20522e-07
472 0.0193129 3.15784e-07
473 0.0193129 3.10393e-07
474 0.0193128 3.05019e-07
475 0.0193128 2.99849e-07
476 0.0193128 2.94395e-07
477 0.0193127 2.88911e-07
478 0.0193127 2.84572e-07
479 0.0193127 2.80414e-07
480 0.0193126 2.76129e-07
481 0.0193126 2.7189e-07
482 0.0193126 2.68082e-07
483 0.0193126 2.64014e-07
484 0.0193125 2.6042e-07
485 0.0193125 2.56883e-07
486 0.0193125 2.53881e-07
487 0.0193125 2.50569e-07
488 0.0193125 2.47071e-07
489 0.0193124 2.43386e-07
490 0.0193124 2.39927e-07
491 0.0193124 2.36429e-07
492 0.0193124 2.32674e-07
493 0.0193123 2.28397e-07
494 0.0193123 2.23521e-07
495 0.0193123 2.18095e-07
496 0.0193122 2.12211e-07
497 0.0193122 2.06075e-07
498 0.0193122 1.99575e-07
499 0.0193121 1.93511e-07


==> figures/data/waveguide/F003.00_P060.00_N0008_O02_C00.120/cmcg_fine_filter.txt <==
N err mis
0 0.980538 0.0829312
1 0.972212 0.0638684
2 0.96487 0.054767
3 0.957042 0.0484812
4 0.949314 0.0437645
5 0.941893 0.0403309
6 0.934088 0.0375189
7 0.926285 0.0352113
8 0.918625 0.0333127
9 0.910803 0.0316523
10 0.902997 0.0302141
11 0.895212 0.0289702
12 0.887432 0.0278836
13 0.879178 0.0268503
14 0.871763 0.0260182
15 0.862847 0.0251192
16 0.856055 0.0245026
17 0.847917 0.0238622
18 0.837945 0.0231297
19 0.828372 0.0224584
20 0.819275 0.0218537
21 0.810764 0.0213244
22 0.803471 0.0209105
23 0.795846 0.0205216
24 0.787054 0.0201055
25 0.778895 0.019744
26 0.77088 0.0194195
27 0.759412 0.018984
28 0.747346 0.0185416
29 0.740084 0.018289
30 0.731323 0.0180081
31 0.72171 0.0177139
32 0.708179 0.017313
33 0.694705 0.0169197
34 0.681673 0.0165491
35 0.670989 0.0162518
36 0.661151 0.0159871
37 0.651647 0.0157421
38 0.64218 0.0155101
39 0.631356 0.015255
40 0.619076 0.0149724
41 0.604028 0.0146297
42 0.587035 0.0142389
43 0.565122 0.013721
44 0.539675 0.0130871
45 0.508426 0.012229
46 0.477347 0.0112373
47 0.455031 0.0103939
48 0.441868 0.00982491
49 0.432998 0.00940886
50 0.423635 0.0089328
51 0.413995 0.00838492
52 0.405775 0.00785484
53 0.39967 0.00741423
54 0.39515 0.0070553
55 0.390822 0.0066698
56 0.387158 0.00630949
57 0.384236 0.00600242
58 0.381376 0.00567383
59 0.378466 0.00530355
60 0.376296 0.00498712
61 0.374749 0.00471931
62 0.373628 0.00452053
63 0.372702 0.00436865
64 0.371879 0.00423104
65 0.371157 0.00410663
66 0.370473 0.0040002
67 0.369644 0.0038794
68 0.36885 0.00375817
69 0.368177 0.00365993
70 0.36766 0.00358668
71 0.367208 0.00352497
72 0.366753 0.00346881
73 0.366177 0.00340404
74 0.365692 0.00335512
75 0.365191 0.00330829
76 0.364563 0.00325348
77 0.363615 0.00317343
78 0.362451 0.00307037
79 0.361145 0.00294019
80 0.360043 0.00281614
81 0.359457 0.0027511
82 0.359158 0.0027227
83 0.358875 0.00269725
84 0.358505 0.00266315
85 0.357991 0.00261772
86 0.357421 0.0025725
87 0.356861 0.00252912
88 0.356393 0.00249153
89 0.356019 0.00246256
90 0.355639 0.00243422
91 0.355276 0.00240809
92 0.354952 0.0023869
93 0.354594 0.00236447
94 0.354217 0.00233993
95 0.353844 0.00231458
96 0.353505 0.00229262
97 0.353129 0.00227215
98 0.352747 0.00225653
99 0.352252 0.00223738
100 0.35171 0.00221555
101 0.351187 0.00219459
102 0.350564 0.00216689
103 0.349903 0.00213717
104 0.349281 0.00210989
105 0.348642 0.00208117
106 0.348067 0.0020545
107 0.34753 0.0020282
108 0.347107 0.00200847
109 0.346734 0.00199078
110 0.346374 0.00197537
111 0.346053 0.00196535
112 0.345718 0.00195376
113 0.345372 0.00193904
114 0.344909 0.00192064
115 0.344433 0.00190295
116 0.343999 0.0018851
117 0.343635 0.00187334
118 0.343255 0.00186276
119 0.342811 0.00184667
120 0.34242 0.00183641
121 0.342139 0.00183012
122 0.341883 0.00182191
123 0.341653 0.00181506
124 0.341439 0.00181215
125 0.341253 0.00180843
126 0.34107 0.00180237
127 0.340865 0.00179863
128 0.340603 0.00179609
129 0.340252 0.00179045
130 0.339781 0.00178257
131 0.339157 0.00177133
132 0.338434 0.00176086
133 0.337483 0.00174868
134 0.336497 0.00173081
135 0.335093 0.00170585
136 0.333723 0.00167947
137 0.332335 0.00165316
138 0.331233 0.00163337
139 0.330408 0.00161721
140 0.329774 0.00160387
141 0.329294 0.0015922
142 0.328962 0.00158423
143 0.328674 0.00157877
144 0.328467 0.00157588
145 0.328259 0.00157372
146 0.328055 0.0015713
147 0.327845 0.00156853
148 0.327603 0.00156497
149 0.327324 0.00155921
150 0.326985 0.00155394
151 0.326647 0.00155143
152 0.326323 0.00154878
153 0.325989 0.00154445
154 0.325644 0.00153892
155 0.32529 0.00153414
156 0.324907 0.00152929
157 0.324477 0.00152474
158 0.32387 0.00152009
159 0.323064 0.00151337
160 0.322278 0.00150401
161 0.321534 0.0014936
162 0.320713 0.00148205
163 0.319638 0.00146576
164 0.318418 0.00145233
165 0.317085 0.00143939
166 0.315665 0.00142333
167 0.314441 0.00140842
168 0.3136 0.00139599
169 0.31307 0.00138788
170 0.312699 0.00138233
171 0.312437 0.00137756
172 0.31223 0.00137383
173 0.312048 0.00137137
174 0.311893 0.00136911
175 0.311718 0.00136794
176 0.311504 0.00136621
177 0.311251 0.00136295
178 0.310943 0.00136113
179 0.310607 0.00135853
180 0.310258 0.00135678
181 0.309951 0.00135636
182 0.309702 0.00135545
183 0.309469 0.00135412
184 0.309235 0.00135421
185 0.309018 0.00135595
186 0.308756 0.00135653
187 0.308512 0.00135719
188 0.308295 0.0013579
189 0.308132 0.00135772
190 0.307982 0.00135725
191 0.307793 0.00135612
192 0.307573 0.0013552
193 0.307349 0.00135474
194 0.30711 0.00135421
195 0.306848 0.00135233
196 0.30658 0.00135093
197 0.306295 0.0013499
198 0.306013 0.00134909
199 0.305695 0.00134842
200 0.305335 0.00134571
201 0.304907 0.00134283
202 0.304448 0.00134026
203 0.303891 0.00133691
204 0.303294 0.00133387
205 0.302676 0.00133003
206 0.302128 0.00132714
207 0.301543 0.0013237
208 0.300955 0.00132043
209 0.300384 0.00131912
210 0.299854 0.00131831
211 0.2994 0.00131746
212 0.298981 0.00131615
213 0.298544 0.00131461
214 0.298111 0.00131302
215 0.297748 0.00131163
216 0.297481 0.00131184
217 0.297253 0.00131228
218 0.297082 0.00131196
219 0.29694 0.00131124
220 0.296789 0.00131033
221 0.29658 0.0013093
222 0.296299 0.00130795
223 0.295983 0.0013063
224 0.295637 0.0013053
225 0.295255 0.00130458
226 0.294797 0.00130327
227 0.294194 0.00130212
228 0.293409 0.00130079
229 0.292368 0.00129849
230 0.291054 0.00129655
231 0.289596 0.00129419
232 0.288112 0.00129115
233 0.286271 0.00128865
234 0.284235 0.00128521
235 0.28219 0.00128214
236 0.280075 0.00127825
237 0.277967 0.00127102
238 0.276039 0.00126681
239 0.273983 0.0012635
240 0.272047 0.00125954
241 0.270337 0.00125787
242 0.268661 0.00125714
243 0.267161 0.00125558
244 0.265551 0.00125311
245 0.263636 0.00125216
246 0.26172 0.00125059
247 0.259688 0.00124805
248 0.25756 0.00124444
249 0.254973 0.00123982
250 0.251453 0.00123295
251 0.247556 0.00122378
252 0.243817 0.00121354
253 0.239921 0.00120204
254 0.235698 0.0011932
255 0.230797 0.00118268
256 0.22518 0.00117204
257 0.218821 0.00116338
258 0.210729 0.00114919
259 0.203419 0.00113329
260 0.196016 0.00111515
261 0.189559 0.00110054
262 0.182273 0.00108858
263 0.175339 0.00108032
264 0.167814 0.00106664
265 0.160122 0.00105021
266 0.152861 0.00103162
267 0.147169 0.00101995
268 0.140392 0.0010083
269 0.133179 0.000988783
270 0.125675 0.00096832
271 0.118854 0.000951251
272 0.112272 0.000937471
273 0.106463 0.000922185
274 0.100782 0.000906356
275 0.0950878 0.000891565
276 0.0897761 0.00087578
277 0.0859433 0.000862124
278 0.082924 0.00085134
279 0.080222 0.000841133
280 0.0773099 0.000830174
281 0.0743608 0.00082259
282 0.0716846 0.000818158
283 0.068619 0.000813603
284 0.0657084 0.000807447
285 0.0625476 0.000797494
286 0.0594367 0.000793093
287 0.0564857 0.000786991
288 0.0534707 0.000777847
289 0.0507096 0.000767521
290 0.0478247 0.000755865
291 0.044338 0.000747043
292 0.0411553 0.000738636
293 0.0383635 0.00073218
294 0.0359993 0.000721811
295 0.0339401 0.00071249
296 0.0320527 0.000706023
297 0.0303901 0.000698434
298 0.0289021 0.00069138
299 0.0276511 0.000683469
300 0.0266406 0.000674855
301 0.0256958 0.000668125
302 0.0249042 0.000665928
303 0.0242213 0.000663363
304 0.0236095 0.00065937
305 0.0230194 0.000656031
306 0.022474 0.000651276
307 0.0219046 0.000647512
308 0.0214808 0.000646077
309 0.0211736 0.000644551
310 0.0209172 0.000642334
311 0.0207182 0.000640972
312 0.0205476 0.000637115
313 0.0204218 0.000633152
314 0.0203319 0.000632008
315 0.0202619 0.000630885
316 0.0202019 0.00063007
317 0.0201516 0.00063004
318 0.0200999 0.000629785
319 0.020049 0.000629277
320 0.0199975 0.000628883
321 0.0199466 0.000627217
322 0.0198982 0.000625746
323 0.0198589 0.000625871
324 0.0198324 0.000626069
325 0.01981 0.000626082
326 0.0197904 0.000625894
327 0.0197727 0.000625663
328 0.0197557 0.000625552
329 0.0197388 0.000625635
330 0.0197254 0.000625247
331 0.0197148 0.000625428
332 0.0197048 0.000626142
333 0.0196947 0.000626658
334 0.0196855 0.000626518
335 0.0196761 0.000626104
336 0.019667 0.000625726
337 0.0196585 0.000625398
338 0.0196513 0.000625333
339 0.0196451 0.000625352
340 0.0196394 0.000625452
341 0.0196342 0.000625511
342 0.0196291 0.000625603
343 0.0196229 0.000625693
344 0.0196159 0.000625556
345 0.0196081 0.000625104
346 0.0196015 0.000624821
347 0.0195947 0.000624465
348 0.0195872 0.000624204
349 0.0195801 0.000624035
350 0.0195737 0.000623837
351 0.0195673 0.000623819
352 0.0195595 0.000623812
353 0.0195517 0.000623609
354 0.0195429 0.000623489
355 0.0195347 0.000623507
356 0.0195256 0.000623601
357 0.0195179 0.000623643
358 0.0195103 0.00062348
359 0.0195037 0.00062329
360 0.0194972 0.000623154
361 0.0194911 0.000623025
362 0.0194851 0.000622977
363 0.0194787 0.000622986
364 0.0194717 0.000622817
365 0.0194638 0.000622667
366 0.0194548 0.000622532
367 0.0194459 0.00062242
368 0.0194387 0.000622384
369 0.0194327 0.000622272
370 0.0194265 0.000622278
371 0.0194203 0.000622468
372 0.0194147 0.000622523
373 0.0194097 0.000622537
374 0.0194044 0.000622558
375 0.0193993 0.000622481
376 0.0193948 0.000622349
377 0.0193906 0.000622245
378 0.0193862 0.00062218
379 0.0193821 0.00062216
380 0.019378 0.000622184
381 0.0193727 0.000622143
382 0.0193669 0.000622159
383 0.0193607 0.000622148
384 0.0193548 0.000622053
385 0.0193484 0.000621911
386 0.0193424 0.00062176
387 0.0193369 0.000621629
388 0.0193318 0.000621564
389 0.0193268 0.000621572
390 0.0193221 0.000621477
391 0.0193182 0.000621443
392 0.0193143 0.000621479
393 0.0193105 0.000621502
394 0.0193064 0.000621457
395 0.0193027 0.000621284
396 0.0192995 0.000621141
397 0.0192969 0.000621037
398 0.0192949 0.000620957
399 0.0192933 0.000620888
400 0.0192918 0.000620827
401 0.0192907 0.000620817
402 0.0192896 0.000620854
403 0.0192888 0.000620863
404 0.0192879 0.000620831
405 0.0192871 0.000620816
406 0.0192863 0.000620823
407 0.0192856 0.000620834
408 0.0192849 0.000620839
409 0.0192842 0.00062084
410 0.0192836 0.000620818
411 0.0192829 0.000620799
412 0.0192822 0.000620802
413 0.0192815 0.000620831
414 0.0192808 0.00062089
415 0.0192801 0.000620925
416 0.0192795 0.000620932
417 0.0192788 0.000620921
418 0.0192782 0.000620893
419 0.0192775 0.000620849
420 0.019277 0.000620824
421 0.0192766 0.000620812
422 0.0192763 0.00062079
423 0.019276 0.000620778
424 0.0192758 0.00062078
425 0.0192756 0.00062078
426 0.0192755 0.000620773
427 0.0192754 0.000620774
428 0.0192753 0.000620773
429 0.0192752 0.000620774
430 0.0192751 0.00062077
431 0.019275 0.000620765
432 0.0192749 0.00062077
433 0.0192748 0.000620776
434 0.0192747 0.000620777
435 0.0192747 0.000620772
436 0.0192746 0.000620766
437 0.0192746 0.000620761
438 0.0192745 0.000620755
439 0.0192745 0.000620754
440 0.0192744 0.000620755
441 0.0192744 0.000620752
442 0.0192743 0.000620751
443 0.0192743 0.000620752
444 0.0192743 0.000620748
445 0.0192742 0.000620746
446 0.0192742 0.000620745
447 0.0192742 0.000620744
448 0.0192741 0.000620747
449 0.0192741 0.00062075
450 0.0192741 0.000620752
451 0.0192741 0.000620752
452 0.0192741 0.000620753
453 0.019274 0.000620753
454 0.019274 0.000620753
455 0.019274 0.000620753
456 0.019274 0.000620752
457 0.019274 0.000620752
458 0.019274 0.000620752
459 0.0192739 0.00062075
460 0.0192739 0.00062075
461 0.0192739 0.00062075
462 0.0192739 0.000620751
463 0.0192739 0.000620751
464 0.0192739 0.000620751
465 0.0192738 0.000620751
466 0.0192738 0.000620752
467 0.0192738 0.000620753
468 0.0192738 0.000620753
469 0.0192738 0.000620752
470 0.0192737 0.000620753
471 0.0192737 0.000620752
472 0.0192737 0.00062075
473 0.0192736 0.000620749
474 0.0192736 0.000620749
475 0.0192736 0.000620749
476 0.0192735 0.000620749
477 0.0192735 0.000620748
478 0.0192735 0.000620748
479 0.0192734 0.000620749
480 0.0192734 0.000620748
481 0.0192734 0.000620747
482 0.0192734 0.000620747
483 0.0192733 0.000620748
484 0.0192733 0.000620749
485 0.0192733 0.000620749
486 0.0192733 0.000620751
487 0.0192733 0.000620751
488 0.0192732 0.000620751
489 0.0192732 0.000620752
490 0.0192732 0.000620753
491 0.0192732 0.000620753
492 0.0192732 0.000620753
493 0.0192731 0.000620754
494 0.0192731 0.000620754
495 0.0192731 0.000620753
496 0.019273 0.000620752
497 0.019273 0.000620752
498 0.0192729 0.000620753
499 0.0192729 0.000620753


==> figures/data/waveguide/F003.00_P060.00_N0008_O02_C00.120/freq.txt <==
0.0140427 0.109176


==> figures/data/waveguide/F003.00_P060.00_N0008_O02_C00.120/full_wave.txt <==
N err mis
0 0.98937 0.122542
1 0.97814 0.101873
2 0.967265 0.100123
3 0.955995 0.0993095
4 0.945421 0.0988124
5 0.935386 0.0984544
6 0.925322 0.0981525
7 0.915042 0.0978935
8 0.904482 0.0976683
9 0.893756 0.0974635
10 0.883094 0.0972774
11 0.87247 0.0971063
12 0.861722 0.0969456
13 0.850784 0.0967937
14 0.839623 0.096649
15 0.828291 0.0965124
16 0.816902 0.0963815
17 0.805439 0.0962559
18 0.79381 0.0961348
19 0.781971 0.0960167
20 0.769899 0.0959008
21 0.757621 0.0957882
22 0.745206 0.0956782
23 0.732639 0.0955701
24 0.719854 0.0954309
25 0.706874 0.0950443
26 0.693615 0.0945009
27 0.68041 0.0931676
28 0.666104 0.090433
29 0.651489 0.0867266
30 0.637842 0.0825717
31 0.622383 0.0784039
32 0.611215 0.0749191
33 0.601908 0.0711391
34 0.588936 0.0679859
35 0.57228 0.0652004
36 0.554592 0.0623504
37 0.53851 0.0597112
38 0.525524 0.0575553
39 0.515578 0.0554251
40 0.508113 0.0535757
41 0.502711 0.0517925
42 0.498798 0.0502281
43 0.495589 0.0486746
44 0.492456 0.0473256
45 0.489236 0.0459667
46 0.486053 0.0447059
47 0.482931 0.0435888
48 0.479723 0.0425556
49 0.476316 0.0415491
50 0.472825 0.0406917
51 0.469493 0.0398697
52 0.4665 0.0390665
53 0.463982 0.0383036
54 0.462091 0.0376187
55 0.460841 0.0369231
56 0.460001 0.0362565
57 0.459296 0.0356507
58 0.458457 0.0350774
59 0.457414 0.034597
60 0.455876 0.0340044
61 0.454026 0.0335907
62 0.452012 0.0328646
63 0.449846 0.0326002
64 0.44798 0.031997
65 0.446606 0.0314951
66 0.445483 0.0311846
67 0.444487 0.0306189
68 0.443526 0.0301877
69 0.442503 0.0298538
70 0.441344 0.0294643
71 0.439985 0.0290299
72 0.438314 0.0285948
73 0.43638 0.0283047
74 0.434464 0.0280841
75 0.43274 0.0277178
76 0.431147 0.027207
77 0.429575 0.0267459
78 0.427996 0.0265854
79 0.426448 0.0265212
80 0.425022 0.026266
81 0.423852 0.025776
82 0.423026 0.0252678
83 0.422496 0.0249314
84 0.422123 0.0248253
85 0.421783 0.0247802
86 0.421413 0.02461
87 0.420984 0.0242509
88 0.420502 0.0238271
89 0.420008 0.0234741
90 0.419535 0.0232352
91 0.419111 0.0230699
92 0.41871 0.0229566
93 0.41828 0.0228
94 0.41776 0.0225997
95 0.417122 0.0223519
96 0.416418 0.0221171
97 0.415728 0.021834
98 0.415099 0.0215988
99 0.414541 0.0214399
100 0.414052 0.0212817
101 0.413601 0.0211008
102 0.413154 0.0209205
103 0.412709 0.020755
104 0.412286 0.0205685
105 0.411934 0.0203947
106 0.411676 0.02022
107 0.411473 0.0200637
108 0.411279 0.0199244
109 0.411043 0.0197919
110 0.410733 0.0196078
111 0.410354 0.0193975
112 0.409939 0.0192156
113 0.409529 0.0190525
114 0.409169 0.0188857
115 0.40888 0.0187218
116 0.408651 0.0185939
117 0.408463 0.0184976
118 0.40831 0.0183956
119 0.408187 0.0183032
120 0.408083 0.0182242
121 0.407971 0.0181497
122 0.407829 0.018074
123 0.407656 0.0179692
124 0.407471 0.0178209
125 0.407291 0.017613
126 0.407126 0.017387
127 0.406973 0.0171789
128 0.406823 0.0170025
129 0.406666 0.0168675
130 0.406494 0.0167642
131 0.406295 0.0166629
132 0.406064 0.0165419
133 0.405811 0.0164189
134 0.40556 0.0163112
135 0.405331 0.0162324
136 0.405128 0.0161822
137 0.40494 0.0161538
138 0.404758 0.0161247
139 0.404582 0.0160975
140 0.404412 0.0160717
141 0.404244 0.0160515
142 0.404063 0.0160184
143 0.403838 0.0159456
144 0.403548 0.0158277
145 0.403194 0.0156776
146 0.402801 0.0154977
147 0.402404 0.0152986
148 0.402028 0.0151012
149 0.401677 0.0149451
150 0.401337 0.0148337
151 0.400993 0.0147274
152 0.400639 0.0146304
153 0.400283 0.0145339
154 0.399949 0.0144424
155 0.399658 0.0143496
156 0.399412 0.0142612
157 0.399199 0.0141852
158 0.399003 0.014117
159 0.398809 0.01406
160 0.398606 0.0140171
161 0.398397 0.013982
162 0.39819 0.0139465
163 0.397989 0.0139121
164 0.397793 0.0138781
165 0.397604 0.0138494
166 0.397414 0.0138243
167 0.397212 0.0137983
168 0.396985 0.0137624
169 0.396724 0.0137079
170 0.396429 0.013643
171 0.396111 0.0135722
172 0.395784 0.0135008
173 0.395456 0.0134262
174 0.395133 0.0133526
175 0.394821 0.0132735
176 0.394528 0.0131957
177 0.394258 0.0131271
178 0.394011 0.0130551
179 0.393788 0.0129753
180 0.393582 0.0128969
181 0.39339 0.0128244
182 0.393206 0.0127397
183 0.393023 0.0126392
184 0.392842 0.0125456
185 0.392669 0.012455
186 0.392514 0.0123524
187 0.392385 0.0122497
188 0.392283 0.0121672
189 0.392201 0.0121058
190 0.392131 0.0120595
191 0.392065 0.012028
192 0.392 0.0119996
193 0.391932 0.0119736
194 0.391863 0.0119485
195 0.391791 0.0119204
196 0.391712 0.0118915
197 0.391626 0.0118588
198 0.391534 0.0118294
199 0.391441 0.0117989
200 0.39135 0.0117632
201 0.391263 0.011731
202 0.391176 0.0116945
203 0.391087 0.0116504
204 0.390992 0.011609
205 0.39089 0.0115639
206 0.390781 0.0115168
207 0.390669 0.0114639
208 0.390557 0.0114096
209 0.390441 0.0113636
210 0.39032 0.0113197
211 0.390193 0.0112765
212 0.390056 0.011233
213 0.38991 0.0111885
214 0.389755 0.0111381
215 0.389594 0.0110747
216 0.389429 0.0110027
217 0.389263 0.0109303
218 0.389098 0.0108608
219 0.388934 0.0107959
220 0.388775 0.0107405
221 0.388622 0.0106959
222 0.388478 0.0106572
223 0.388345 0.0106255
224 0.388219 0.0106043
225 0.388099 0.0105907
226 0.387979 0.0105801
227 0.38786 0.0105712
228 0.38774 0.0105625
229 0.387622 0.0105538
230 0.387504 0.0105451
231 0.387385 0.0105337
232 0.387265 0.0105202
233 0.387142 0.0105042
234 0.387017 0.0104806
235 0.386889 0.0104495
236 0.386757 0.0104161
237 0.38662 0.0103792
238 0.386477 0.0103331
239 0.38633 0.0102843
240 0.386185 0.0102384
241 0.386045 0.0101851
242 0.385917 0.0101313
243 0.385801 0.010081
244 0.385692 0.0100255
245 0.385592 0.00996519
246 0.385498 0.00990881
247 0.385412 0.00985487
248 0.385336 0.00979036
249 0.385268 0.00972797
250 0.385206 0.00967666
251 0.385143 0.00962071
252 0.385079 0.00956275
253 0.385011 0.00951624
254 0.384943 0.00947382
255 0.384876 0.0094277
256 0.384809 0.00938431
257 0.384738 0.00934747
258 0.38466 0.00931245
259 0.384571 0.00927734
260 0.384471 0.00924688
261 0.384362 0.00922215
262 0.384244 0.00920049
263 0.384119 0.00918305
264 0.383991 0.00917001
265 0.383861 0.0091582
266 0.383731 0.00914824
267 0.383602 0.00913959
268 0.383476 0.00912995
269 0.383352 0.00912271
270 0.383228 0.00911546
271 0.383104 0.00910795
272 0.382979 0.00910238
273 0.38285 0.00909526
274 0.382717 0.0090877
275 0.382576 0.00907855
276 0.382425 0.00906661
277 0.38226 0.00905348
278 0.382082 0.00903936
279 0.381891 0.00902552
280 0.381689 0.00901287
281 0.381477 0.00900158
282 0.381256 0.00899067
283 0.381024 0.00897951
284 0.380783 0.00896775
285 0.380533 0.00895319
286 0.380271 0.00893459
287 0.379996 0.00891332
288 0.379705 0.00888826
289 0.379395 0.00885554
290 0.379064 0.00881722
291 0.378717 0.00877757
292 0.378356 0.00873351
293 0.377986 0.00868383
294 0.37761 0.00863398
295 0.377229 0.00858625
296 0.376842 0.00853764
297 0.37645 0.00848474
298 0.376058 0.00843279
299 0.37567 0.00838476
300 0.375292 0.00833376
301 0.37493 0.00828449
302 0.374585 0.00824212
303 0.374258 0.00820196
304 0.373949 0.00816488
305 0.373658 0.0081341
306 0.373385 0.00810861
307 0.373131 0.0080854
308 0.372892 0.00806521
309 0.372665 0.00804992
310 0.372443 0.00803583
311 0.372224 0.00802151
312 0.372006 0.00801
313 0.371789 0.00799931
314 0.371575 0.00798665
315 0.371364 0.00797517
316 0.371155 0.00796556
317 0.370948 0.00795468
318 0.370743 0.00794455
319 0.370542 0.00793671
320 0.370346 0.00792699
321 0.370152 0.00791703
322 0.369961 0.00790777
323 0.369769 0.00789346
324 0.369576 0.00787807
325 0.369384 0.00786302
326 0.369196 0.00784215
327 0.36901 0.00781984
328 0.368827 0.00779995
329 0.368644 0.00777858
330 0.368458 0.0077549
331 0.368269 0.00773304
332 0.36808 0.00771423
333 0.36789 0.00769382
334 0.367702 0.00767263
335 0.367513 0.00765573
336 0.367321 0.00763923
337 0.367125 0.00762003
338 0.366927 0.00760309
339 0.366729 0.00758696
340 0.366534 0.00756808
341 0.366344 0.00754973
342 0.366161 0.0075313
343 0.365985 0.00751178
344 0.365818 0.00749268
345 0.365661 0.00747287
346 0.365514 0.0074538
347 0.365378 0.00743563
348 0.365251 0.00741744
349 0.365131 0.00740104
350 0.365018 0.00738554
351 0.364909 0.00737073
352 0.364802 0.0073574
353 0.364695 0.007344
354 0.364589 0.00733112
355 0.364481 0.00731855
356 0.364371 0.00730493
357 0.364258 0.00729182
358 0.364139 0.00727842
359 0.364014 0.00726321
360 0.363881 0.00724732
361 0.363741 0.00723154
362 0.363594 0.00721426
363 0.363442 0.00719417
364 0.363283 0.00717499
365 0.363115 0.00715649
366 0.362936 0.00713434
367 0.362747 0.00711237
368 0.362549 0.00709327
369 0.362343 0.00707248
370 0.362131 0.00705081
371 0.361912 0.00703288
372 0.361686 0.00701647
373 0.361452 0.00699941
374 0.361212 0.00698574
375 0.360969 0.00697508
376 0.360724 0.00696418
377 0.360478 0.00695524
378 0.36023 0.00694847
379 0.359976 0.00694104
380 0.359716 0.00693378
381 0.359449 0.00692743
382 0.359174 0.00692011
383 0.358891 0.00691214
384 0.358597 0.00690401
385 0.358291 0.00689433
386 0.357974 0.00688356
387 0.357645 0.0068716
388 0.357307 0.00685729
389 0.356961 0.00684187
390 0.356605 0.00682519
391 0.356243 0.00680553
392 0.355874 0.00678525
393 0.355502 0.00676517
394 0.355131 0.00674219
395 0.354762 0.00671873
396 0.354397 0.0066976
397 0.354033 0.00667499
398 0.353673 0.00665117
399 0.353319 0.00663063
400 0.352973 0.00661057
401 0.352637 0.00658873
402 0.352312 0.00657
403 0.351997 0.00655372
404 0.35169 0.00653628
405 0.351392 0.00652136
406 0.351102 0.00650982
407 0.350821 0.0064977
408 0.350549 0.00648692
409 0.350282 0.00647879
410 0.350017 0.00646949
411 0.349754 0.00645994
412 0.349493 0.00645208
413 0.349235 0.00644225
414 0.34898 0.00643079
415 0.348728 0.00642104
416 0.348477 0.0064097
417 0.348225 0.00639567
418 0.347973 0.0063836
419 0.347722 0.00637162
420 0.347473 0.00635644
421 0.347225 0.00634247
422 0.346974 0.00633038
423 0.346717 0.00631554
424 0.346454 0.00630037
425 0.346183 0.00628781
426 0.345905 0.00627361
427 0.34562 0.00625764
428 0.345327 0.00624366
429 0.345022 0.00622895
430 0.344704 0.00621143
431 0.344374 0.00619472
432 0.344033 0.00617819
433 0.343683 0.00615895
434 0.343327 0.00613969
435 0.342963 0.006122
436 0.342593 0.00610326
437 0.342217 0.00608368
438 0.341837 0.0060663
439 0.341455 0.00604994
440 0.341075 0.0060319
441 0.340697 0.00601535
442 0.34032 0.00600093
443 0.339944 0.00598483
444 0.339568 0.00596933
445 0.339195 0.00595559
446 0.338826 0.00594128
447 0.338464 0.00592746
448 0.338107 0.00591416
449 0.337756 0.00590193
450 0.33741 0.00589065
451 0.33707 0.00587877
452 0.336735 0.00586904
453 0.336406 0.00586069
454 0.336084 0.00585149
455 0.335766 0.00584428
456 0.335453 0.00583819
457 0.335141 0.00583163
458 0.334829 0.00582618
459 0.334516 0.00582065
460 0.334202 0.00581488
461 0.333886 0.00580957
462 0.333568 0.00580309
463 0.333247 0.00579643
464 0.332924 0.00579012
465 0.332598 0.00578241
466 0.332269 0.00577461
467 0.331939 0.00576698
468 0.331607 0.00575822
469 0.331276 0.00574953
470 0.330947 0.00574068
471 0.330618 0.00573094
472 0.330293 0.00572156
473 0.32997 0.00571196
474 0.329651 0.0057018
475 0.329338 0.00569234
476 0.329031 0.0056829
477 0.32873 0.00567346
478 0.328436 0.00566506
479 0.32815 0.00565694
480 0.327871 0.00564928
481 0.327599 0.00564278
482 0.327333 0.00563649
483 0.327073 0.0056306
484 0.326819 0.00562549
485 0.32657 0.00562014
486 0.326325 0.00561485
487 0.326085 0.0056098
488 0.32585 0.00560412
489 0.325619 0.00559821
490 0.325393 0.00559219
491 0.325171 0.00558534
492 0.324954 0.00557812
493 0.324743 0.00557062
494 0.324537 0.00556225
495 0.324337 0.0055536
496 0.324143 0.00554473
497 0.323956 0.00553527
498 0.323775 0.0055259
499 0.323601 0.00551663
500 0.323434 0.00550725
501 0.323272 0.00549838
502 0.323117 0.00548985
503 0.322968 0.0054815
504 0.322823 0.00547372
505 0.322684 0.00546618
506 0.322549 0.00545874
507 0.322418 0.00545158
508 0.322291 0.00544443
509 0.322168 0.00543713
510 0.322047 0.00542986
511 0.321929 0.00542242
512 0.321814 0.00541469
513 0.321701 0.00540688
514 0.321589 0.00539891
515 0.321479 0.00539063
516 0.321369 0.00538243
517 0.321259 0.00537419
518 0.32115 0.00536579
519 0.32104 0.00535773
520 0.320928 0.00534972
521 0.320816 0.00534174
522 0.320701 0.00533426
523 0.320585 0.00532677
524 0.320466 0.00531944
525 0.320344 0.00531252
526 0.320219 0.00530547
527 0.320092 0.00529863
528 0.319962 0.00529194
529 0.319829 0.00528513
530 0.319694 0.00527858
531 0.319554 0.00527186
532 0.319412 0.00526512
533 0.319267 0.00525875
534 0.319121 0.00525193
535 0.318973 0.00524504
536 0.318824 0.00523868
537 0.318674 0.00523171
538 0.318521 0.00522417
539 0.318369 0.00521723
540 0.318217 0.00520989
541 0.318066 0.00520111
542 0.317919 0.00519262
543 0.317772 0.00518452
544 0.317626 0.00517447
545 0.31748 0.00516377
546 0.317336 0.00515443
547 0.317195 0.00514374
548 0.317058 0.00513121
549 0.316924 0.0051204
550 0.316792 0.00510984
551 0.31666 0.00509682
552 0.316528 0.00508486
553 0.316396 0.00507479
554 0.316267 0.00506256
555 0.316141 0.0050502
556 0.316015 0.0050405
557 0.315888 0.0050295
558 0.315759 0.00501732
559 0.315628 0.0050077
560 0.315497 0.00499776
561 0.315367 0.00498604
562 0.315238 0.00497629
563 0.315107 0.00496713
564 0.314975 0.00495611
565 0.314841 0.00494622
566 0.314706 0.00493767
567 0.314572 0.00492753
568 0.314441 0.00491765
569 0.31431 0.00490958
570 0.314178 0.00490036
571 0.314044 0.00489062
572 0.313911 0.00488293
573 0.313779 0.00487458
574 0.313649 0.00486515
575 0.31352 0.00485777
576 0.31339 0.00485021
577 0.313258 0.00484122
578 0.313126 0.00483413
579 0.312995 0.00482724
580 0.312864 0.00481876
581 0.312734 0.00481193
582 0.312605 0.00480557
583 0.312473 0.00479762
584 0.312341 0.00479103
585 0.312209 0.00478506
586 0.312078 0.00477764
587 0.311948 0.00477128
588 0.311819 0.0047656
589 0.311688 0.00475874
590 0.311557 0.00475261
591 0.311425 0.00474716
592 0.311295 0.00474088
593 0.311165 0.004735
594 0.311036 0.0047298
595 0.310906 0.00472415
596 0.310775 0.00471855
597 0.310644 0.00471367
598 0.310513 0.00470864
599 0.310383 0.00470338
600 0.310254 0.00469889
601 0.310125 0.00469446
602 0.309994 0.00468956
603 0.309863 0.00468549
604 0.309733 0.00468154
605 0.309603 0.004677
606 0.309474 0.00467327
607 0.309345 0.00466966
608 0.309215 0.00466535
609 0.309084 0.00466179
610 0.308954 0.00465834
611 0.308825 0.00465411
612 0.308696 0.00465057
613 0.308567 0.00464721
614 0.308437 0.00464306
615 0.308307 0.00463951
616 0.308177 0.00463636
617 0.308047 0.00463252
618 0.307919 0.00462917
619 0.307791 0.00462641
620 0.307662 0.00462321
621 0.307532 0.00462036
622 0.307402 0.00461813
623 0.307273 0.00461568
624 0.307145 0.00461347
625 0.307018 0.00461173
626 0.30689 0.0046098
627 0.306763 0.00460806
628 0.306636 0.00460651
629 0.306509 0.00460468
630 0.306384 0.00460298
631 0.30626 0.00460116
632 0.306136 0.00459888
633 0.306013 0.00459666
634 0.305892 0.00459404
635 0.305772 0.00459075
636 0.305654 0.00458744
637 0.305537 0.00458355
638 0.305421 0.00457875
639 0.305306 0.00457385
640 0.305192 0.00456839
641 0.30508 0.00456184
642 0.30497 0.00455503
643 0.30486 0.00454793
644 0.30475 0.00453975
645 0.304638 0.00453104
646 0.304525 0.00452251
647 0.304412 0.00451313
648 0.304297 0.00450295
649 0.304181 0.00449337
650 0.304061 0.0044834
651 0.303937 0.00447245
652 0.303808 0.00446233
653 0.303675 0.00445233
654 0.303538 0.00444137
655 0.303397 0.0044312
656 0.303251 0.00442155
657 0.303099 0.00441115
658 0.30294 0.00440131
659 0.302776 0.00439216
660 0.302606 0.00438261
661 0.302432 0.00437334
662 0.302252 0.0043647
663 0.302066 0.00435607
664 0.301874 0.00434753
665 0.301676 0.00433945
666 0.301472 0.0043317
667 0.301263 0.00432399
668 0.301049 0.00431653
669 0.300831 0.00430956
670 0.300607 0.00430267
671 0.300377 0.00429585
672 0.300143 0.00428951
673 0.299904 0.00428331
674 0.299662 0.0042771
675 0.299416 0.00427128
676 0.299165 0.00426559
677 0.298911 0.00425993
678 0.298653 0.00425453
679 0.298391 0.00424919
680 0.298127 0.00424398
681 0.297859 0.00423891
682 0.297589 0.00423381
683 0.297317 0.0042289
684 0.297042 0.00422407
685 0.296765 0.00421911
686 0.296485 0.00421435
687 0.296204 0.00420967
688 0.295921 0.00420475
689 0.295638 0.00419996
690 0.295353 0.00419532
691 0.295066 0.0041904
692 0.294778 0.00418542
693 0.294489 0.00418071
694 0.2942 0.00417579
695 0.29391 0.00417057
696 0.293621 0.00416572
697 0.293331 0.00416084
698 0.29304 0.00415548
699 0.292749 0.00415045
700 0.292457 0.00414566
701 0.292167 0.00414032
702 0.291878 0.00413518
703 0.291589 0.00413051
704 0.291299 0.00412535
705 0.29101 0.0041202
706 0.290721 0.00411565
707 0.290434 0.00411072
708 0.290148 0.00410562
709 0.289863 0.00410118
710 0.289579 0.00409646
711 0.289296 0.00409145
712 0.289013 0.00408708
713 0.288732 0.00408252
714 0.288454 0.00407755
715 0.288177 0.00407321
716 0.287902 0.00406874
717 0.287627 0.00406372
718 0.287353 0.00405924
719 0.28708 0.00405473
720 0.28681 0.00404946
721 0.286542 0.0040446
722 0.286275 0.00403984
723 0.286007 0.00403411
724 0.28574 0.00402855
725 0.285474 0.00402334
726 0.28521 0.00401704
727 0.284948 0.00401064
728 0.284687 0.00400491
729 0.284427 0.00399819
730 0.284168 0.00399108
731 0.28391 0.00398495
732 0.283655 0.00397816
733 0.283403 0.00397072
734 0.283155 0.00396445
735 0.28291 0.00395802
736 0.282666 0.00395078
737 0.282426 0.00394467
738 0.282189 0.00393894
739 0.281956 0.00393235
740 0.281728 0.0039267
741 0.281504 0.00392183
742 0.281281 0.00391619
743 0.281062 0.0039112
744 0.280845 0.00390719
745 0.280631 0.00390257
746 0.280421 0.00389832
747 0.280213 0.00389503
748 0.280007 0.00389131
749 0.279801 0.00388776
750 0.279596 0.00388498
751 0.279392 0.00388191
752 0.27919 0.0038789
753 0.278988 0.00387638
754 0.278787 0.00387365
755 0.278584 0.00387092
756 0.278381 0.00386842
757 0.278177 0.00386569
758 0.277974 0.00386296
759 0.27777 0.00386025
760 0.277566 0.00385729
761 0.277361 0.00385432
762 0.277155 0.00385121
763 0.276949 0.00384785
764 0.276744 0.00384448
765 0.27654 0.00384089
766 0.276335 0.00383707
767 0.276131 0.00383326
768 0.275927 0.00382915
769 0.275725 0.00382491
770 0.275525 0.00382067
771 0.275327 0.00381611
772 0.275131 0.00381154
773 0.274937 0.00380693
774 0.274745 0.00380201
775 0.274556 0.00379724
776 0.274371 0.00379233
777 0.274189 0.00378715
778 0.274011 0.00378229
779 0.273837 0.00377716
780 0.273665 0.0037718
781 0.273498 0.00376695
782 0.273335 0.00376164
783 0.273177 0.00375616
784 0.273024 0.00375135
785 0.272873 0.00374592
786 0.272727 0.00374035
787 0.272585 0.00373559
788 0.272447 0.00373015
789 0.272314 0.00372456
790 0.272185 0.00371987
791 0.27206 0.00371459
792 0.271938 0.0037091
793 0.271818 0.00370449
794 0.271703 0.00369953
795 0.271591 0.00369429
796 0.271483 0.00368979
797 0.271378 0.00368527
798 0.271274 0.00368044
799 0.271172 0.00367607
800 0.271071 0.00367199
801 0.270973 0.00366768
802 0.270878 0.00366349
803 0.270784 0.00365981
804 0.27069 0.00365602
805 0.270597 0.00365207
806 0.270504 0.0036487
807 0.270412 0.00364538
808 0.270321 0.00364169
809 0.270232 0.00363853
810 0.270142 0.00363558
811 0.270051 0.00363214
812 0.26996 0.00362909
813 0.269869 0.00362639
814 0.269777 0.00362315
815 0.269686 0.00362014
816 0.269594 0.00361755
817 0.269501 0.00361445
818 0.269406 0.00361139
819 0.269309 0.0036088
820 0.269212 0.00360575
821 0.269114 0.00360258
822 0.269015 0.00359989
823 0.268914 0.00359682
824 0.26881 0.0035935
825 0.268705 0.00359065
826 0.268598 0.00358752
827 0.268491 0.00358402
828 0.268382 0.00358096
829 0.268272 0.00357777
830 0.26816 0.00357412
831 0.268047 0.00357086
832 0.267932 0.00356764
833 0.267818 0.00356393
834 0.267703 0.00356052
835 0.267588 0.00355733
836 0.267471 0.00355369
837 0.267354 0.00355022
838 0.267237 0.00354714
839 0.26712 0.00354371
840 0.267004 0.00354031
841 0.266889 0.00353737
842 0.266774 0.00353427
843 0.266658 0.00353105
844 0.266542 0.00352828
845 0.266427 0.00352551
846 0.266313 0.00352256
847 0.266201 0.00351995
848 0.266088 0.00351748
849 0.265976 0.00351481
850 0.265863 0.00351234
851 0.265751 0.00351006
852 0.265639 0.00350762
853 0.265529 0.00350523
854 0.265419 0.00350302
855 0.26531 0.0035007
856 0.2652 0.00349832
857 0.265091 0.00349605
858 0.264982 0.00349371
859 0.264874 0.00349126
860 0.264767 0.00348883
861 0.26466 0.00348637
862 0.264554 0.00348378
863 0.264449 0.00348117
864 0.264345 0.00347852
865 0.264241 0.00347578
866 0.26414 0.00347299
867 0.264039 0.00347017
868 0.26394 0.00346729
869 0.263843 0.00346435
870 0.263747 0.00346139
871 0.263653 0.00345838
872 0.263561 0.00345534
873 0.263471 0.00345227
874 0.263383 0.00344915
875 0.263298 0.00344601
876 0.263215 0.00344287
877 0.263134 0.00343965
878 0.263055 0.00343644
879 0.262979 0.00343326
880 0.262906 0.00343001
881 0.262835 0.00342675
882 0.262768 0.00342358
883 0.262702 0.00342037
884 0.262639 0.00341716
885 0.262579 0.00341407
886 0.262521 0.00341101
887 0.262466 0.00340795
888 0.262413 0.00340503
889 0.262363 0.00340222
890 0.262315 0.00339943
891 0.262269 0.00339675
892 0.262225 0.00339427
893 0.262183 0.00339182
894 0.262144 0.00338944
895 0.262106 0.00338731
896 0.26207 0.00338523
897 0.262035 0.00338317
898 0.262001 0.00338138
899 0.261969 0.00337963
900 0.261938 0.00337786
901 0.261909 0.00337636
902 0.261881 0.00337487
903 0.261853 0.00337334
904 0.261826 0.00337204
905 0.261799 0.00337072
906 0.261774 0.00336935
907 0.26175 0.00336817
908 0.261726 0.00336693
909 0.261703 0.00336564
910 0.26168 0.0033645
911 0.261658 0.00336325
912 0.261637 0.00336196
913 0.261616 0.00336078
914 0.261596 0.00335948
915 0.261575 0.00335811
916 0.261555 0.00335685
917 0.261536 0.00335544
918 0.261517 0.00335394
919 0.261499 0.00335254
920 0.261482 0.003351
921 0.261464 0.00334932
922 0.261446 0.00334773
923 0.261429 0.00334604
924 0.261412 0.00334412
925 0.261396 0.0033423
926 0.261381 0.00334043
927 0.261365 0.00333824
928 0.261348 0.00333616
929 0.261333 0.00333407
930 0.261318 0.00333157
931 0.261304 0.00332919
932 0.26129 0.00332684
933 0.261276 0.003324
934 0.261261 0.00332126
935 0.261247 0.00331861
936 0.261234 0.00331537
937 0.261221 0.00331223
938 0.261208 0.00330923
939 0.261195 0.00330555
940 0.261182 0.00330197
941 0.261168 0.00329859
942 0.261156 0.00329446
943 0.261144 0.00329041
944 0.261132 0.00328665
945 0.261119 0.0032821
946 0.261105 0.00327759
947 0.261091 0.00327348
948 0.261078 0.00326857
949 0.261065 0.00326362
950 0.261052 0.0032592
951 0.261038 0.00325402
952 0.261023 0.00324868
953 0.261007 0.00324398
954 0.260991 0.00323861
955 0.260976 0.00323293
956 0.260961 0.00322797
957 0.260945 0.00322247
958 0.260927 0.00321647
959 0.260908 0.00321124
960 0.260889 0.00320567
961 0.26087 0.0031994
962 0.260852 0.00319388
963 0.260832 0.00318827
964 0.260812 0.00318179
965 0.260789 0.00317596
966 0.260766 0.00317036
967 0.260744 0.00316374
968 0.260722 0.00315762
969 0.2607 0.00315206
970 0.260676 0.00314544
971 0.26065 0.00313906
972 0.260624 0.00313357
973 0.260599 0.00312706
974 0.260574 0.00312051
975 0.260548 0.00311511
976 0.260522 0.00310883
977 0.260493 0.00310223
978 0.260464 0.00309692
979 0.260435 0.00309099
980 0.260407 0.00308447
981 0.260379 0.00307927
982 0.26035 0.00307373
983 0.260319 0.00306745
984 0.260287 0.00306238
985 0.260256 0.00305727
986 0.260224 0.00305135
987 0.260193 0.00304646
988 0.260162 0.00304177
989 0.260129 0.00303633
990 0.260095 0.00303166
991 0.26006 0.00302739
992 0.260026 0.00302247
993 0.259993 0.00301811
994 0.259959 0.00301422
995 0.259924 0.00300985
996 0.259889 0.00300584
997 0.259853 0.00300231
998 0.259817 0.00299846
999 0.259783 0.00299484


==> figures/data/waveguide/F003.00_P085.00_N0008_O02_C00.120/cmcg.txt <==
N err mis
0 0.973735 0.0926896
1 0.966676 0.0658859
2 0.960965 0.0546595
3 0.954648 0.047379
4 0.948106 0.041707
5 0.94229 0.0377926
6 0.936529 0.0348457
7 0.930388 0.0322984
8 0.924497 0.0302277
9 0.918871 0.0285593
10 0.913037 0.0270712
11 0.90724 0.025764
12 0.901733 0.02467
13 0.896182 0.0237018
14 0.890226 0.0227584
15 0.884562 0.0219506
16 0.879094 0.0212366
17 0.873641 0.0205944
18 0.867475 0.0199329
19 0.861245 0.0192949
20 0.85528 0.0187211
21 0.849311 0.0181736
22 0.844433 0.0177583
23 0.839082 0.0173417
24 0.833369 0.0169228
25 0.828424 0.0165838
26 0.823595 0.0162816
27 0.817331 0.0159144
28 0.809754 0.0154785
29 0.803647 0.0151305
30 0.79912 0.0148901
31 0.794314 0.0146568
32 0.787769 0.0143564
33 0.780593 0.0140288
34 0.772881 0.0136839
35 0.767218 0.0134344
36 0.762501 0.0132379
37 0.758186 0.0130695
38 0.754203 0.012926
39 0.749425 0.0127641
40 0.74371 0.012579
41 0.734915 0.012298
42 0.725129 0.011979
43 0.7141 0.0116069
44 0.701951 0.0111739
45 0.688842 0.0106672
46 0.675972 0.0101137
47 0.665343 0.00959911
48 0.658532 0.00923728
49 0.654521 0.00901656
50 0.650564 0.00879734
51 0.646325 0.00855994
52 0.642339 0.00833175
53 0.63804 0.00807859
54 0.633969 0.00783014
55 0.630083 0.00758379
56 0.626189 0.00732565
57 0.622475 0.0070665
58 0.618985 0.00680827
59 0.615281 0.00651319
60 0.611487 0.00617967
61 0.6089 0.00592875
62 0.607189 0.00575561
63 0.605646 0.00559774
64 0.604345 0.00546374
65 0.603375 0.00536622
66 0.602439 0.00527634
67 0.601267 0.00516921
68 0.600016 0.00505643
69 0.598602 0.00492858
70 0.59732 0.0048115
71 0.596232 0.00471195
72 0.595098 0.00460904
73 0.593979 0.004507
74 0.593172 0.00443427
75 0.592588 0.00438498
76 0.592008 0.00433968
77 0.591312 0.00428899
78 0.590539 0.00423559
79 0.589544 0.00416898
80 0.588352 0.00408941
81 0.587313 0.00401989
82 0.586549 0.00396979
83 0.585792 0.00392188
84 0.584914 0.00386784
85 0.583902 0.00380633
86 0.582661 0.00373022
87 0.581536 0.00366017
88 0.580574 0.00359978
89 0.579953 0.0035615
90 0.579395 0.00352874
91 0.578913 0.0035021
92 0.578547 0.00348348
93 0.578219 0.00346845
94 0.577779 0.00345026
95 0.577223 0.00342882
96 0.576568 0.00340472
97 0.57571 0.00337427
98 0.574453 0.00332997
99 0.572694 0.00326667
100 0.571092 0.00320734
101 0.569727 0.00315557
102 0.568149 0.00309412
103 0.566644 0.00303347
104 0.565543 0.00298801
105 0.564745 0.00295491
106 0.563964 0.00292284
107 0.563212 0.00289226
108 0.562485 0.00286303
109 0.561828 0.00283702
110 0.561307 0.0028169
111 0.560954 0.00280396
112 0.560709 0.00279574
113 0.560482 0.00278894
114 0.560159 0.00278017
115 0.55978 0.00277057
116 0.559397 0.00276149
117 0.558991 0.00275242
118 0.558569 0.00274352
119 0.558063 0.00273333
120 0.55769 0.00272624
121 0.557376 0.0027207
122 0.557046 0.00271535
123 0.556578 0.0027082
124 0.55596 0.00269914
125 0.555167 0.00268786
126 0.554006 0.00267157
127 0.552509 0.00265059
128 0.550895 0.00262788
129 0.54895 0.00260017
130 0.546519 0.00256484
131 0.543795 0.00252403
132 0.540858 0.00247836
133 0.537587 0.0024251
134 0.534627 0.00237437
135 0.532364 0.00233384
136 0.530654 0.00230221
137 0.529302 0.00227667
138 0.527874 0.00224924
139 0.526614 0.00222458
140 0.525586 0.00220421
141 0.524926 0.00219116
142 0.524561 0.00218414
143 0.52419 0.00217731
144 0.523817 0.00217071
145 0.523416 0.0021639
146 0.523069 0.00215823
147 0.52272 0.00215275
148 0.522391 0.00214782
149 0.522017 0.00214249
150 0.521606 0.00213683
151 0.521132 0.00213053
152 0.520546 0.00212291
153 0.519673 0.00211171
154 0.518579 0.00209771
155 0.517423 0.00208288
156 0.516327 0.00206878
157 0.515305 0.0020556
158 0.514381 0.00204371
159 0.513667 0.00203459
160 0.513006 0.00202624
161 0.512434 0.00201914
162 0.511911 0.00201277
163 0.511521 0.00200818
164 0.511143 0.00200388
165 0.510763 0.00199972
166 0.510361 0.00199547
167 0.509965 0.00199143
168 0.509522 0.00198704
169 0.509114 0.00198313
170 0.508691 0.00197921
171 0.508306 0.00197576
172 0.507988 0.00197304
173 0.507724 0.00197088
174 0.507437 0.00196866
175 0.507125 0.00196637
176 0.506769 0.00196386
177 0.50648 0.00196192
178 0.506177 0.00195998
179 0.505891 0.00195824
180 0.505556 0.00195629
181 0.505229 0.00195447
182 0.50494 0.00195294
183 0.504662 0.00195155
184 0.504341 0.00195001
185 0.504068 0.00194877
186 0.503828 0.00194774
187 0.503536 0.00194657
188 0.503213 0.00194532
189 0.502783 0.00194373
190 0.502402 0.00194237
191 0.501969 0.00194088
192 0.501591 0.00193962
193 0.501247 0.00193852
194 0.500938 0.00193758
195 0.500539 0.00193642
196 0.499979 0.00193484
197 0.499242 0.00193279
198 0.498535 0.00193088
199 0.497886 0.00192915
200 0.497131 0.00192719
201 0.496131 0.00192462
202 0.49486 0.0019214
203 0.493386 0.0019177
204 0.491925 0.00191406
205 0.490251 0.00190992
206 0.488927 0.00190666
207 0.487797 0.00190391
208 0.486775 0.00190146
209 0.485658 0.00189881
210 0.484574 0.00189626
211 0.483515 0.00189381
212 0.482331 0.0018911
213 0.481112 0.00188834
214 0.479764 0.00188532
215 0.478221 0.00188189
216 0.476706 0.00187854
217 0.475136 0.00187511
218 0.4735 0.00187155
219 0.471834 0.00186795
220 0.470212 0.00186447
221 0.46837 0.00186055
222 0.466492 0.00185656
223 0.464436 0.00185223
224 0.462201 0.00184754
225 0.459428 0.00184174
226 0.455874 0.00183431
227 0.451757 0.0018257
228 0.446353 0.00181436
229 0.439366 0.00179964
230 0.430023 0.00177979
231 0.416953 0.00175168
232 0.40243 0.00171992
233 0.3862 0.00168375
234 0.369927 0.00164669
235 0.353972 0.00160955
236 0.337418 0.0015701
237 0.318335 0.00152335
238 0.300877 0.00147928
239 0.287104 0.00144357
240 0.275692 0.00141331
241 0.266062 0.00138727
242 0.255504 0.00135817
243 0.245252 0.00132931
244 0.234057 0.00129707
245 0.222912 0.00126416
246 0.21436 0.00123831
247 0.207589 0.00121747
248 0.199919 0.00119345
249 0.190558 0.00116345
250 0.179527 0.00112706
251 0.167409 0.00108564
252 0.15759 0.00105082
253 0.148018 0.00101569
254 0.139714 0.000984149
255 0.13111 0.00095031
256 0.12242 0.000914774
257 0.114103 0.000879313
258 0.106875 0.000847174
259 0.100933 0.00081972
260 0.0945551 0.000789065
261 0.0876599 0.00075432
262 0.0798726 0.000712683
263 0.0723778 0.000669625
264 0.0657851 0.000628652
265 0.0598437 0.000588481
266 0.0548065 0.000551229
267 0.0508137 0.000518931
268 0.0476142 0.000490714
269 0.0451807 0.000467461
270 0.0429685 0.000444605
271 0.0405095 0.000416694
272 0.0381437 0.000386422
273 0.0363068 0.000359639
274 0.0347801 0.000334241
275 0.0335554 0.000310919
276 0.0327331 0.000293213
277 0.0321621 0.000279644
278 0.0317187 0.000268214
279 0.0313604 0.000258295
280 0.0310807 0.000250058
281 0.0308188 0.000241898
282 0.0306381 0.000235993
283 0.0305 0.000231333
284 0.0304001 0.000227893
285 0.0303055 0.000224582
286 0.0302124 0.000221269
287 0.0301269 0.000218176
288 0.0300363 0.000214831
289 0.0299441 0.000211357
290 0.0298629 0.000208226
291 0.0297804 0.000204974
292 0.0297008 0.000201756
293 0.0296198 0.000198389
294 0.0295384 0.000194902
295 0.0294483 0.000190884
296 0.0293554 0.000186539
297 0.0292576 0.000181693
298 0.0291626 0.000176681
299 0.0290621 0.000170981
300 0.0289642 0.000164937
301 0.0288811 0.000159361
302 0.0288149 0.000154569
303 0.0287594 0.000150278
304 0.0287029 0.00014561
305 0.028649 0.000140817
306 0.0285959 0.000135683
307 0.0285469 0.000130501
308 0.0285038 0.000125481
309 0.0284719 0.000121396
310 0.0284461 0.000117837
311 0.0284213 0.000114147
312 0.0283984 0.000110444
313 0.0283757 0.000106406
314 0.0283555 0.000102451
315 0.0283378 9.85961e-05
316 0.0283217 9.46715e-05
317 0.0283054 9.01151e-05
318 0.0282916 8.55713e-05
319 0.0282806 8.12375e-05
320 0.0282728 7.74955e-05
321 0.028267 7.41869e-05
322 0.0282623 7.0933e-05
323 0.0282585 6.77242e-05
324 0.028255 6.39526e-05
325 0.0282525 6.0358e-05
326 0.0282506 5.65962e-05
327 0.0282495 5.31882e-05
328 0.0282489 5.02599e-05
329 0.0282487 4.79711e-05
330 0.0282486 4.5787e-05
331 0.0282486 4.37492e-05
332 0.0282487 4.17535e-05
333 0.028249 3.9801e-05
334 0.0282494 3.79373e-05
335 0.0282499 3.62217e-05
336 0.0282506 3.46573e-05
337 0.0282514 3.29674e-05
338 0.0282523 3.14834e-05
339 0.0282533 2.99944e-05
340 0.0282545 2.85124e-05
341 0.0282557 2.70966e-05
342 0.0282571 2.56423e-05
343 0.0282585 2.42383e-05
344 0.02826 2.28225e-05
345 0.0282615 2.14676e-05
346 0.0282627 2.0357e-05
347 0.0282637 1.93853e-05
348 0.0282645 1.86077e-05
349 0.0282651 1.79125e-05
350 0.0282656 1.73143e-05
351 0.028266 1.68324e-05
352 0.0282663 1.64158e-05
353 0.0282665 1.6055e-05
354 0.0282667 1.5749e-05
355 0.0282669 1.54503e-05
356 0.0282672 1.50883e-05
357 0.0282675 1.46482e-05
358 0.0282679 1.41205e-05
359 0.0282685 1.34896e-05
360 0.0282691 1.27223e-05
361 0.0282698 1.19946e-05
362 0.0282704 1.13244e-05
363 0.0282709 1.07847e-05
364 0.0282713 1.03079e-05
365 0.0282716 9.8768e-06
366 0.028272 9.46984e-06
367 0.0282723 9.10513e-06
368 0.0282726 8.77663e-06
369 0.0282729 8.44766e-06
370 0.0282732 8.09705e-06
371 0.0282735 7.77837e-06
372 0.0282739 7.50483e-06
373 0.0282742 7.2739e-06
374 0.0282744 7.09849e-06
375 0.0282747 6.92748e-06
376 0.0282749 6.75143e-06
377 0.0282753 6.56508e-06
378 0.0282756 6.37605e-06
379 0.0282759 6.18676e-06
380 0.0282763 6.00556e-06
381 0.0282766 5.8274e-06
382 0.028277 5.62817e-06
383 0.0282774 5.39208e-06
384 0.0282779 5.15033e-06
385 0.0282784 4.92247e-06
386 0.0282788 4.69052e-06
387 0.0282792 4.46449e-06
388 0.0282796 4.2326e-06
389 0.02828 4.04204e-06
390 0.0282803 3.86974e-06
391 0.0282805 3.73431e-06
392 0.0282807 3.61976e-06
393 0.0282809 3.52162e-06
394 0.028281 3.42331e-06
395 0.0282812 3.33188e-06
396 0.0282814 3.22409e-06
397 0.0282816 3.11003e-06
398 0.0282818 2.99643e-06
399 0.028282 2.90648e-06
400 0.0282821 2.83054e-06
401 0.0282822 2.76204e-06
402 0.0282824 2.68192e-06
403 0.0282825 2.5954e-06
404 0.0282826 2.51962e-06
405 0.0282828 2.45364e-06
406 0.0282829 2.39812e-06
407 0.028283 2.3458e-06
408 0.0282831 2.29008e-06
409 0.0282832 2.24026e-06
410 0.0282833 2.19003e-06
411 0.0282834 2.13894e-06
412 0.0282835 2.09418e-06
413 0.0282836 2.05193e-06
414 0.0282837 2.00754e-06
415 0.0282839 1.95739e-06
416 0.028284 1.90027e-06
417 0.0282842 1.8339e-06
418 0.0282845 1.74883e-06
419 0.0282848 1.65489e-06
420 0.0282851 1.55706e-06
421 0.0282854 1.46115e-06
422 0.0282857 1.36204e-06
423 0.0282859 1.28142e-06
424 0.0282861 1.21162e-06
425 0.0282863 1.14721e-06
426 0.0282865 1.09229e-06
427 0.0282866 1.04899e-06
428 0.0282867 1.01424e-06
429 0.0282868 9.82384e-07
430 0.0282869 9.49446e-07
431 0.028287 9.21348e-07
432 0.0282871 8.96124e-07
433 0.0282872 8.72139e-07
434 0.0282873 8.50438e-07
435 0.0282874 8.2838e-07
436 0.0282875 8.06481e-07
437 0.0282876 7.88238e-07
438 0.0282876 7.71241e-07
439 0.0282877 7.56768e-07
440 0.0282878 7.43518e-07
441 0.0282878 7.32596e-07
442 0.0282879 7.22596e-07
443 0.028288 7.12249e-07
444 0.028288 6.99589e-07
445 0.0282881 6.87876e-07
446 0.0282882 6.77428e-07
447 0.0282883 6.68396e-07
448 0.0282883 6.59794e-07
449 0.0282884 6.49534e-07
450 0.0282885 6.39175e-07
451 0.0282886 6.27746e-07
452 0.0282887 6.16857e-07
453 0.0282888 6.05897e-07
454 0.0282889 5.94063e-07
455 0.028289 5.81979e-07
456 0.0282891 5.71495e-07
457 0.0282891 5.62241e-07
458 0.0282892 5.5435e-07
459 0.0282893 5.46987e-07
460 0.0282893 5.39468e-07
461 0.0282894 5.32782e-07
462 0.0282895 5.26944e-07
463 0.0282895 5.21264e-07
464 0.0282896 5.15955e-07
465 0.0282896 5.11663e-07
466 0.0282897 5.0845e-07
467 0.0282897 5.05723e-07
468 0.0282897 5.0297e-07
469 0.0282898 5.00275e-07
470 0.0282898 4.97368e-07
471 0.0282898 4.93983e-07
472 0.0282899 4.89442e-07
473 0.02829 4.82997e-07
474 0.0282901 4.75402e-07
475 0.0282902 4.6684e-07
476 0.0282903 4.59186e-07
477 0.0282904 4.50507e-07
478 0.0282905 4.41838e-07
479 0.0282907 4.32485e-07
480 0.0282908 4.22769e-07
481 0.0282909 4.12399e-07
482 0.028291 4.03261e-07
483 0.0282911 3.9521e-07
484 0.0282912 3.87811e-07
485 0.0282913 3.8099e-07
486 0.0282914 3.74847e-07
487 0.0282915 3.69719e-07
488 0.0282915 3.65418e-07
489 0.0282916 3.6139e-07
490 0.0282916 3.57365e-07
491 0.0282917 3.53697e-07
492 0.0282917 3.49644e-07
493 0.0282918 3.45222e-07
494 0.0282918 3.40287e-07
495 0.0282919 3.34982e-07
496 0.028292 3.29115e-07
497 0.0282921 3.22429e-07
498 0.0282922 3.14018e-07
499 0.0282923 3.0461e-07


==> figures/data/waveguide/F003.00_P085.00_N0008_O02_C00.120/cmcg_fine_filter.txt <==
N err mis
0 0.973722 0.0926903
1 0.966668 0.0658893
2 0.960958 0.054671
3 0.954643 0.0473969
4 0.948102 0.0417245
5 0.942287 0.0378053
6 0.936527 0.0348547
7 0.930386 0.0323088
8 0.924496 0.0302438
9 0.918869 0.0285803
10 0.913035 0.0270925
11 0.907238 0.0257809
12 0.901732 0.0246823
13 0.896181 0.0237136
14 0.890226 0.0227744
15 0.884561 0.0219717
16 0.879093 0.0212598
17 0.87364 0.0206152
18 0.867474 0.019949
19 0.861244 0.0193087
20 0.85528 0.018738
21 0.84931 0.0181958
22 0.844433 0.0177829
23 0.839081 0.0173648
24 0.833369 0.0169428
25 0.828424 0.0166022
26 0.823595 0.0162998
27 0.817331 0.0159359
28 0.809754 0.0155086
29 0.803647 0.0151618
30 0.79912 0.0149129
31 0.794314 0.0146754
32 0.787769 0.0143771
33 0.780594 0.014052
34 0.772881 0.0137129
35 0.767218 0.0134625
36 0.762501 0.0132615
37 0.758187 0.0130937
38 0.754204 0.0129523
39 0.749426 0.0127908
40 0.743711 0.0126052
41 0.734916 0.0123277
42 0.72513 0.0120111
43 0.714101 0.0116371
44 0.701951 0.0111975
45 0.688842 0.01069
46 0.675972 0.0101489
47 0.665343 0.00964435
48 0.658532 0.00928026
49 0.654521 0.00905197
50 0.650563 0.0088248
51 0.646324 0.00859063
52 0.642338 0.00837418
53 0.638039 0.00812853
54 0.633968 0.00787652
55 0.630082 0.00762398
56 0.626188 0.00736182
57 0.622474 0.00710278
58 0.618983 0.00685475
59 0.615279 0.00657137
60 0.611485 0.00623606
61 0.608898 0.00598443
62 0.607187 0.00580928
63 0.605644 0.005652
64 0.604343 0.00551562
65 0.603373 0.00542296
66 0.602437 0.00534331
67 0.601265 0.00523256
68 0.600014 0.00511957
69 0.5986 0.00499294
70 0.597319 0.0048743
71 0.59623 0.00477582
72 0.595096 0.00467806
73 0.593977 0.0045781
74 0.59317 0.00450517
75 0.592586 0.00445639
76 0.592006 0.0044121
77 0.591309 0.00436244
78 0.590537 0.00430763
79 0.589542 0.00424234
80 0.588349 0.00416492
81 0.587311 0.00409856
82 0.586547 0.00404908
83 0.58579 0.0039983
84 0.584912 0.00394595
85 0.583899 0.00388795
86 0.582659 0.00381048
87 0.581533 0.00374131
88 0.580571 0.00368253
89 0.57995 0.00364482
90 0.579392 0.00361241
91 0.57891 0.00358663
92 0.578544 0.00356793
93 0.578216 0.00355383
94 0.577776 0.00354013
95 0.577221 0.00352144
96 0.576565 0.00349766
97 0.575707 0.00346614
98 0.574451 0.00342243
99 0.572691 0.00336543
100 0.571089 0.00330935
101 0.569724 0.00325894
102 0.568147 0.00319877
103 0.566641 0.00314018
104 0.565541 0.00309485
105 0.564742 0.00306147
106 0.563961 0.00303147
107 0.563209 0.00300444
108 0.562483 0.00297716
109 0.561825 0.00294886
110 0.561304 0.00292668
111 0.560952 0.0029135
112 0.560706 0.00290559
113 0.56048 0.00289968
114 0.560156 0.00289237
115 0.559777 0.00288443
116 0.559395 0.00287607
117 0.558988 0.00286372
118 0.558566 0.00285188
119 0.55806 0.0028449
120 0.557687 0.00284051
121 0.557373 0.0028353
122 0.557043 0.00282913
123 0.556575 0.002821
124 0.555957 0.00281222
125 0.555164 0.00280054
126 0.554003 0.0027853
127 0.552506 0.00276411
128 0.550893 0.00273719
129 0.548947 0.00271398
130 0.546517 0.00268554
131 0.543792 0.0026454
132 0.540855 0.00259898
133 0.537584 0.00254388
134 0.534625 0.00249775
135 0.532362 0.00245862
136 0.530651 0.00242693
137 0.529299 0.00240287
138 0.527871 0.00238355
139 0.526611 0.00236195
140 0.525583 0.0023399
141 0.524923 0.00232924
142 0.524559 0.00232327
143 0.524187 0.00231327
144 0.523814 0.0023036
145 0.523413 0.00229851
146 0.523067 0.00229447
147 0.522718 0.00228833
148 0.522388 0.00228251
149 0.522015 0.00227824
150 0.521603 0.00227487
151 0.52113 0.00227098
152 0.520543 0.00226588
153 0.51967 0.00225727
154 0.518576 0.00224587
155 0.51742 0.00223271
156 0.516325 0.00221986
157 0.515302 0.00220853
158 0.514378 0.00219789
159 0.513664 0.00219066
160 0.513003 0.00218448
161 0.512432 0.00217841
162 0.511908 0.0021729
163 0.511518 0.00216816
164 0.51114 0.00216411
165 0.51076 0.00215959
166 0.510358 0.00215352
167 0.509962 0.00214863
168 0.509519 0.00214498
169 0.509111 0.00214177
170 0.508688 0.00213633
171 0.508303 0.00213352
172 0.507985 0.00213201
173 0.507721 0.00213097
174 0.507434 0.00212964
175 0.507122 0.00212595
176 0.506766 0.00212326
177 0.506477 0.00212118
178 0.506175 0.00211806
179 0.505889 0.00211598
180 0.505553 0.0021146
181 0.505226 0.00211244
182 0.504937 0.00210976
183 0.50466 0.00210795
184 0.504339 0.00210583
185 0.504066 0.00210305
186 0.503826 0.00210108
187 0.503534 0.00209951
188 0.50321 0.00209711
189 0.50278 0.00209459
190 0.502399 0.00209335
191 0.501967 0.00209228
192 0.501588 0.00209133
193 0.501244 0.00208969
194 0.500936 0.00208748
195 0.500536 0.0020865
196 0.499977 0.00208522
197 0.499239 0.00208354
198 0.498532 0.00208341
199 0.497883 0.00208187
200 0.497128 0.00208164
201 0.496129 0.00208082
202 0.494857 0.00207868
203 0.493383 0.00207574
204 0.491922 0.00207181
205 0.490249 0.00206838
206 0.488925 0.00206621
207 0.487794 0.00206504
208 0.486772 0.00206249
209 0.485656 0.00205759
210 0.484571 0.00205511
211 0.483513 0.00205499
212 0.482328 0.0020538
213 0.481109 0.00205155
214 0.479761 0.00204914
215 0.478218 0.00204551
216 0.476703 0.00204039
217 0.475133 0.00203487
218 0.473497 0.00203088
219 0.471831 0.00202852
220 0.470209 0.00202603
221 0.468367 0.00202281
222 0.466489 0.00201863
223 0.464433 0.00201416
224 0.462198 0.00200992
225 0.459425 0.00200501
226 0.455871 0.00199878
227 0.451754 0.00199206
228 0.44635 0.00198132
229 0.439363 0.00196816
230 0.43002 0.00195287
231 0.41695 0.00192918
232 0.402426 0.0019033
233 0.386196 0.00186605
234 0.369923 0.00182991
235 0.353969 0.0017941
236 0.337414 0.00175568
237 0.31833 0.00171707
238 0.300872 0.00167728
239 0.287099 0.00164096
240 0.275687 0.00161477
241 0.266057 0.00158849
242 0.255499 0.00155894
243 0.245247 0.00153441
244 0.234051 0.00150771
245 0.222906 0.00147651
246 0.214354 0.00145263
247 0.207583 0.00143227
248 0.199913 0.00141105
249 0.190551 0.00138664
250 0.179519 0.00135407
251 0.167401 0.00132489
252 0.157582 0.00130267
253 0.148009 0.00127787
254 0.139704 0.00125241
255 0.1311 0.00122549
256 0.122409 0.00119819
257 0.114091 0.00116973
258 0.106862 0.00114812
259 0.100919 0.00112464
260 0.0945406 0.00109963
261 0.0876443 0.00108537
262 0.0798554 0.00105617
263 0.0723589 0.00101686
264 0.0657644 0.000987579
265 0.0598209 0.000960523
266 0.0547817 0.000943193
267 0.050787 0.000926713
268 0.0475857 0.00090775
269 0.0451507 0.000896245
270 0.0429369 0.000886491
271 0.040476 0.000877561
272 0.038108 0.00087091
273 0.0362693 0.00086068
274 0.0347411 0.000846717
275 0.033515 0.000837436
276 0.0326918 0.000830947
277 0.0321202 0.000821887
278 0.0316763 0.000818784
279 0.0313176 0.000818164
280 0.0310375 0.000815128
281 0.0307753 0.000811436
282 0.0305944 0.000809264
283 0.0304561 0.000807385
284 0.0303561 0.000804798
285 0.0302614 0.000802996
286 0.0301682 0.00080159
287 0.0300826 0.000801247
288 0.0299918 0.000800741
289 0.0298995 0.000800215
290 0.0298182 0.000799445
291 0.0297356 0.000798468
292 0.0296559 0.000797549
293 0.0295748 0.000796041
294 0.0294933 0.000795253
295 0.0294031 0.000793717
296 0.0293101 0.000792704
297 0.0292121 0.000793296
298 0.029117 0.000793691
299 0.0290164 0.000794277
300 0.0289183 0.000794937
301 0.0288351 0.000796388
302 0.0287688 0.000798243
303 0.0287132 0.000798611
304 0.0286566 0.000798595
305 0.0286027 0.000799455
306 0.0285496 0.000798479
307 0.0285006 0.000795726
308 0.0284575 0.000794857
309 0.0284256 0.000795153
310 0.0283998 0.000795231
311 0.028375 0.000795037
312 0.0283522 0.000794745
313 0.0283294 0.00079459
314 0.0283093 0.000794828
315 0.0282917 0.000793919
316 0.0282756 0.00079269
317 0.0282593 0.000792034
318 0.0282456 0.000790939
319 0.0282347 0.000790596
320 0.0282268 0.000790486
321 0.028221 0.000790834
322 0.0282164 0.000791531
323 0.0282126 0.000791539
324 0.0282092 0.000792327
325 0.0282067 0.000792451
326 0.0282048 0.000792249
327 0.0282037 0.000792432
328 0.0282031 0.000791974
329 0.0282029 0.000791801
330 0.0282028 0.000791935
331 0.0282029 0.000791334
332 0.028203 0.000791081
333 0.0282033 0.000791333
334 0.0282037 0.000790983
335 0.0282043 0.000790448
336 0.0282049 0.000790227
337 0.0282058 0.000790366
338 0.0282067 0.000790291
339 0.0282077 0.00079016
340 0.0282089 0.000790134
341 0.0282101 0.000789977
342 0.0282115 0.000790022
343 0.0282129 0.000790415
344 0.0282145 0.000790779
345 0.0282159 0.000790934
346 0.0282171 0.000791148
347 0.0282181 0.000791381
348 0.0282189 0.000791606
349 0.0282196 0.000791774
350 0.0282201 0.000791773
351 0.0282205 0.000791655
352 0.0282208 0.000791512
353 0.028221 0.000791386
354 0.0282212 0.000791227
355 0.0282214 0.000791118
356 0.0282216 0.000791033
357 0.028222 0.000790942
358 0.0282224 0.00079094
359 0.028223 0.000790969
360 0.0282237 0.000790951
361 0.0282243 0.000791047
362 0.0282249 0.000791323
363 0.0282254 0.000791379
364 0.0282258 0.000791327
365 0.0282262 0.00079137
366 0.0282265 0.000791305
367 0.0282268 0.000791142
368 0.0282271 0.000791035
369 0.0282274 0.00079102
370 0.0282277 0.000791018
371 0.0282281 0.000790993
372 0.0282284 0.000791004
373 0.0282287 0.000791025
374 0.0282289 0.000791068
375 0.0282292 0.000791125
376 0.0282295 0.000791131
377 0.0282298 0.000791172
378 0.0282301 0.000791238
379 0.0282305 0.000791213
380 0.0282308 0.000791191
381 0.0282312 0.000791177
382 0.0282315 0.000791128
383 0.028232 0.000791164
384 0.0282325 0.000791187
385 0.0282329 0.000791147
386 0.0282333 0.00079119
387 0.0282338 0.000791281
388 0.0282342 0.000791313
389 0.0282345 0.00079126
390 0.0282348 0.000791256
391 0.0282351 0.000791269
392 0.0282353 0.000791244
393 0.0282354 0.00079125
394 0.0282356 0.000791253
395 0.0282358 0.000791245
396 0.028236 0.000791267
397 0.0282362 0.000791297
398 0.0282364 0.000791296
399 0.0282365 0.000791293
400 0.0282367 0.000791296
401 0.0282368 0.000791285
402 0.0282369 0.000791272
403 0.0282371 0.00079127
404 0.0282372 0.000791271
405 0.0282373 0.000791264
406 0.0282374 0.000791262
407 0.0282375 0.000791259
408 0.0282376 0.000791268
409 0.0282378 0.000791275
410 0.0282379 0.000791285
411 0.028238 0.00079128
412 0.0282381 0.000791259
413 0.0282382 0.000791237
414 0.0282383 0.000791217
415 0.0282384 0.000791217
416 0.0282386 0.0007912
417 0.0282388 0.00079118
418 0.0282391 0.000791198
419 0.0282394 0.00079122
420 0.0282397 0.000791233
421 0.02824 0.000791226
422 0.0282403 0.000791241
423 0.0282405 0.000791262
424 0.0282407 0.00079127
425 0.0282409 0.000791268
426 0.0282411 0.000791271
427 0.0282412 0.000791262
428 0.0282413 0.000791252
429 0.0282414 0.000791255
430 0.0282415 0.000791257
431 0.0282416 0.000791256
432 0.0282417 0.000791252
433 0.0282418 0.000791259
434 0.0282419 0.000791268
435 0.0282419 0.000791271
436 0.028242 0.000791276
437 0.0282421 0.000791284
438 0.0282422 0.000791291
439 0.0282423 0.000791292
440 0.0282424 0.00079129
441 0.0282424 0.000791289
442 0.0282425 0.000791289
443 0.0282425 0.000791288
444 0.0282426 0.000791291
445 0.0282427 0.000791295
446 0.0282428 0.000791297
447 0.0282428 0.000791299
448 0.0282429 0.0007913
449 0.028243 0.000791296
450 0.0282431 0.000791295
451 0.0282432 0.000791297
452 0.0282433 0.000791295
453 0.0282433 0.000791299
454 0.0282434 0.000791303
455 0.0282435 0.000791306
456 0.0282436 0.000791309
457 0.0282437 0.000791309
458 0.0282438 0.000791306
459 0.0282439 0.000791305
460 0.0282439 0.000791305
461 0.028244 0.000791305
462 0.028244 0.000791307
463 0.0282441 0.000791308
464 0.0282442 0.000791308
465 0.0282442 0.000791309
466 0.0282442 0.000791308
467 0.0282443 0.000791307
468 0.0282443 0.000791309
469 0.0282443 0.000791311
470 0.0282444 0.000791313
471 0.0282444 0.000791314
472 0.0282445 0.000791315
473 0.0282446 0.000791317
474 0.0282447 0.000791317
475 0.0282448 0.000791318
476 0.0282449 0.000791317
477 0.028245 0.000791315
478 0.0282451 0.000791314
479 0.0282453 0.000791313
480 0.0282454 0.000791313
481 0.0282455 0.000791312
482 0.0282456 0.000791311
483 0.0282457 0.000791313
484 0.0282458 0.000791313
485 0.0282459 0.000791313
486 0.028246 0.000791314
487 0.028246 0.000791314
488 0.0282461 0.000791311
489 0.0282461 0.000791308
490 0.0282462 0.000791307
491 0.0282462 0.000791306
492 0.0282463 0.000791306
493 0.0282464 0.000791308
494 0.0282464 0.000791309
495 0.0282465 0.00079131
496 0.0282466 0.000791312
497 0.0282467 0.000791313
498 0.0282468 0.000791313
499 0.0282469 0.000791314


==> figures/data/waveguide/F003.00_P085.00_N0008_O02_C00.120/freq.txt <==
0.0219466 0.0826092


==> figures/data/waveguide/F003.00_P085.00_N0008_O02_C00.120/full_wave.txt <==
N err mis
0 0.983237 0.152169
1 0.971885 0.121834
2 0.963086 0.118544
3 0.955227 0.117338
4 0.948307 0.116614
5 0.942082 0.116065
6 0.936096 0.11562
7 0.93007 0.115242
8 0.923948 0.114906
9 0.917859 0.114602
10 0.911904 0.114326
11 0.906078 0.114073
12 0.900276 0.113833
13 0.894411 0.11361
14 0.888469 0.1134
15 0.882511 0.113203
16 0.876589 0.113013
17 0.870708 0.112829
18 0.864813 0.11265
19 0.858858 0.112477
20 0.852832 0.11231
21 0.846775 0.112144
22 0.840721 0.111985
23 0.834672 0.111828
24 0.828608 0.111616
25 0.822476 0.111346
26 0.816259 0.110901
27 0.81019 0.110335
28 0.804299 0.109479
29 0.798513 0.107839
30 0.792798 0.10536
31 0.785925 0.102228
32 0.780322 0.0986433
33 0.77561 0.0952825
34 0.768979 0.0918636
35 0.760959 0.0883928
36 0.752282 0.085078
37 0.744279 0.0822838
38 0.738105 0.0792984
39 0.733318 0.076665
40 0.729423 0.0741729
41 0.726564 0.0718506
42 0.724624 0.069602
43 0.722969 0.0677214
44 0.721164 0.0656959
45 0.719227 0.0640441
46 0.71743 0.0623848
47 0.715862 0.0607052
48 0.714342 0.0593667
49 0.712677 0.0580983
50 0.710805 0.0567562
51 0.708844 0.0555655
52 0.70705 0.0545015
53 0.70563 0.0533769
54 0.704653 0.052309
55 0.70406 0.051366
56 0.703682 0.0505306
57 0.703318 0.0497758
58 0.702795 0.0489071
59 0.702052 0.0482151
60 0.701017 0.0473674
61 0.69982 0.0468232
62 0.69854 0.04598
63 0.697293 0.0455605
64 0.696243 0.0446494
65 0.695507 0.0441906
66 0.694936 0.0435369
67 0.694475 0.0429164
68 0.694036 0.0424776
69 0.693497 0.0419025
70 0.692804 0.0412842
71 0.691998 0.0409329
72 0.690976 0.0403632
73 0.689738 0.0396858
74 0.688547 0.0393362
75 0.687483 0.0390879
76 0.686405 0.0385145
77 0.685325 0.0378136
78 0.684347 0.0373749
79 0.683447 0.0372999
80 0.682582 0.0370508
81 0.681832 0.0363571
82 0.681298 0.035609
83 0.680971 0.0352517
84 0.680749 0.0351716
85 0.680544 0.0350435
86 0.680308 0.034655
87 0.68002 0.0340983
88 0.679684 0.0335585
89 0.679328 0.0331665
90 0.678991 0.0329738
91 0.678681 0.0328423
92 0.678352 0.0326306
93 0.677937 0.032296
94 0.677396 0.0318652
95 0.67674 0.0314189
96 0.676055 0.0311103
97 0.675417 0.0308348
98 0.674861 0.0306266
99 0.674348 0.0304493
100 0.673826 0.030246
101 0.673247 0.0299409
102 0.672609 0.0296552
103 0.671963 0.0294006
104 0.671354 0.0290897
105 0.670852 0.0287555
106 0.670472 0.0285395
107 0.67017 0.0283408
108 0.669909 0.028189
109 0.66963 0.0280332
110 0.669284 0.0278409
111 0.668888 0.0276159
112 0.668475 0.027425
113 0.668064 0.0271693
114 0.667694 0.0268208
115 0.667396 0.0265202
116 0.667162 0.0263059
117 0.666969 0.0261079
118 0.666812 0.0259204
119 0.66669 0.0257416
120 0.666586 0.0256082
121 0.666479 0.0255214
122 0.666357 0.0254482
123 0.666219 0.0253728
124 0.666067 0.0252681
125 0.665904 0.0251088
126 0.665721 0.024874
127 0.665508 0.0245888
128 0.665263 0.0242868
129 0.664998 0.0240476
130 0.664715 0.0238656
131 0.664405 0.0236927
132 0.664059 0.0234864
133 0.663695 0.0232445
134 0.663346 0.0230509
135 0.663038 0.0229066
136 0.662775 0.0228281
137 0.662541 0.0227909
138 0.662314 0.0227695
139 0.662083 0.0227473
140 0.661847 0.0227286
141 0.661605 0.0227073
142 0.661342 0.0226528
143 0.66102 0.0225393
144 0.660611 0.0223617
145 0.66011 0.0221135
146 0.659538 0.0218378
147 0.658936 0.0215943
148 0.658338 0.0214103
149 0.657753 0.0212549
150 0.657182 0.0211113
151 0.656615 0.0209725
152 0.656039 0.0208203
153 0.655464 0.0206553
154 0.654927 0.020481
155 0.654456 0.0203314
156 0.654057 0.0202007
157 0.653723 0.0200871
158 0.653439 0.0200046
159 0.653174 0.0199528
160 0.652905 0.0199161
161 0.652622 0.0198851
162 0.65233 0.0198542
163 0.652033 0.0198195
164 0.651734 0.0197804
165 0.651431 0.0197406
166 0.65112 0.0196967
167 0.65079 0.0196341
168 0.65042 0.0195494
169 0.649994 0.0194406
170 0.649514 0.0193281
171 0.648995 0.0192066
172 0.648457 0.0190739
173 0.647915 0.0189307
174 0.647384 0.018767
175 0.646879 0.0186035
176 0.646413 0.0184626
177 0.645992 0.0183412
178 0.64561 0.0182442
179 0.645256 0.018156
180 0.644918 0.0180774
181 0.644596 0.017986
182 0.644291 0.0178962
183 0.644001 0.0178108
184 0.643725 0.0177176
185 0.643468 0.0176089
186 0.643236 0.0174944
187 0.643037 0.0173807
188 0.642872 0.0172688
189 0.642738 0.0171689
190 0.642622 0.0170919
191 0.642514 0.0170334
192 0.642408 0.0169884
193 0.642299 0.0169514
194 0.642184 0.0169192
195 0.642061 0.0168807
196 0.64193 0.0168363
197 0.641791 0.0167859
198 0.641643 0.0167231
199 0.64149 0.0166662
200 0.641337 0.0166076
201 0.64119 0.0165631
202 0.64105 0.0165234
203 0.64091 0.0164925
204 0.640765 0.0164646
205 0.640611 0.0164275
206 0.640448 0.0163803
207 0.640275 0.0163285
208 0.640093 0.016273
209 0.639901 0.0162137
210 0.639696 0.0161491
211 0.63948 0.0160772
212 0.639251 0.0160001
213 0.639011 0.0159092
214 0.638755 0.0157961
215 0.638483 0.01567
216 0.638201 0.0155289
217 0.637917 0.0153913
218 0.637636 0.0152589
219 0.637361 0.015147
220 0.637097 0.0150539
221 0.636846 0.0149752
222 0.636611 0.0149152
223 0.636391 0.014873
224 0.636181 0.0148455
225 0.635977 0.0148232
226 0.635776 0.0148039
227 0.635575 0.014783
228 0.635373 0.0147617
229 0.635173 0.0147421
230 0.634975 0.0147263
231 0.634779 0.014713
232 0.634581 0.0146997
233 0.634378 0.0146815
234 0.63417 0.0146573
235 0.633954 0.0146276
236 0.63373 0.0145888
237 0.633498 0.0145385
238 0.63326 0.0144805
239 0.633016 0.0144138
240 0.632774 0.0143395
241 0.632541 0.0142643
242 0.632324 0.0141935
243 0.632128 0.0141221
244 0.63195 0.0140476
245 0.631788 0.013978
246 0.63164 0.0139067
247 0.631505 0.0138285
248 0.631383 0.0137592
249 0.631272 0.013687
250 0.631166 0.0136145
251 0.631062 0.0135431
252 0.630958 0.0134807
253 0.630855 0.0134261
254 0.63075 0.013369
255 0.630642 0.0133217
256 0.630529 0.0132787
257 0.630408 0.0132334
258 0.630276 0.0131878
259 0.630129 0.013143
260 0.629965 0.0130973
261 0.629782 0.0130527
262 0.629585 0.013012
263 0.629377 0.0129786
264 0.629164 0.0129536
265 0.628948 0.0129354
266 0.628732 0.0129222
267 0.628519 0.0129124
268 0.628308 0.012905
269 0.628101 0.0128986
270 0.627896 0.0128921
271 0.627693 0.0128848
272 0.627487 0.0128737
273 0.627276 0.0128599
274 0.627055 0.01284
275 0.626822 0.0128142
276 0.626572 0.0127841
277 0.626301 0.0127466
278 0.626005 0.01271
279 0.625687 0.0126719
280 0.62535 0.0126392
281 0.624998 0.0126112
282 0.624631 0.0125858
283 0.624249 0.0125639
284 0.623851 0.0125401
285 0.623436 0.0125147
286 0.623002 0.0124865
287 0.622544 0.0124521
288 0.622059 0.0124104
289 0.621543 0.0123611
290 0.620998 0.0123061
291 0.620425 0.0122442
292 0.619829 0.0121764
293 0.619215 0.0121086
294 0.618586 0.0120414
295 0.617948 0.0119698
296 0.617304 0.0118965
297 0.616656 0.0118212
298 0.616008 0.0117442
299 0.615367 0.0116643
300 0.614742 0.0115844
301 0.614141 0.0115109
302 0.61357 0.0114393
303 0.61303 0.0113743
304 0.612522 0.011319
305 0.612048 0.0112725
306 0.611605 0.0112338
307 0.611192 0.0112035
308 0.610801 0.0111817
309 0.610428 0.0111639
310 0.610066 0.0111501
311 0.60971 0.0111405
312 0.609356 0.0111313
313 0.609004 0.0111213
314 0.608653 0.0111118
315 0.608306 0.0111017
316 0.607962 0.0110896
317 0.607623 0.0110783
318 0.607289 0.011067
319 0.606962 0.0110562
320 0.606641 0.0110458
321 0.606324 0.0110364
322 0.60601 0.011026
323 0.605696 0.0110152
324 0.605384 0.0110046
325 0.605075 0.0109911
326 0.604768 0.0109769
327 0.604464 0.0109641
328 0.604162 0.0109493
329 0.60386 0.0109322
330 0.603558 0.0109169
331 0.603254 0.0109008
332 0.602948 0.0108807
333 0.60264 0.0108618
334 0.602329 0.0108426
335 0.602016 0.010822
336 0.6017 0.0108005
337 0.601381 0.0107778
338 0.601057 0.0107546
339 0.600733 0.0107272
340 0.600412 0.0106957
341 0.6001 0.0106628
342 0.599799 0.0106233
343 0.59951 0.0105797
344 0.599235 0.0105355
345 0.598977 0.0104868
346 0.598738 0.010441
347 0.598518 0.0103962
348 0.598312 0.0103526
349 0.598117 0.0103146
350 0.597931 0.010277
351 0.597753 0.0102434
352 0.597579 0.0102127
353 0.597408 0.0101829
354 0.597234 0.0101567
355 0.597057 0.0101311
356 0.596877 0.0101076
357 0.59669 0.0100854
358 0.596495 0.0100635
359 0.596291 0.0100424
360 0.596075 0.0100218
361 0.595847 0.01
362 0.595607 0.00997714
363 0.595355 0.00995504
364 0.595091 0.00993228
365 0.594813 0.00990739
366 0.59452 0.00988343
367 0.594211 0.00986036
368 0.593887 0.00983549
369 0.59355 0.00981075
370 0.5932 0.00978851
371 0.592837 0.00976663
372 0.592463 0.00974528
373 0.592079 0.00972756
374 0.591686 0.00971256
375 0.591288 0.00969882
376 0.590887 0.00968822
377 0.590482 0.00968002
378 0.590073 0.00967175
379 0.589657 0.00966396
380 0.589232 0.00965605
381 0.588795 0.00964609
382 0.588344 0.00963456
383 0.587878 0.00962142
384 0.587394 0.00960573
385 0.586892 0.00958803
386 0.586369 0.00956816
387 0.585829 0.00954557
388 0.585271 0.00952111
389 0.584699 0.00949459
390 0.584113 0.00946495
391 0.583516 0.00943446
392 0.58291 0.00940221
393 0.5823 0.00936721
394 0.58169 0.00933244
395 0.581083 0.0092971
396 0.580479 0.00926152
397 0.579881 0.0092252
398 0.579292 0.00919148
399 0.578714 0.00915867
400 0.578148 0.00912469
401 0.577598 0.00909514
402 0.577064 0.00906692
403 0.576546 0.00903893
404 0.576046 0.00901556
405 0.575562 0.00899461
406 0.575092 0.00897533
407 0.574634 0.00895923
408 0.574189 0.00894535
409 0.573752 0.00893252
410 0.573322 0.00892044
411 0.572895 0.00890979
412 0.572471 0.00889872
413 0.57205 0.00888678
414 0.571634 0.00887629
415 0.571221 0.00886462
416 0.570811 0.00885136
417 0.570402 0.00884004
418 0.569994 0.00882784
419 0.569588 0.00881349
420 0.569182 0.00880082
421 0.568776 0.0087879
422 0.568366 0.00877235
423 0.567947 0.00875723
424 0.567519 0.00874205
425 0.56708 0.00872461
426 0.566628 0.00870618
427 0.566162 0.00868755
428 0.565679 0.00866785
429 0.565178 0.00864577
430 0.564658 0.00862383
431 0.564119 0.00860153
432 0.563562 0.00857665
433 0.562989 0.00855222
434 0.562401 0.00852838
435 0.561802 0.00850324
436 0.561194 0.0084785
437 0.560578 0.00845574
438 0.559957 0.0084332
439 0.559334 0.00841063
440 0.558711 0.00838992
441 0.558089 0.00837024
442 0.557469 0.00834973
443 0.556852 0.00832998
444 0.556239 0.00831128
445 0.555631 0.00829175
446 0.555028 0.00827264
447 0.554433 0.00825421
448 0.553848 0.00823634
449 0.553274 0.00821936
450 0.552709 0.00820274
451 0.552154 0.00818837
452 0.551608 0.00817516
453 0.551072 0.00816236
454 0.550546 0.00815219
455 0.550029 0.00814292
456 0.549516 0.00813413
457 0.549006 0.00812673
458 0.548497 0.008119
459 0.547987 0.00811134
460 0.547475 0.00810338
461 0.54696 0.00809376
462 0.54644 0.00808415
463 0.545914 0.00807325
464 0.545384 0.00806097
465 0.54485 0.00804871
466 0.544313 0.00803513
467 0.543772 0.00802118
468 0.54323 0.00800675
469 0.542687 0.00799143
470 0.542146 0.00797593
471 0.541608 0.00795979
472 0.541074 0.0079432
473 0.540545 0.00792647
474 0.540023 0.00790968
475 0.53951 0.0078931
476 0.539007 0.00787697
477 0.538514 0.00786159
478 0.538034 0.00784713
479 0.537565 0.00783381
480 0.537108 0.00782168
481 0.536663 0.00781068
482 0.536228 0.00780074
483 0.535804 0.00779156
484 0.535388 0.00778292
485 0.53498 0.00777445
486 0.53458 0.00776586
487 0.534188 0.00775695
488 0.533803 0.00774734
489 0.533424 0.00773703
490 0.533053 0.00772568
491 0.53269 0.0077132
492 0.532335 0.00769971
493 0.531988 0.00768471
494 0.531651 0.00766873
495 0.531322 0.00765156
496 0.531004 0.00763316
497 0.530697 0.00761444
498 0.530401 0.00759471
499 0.530116 0.00757505
500 0.529841 0.00755559
501 0.529576 0.00753599
502 0.529321 0.00751757
503 0.529077 0.00749944
504 0.52884 0.00748191
505 0.528612 0.00746544
506 0.52839 0.00744892
507 0.528175 0.00743289
508 0.527967 0.00741713
509 0.527765 0.00740085
510 0.527567 0.00738463
511 0.527374 0.00736804
512 0.527184 0.00735069
513 0.526998 0.00733329
514 0.526816 0.00731529
515 0.526635 0.00729686
516 0.526454 0.00727868
517 0.526274 0.00726016
518 0.526094 0.00724202
519 0.525914 0.00722452
520 0.525732 0.00720721
521 0.525547 0.00719096
522 0.525358 0.00717539
523 0.525167 0.00716043
524 0.524972 0.00714649
525 0.524772 0.00713302
526 0.524568 0.00712017
527 0.52436 0.00710784
528 0.524146 0.00709586
529 0.523928 0.00708417
530 0.523705 0.00707264
531 0.523477 0.00706132
532 0.523244 0.00705013
533 0.523007 0.00703884
534 0.522767 0.00702769
535 0.522524 0.0070168
536 0.522279 0.00700559
537 0.522032 0.00699441
538 0.521784 0.00698369
539 0.521536 0.00697252
540 0.521288 0.00696099
541 0.521042 0.00694983
542 0.520798 0.00693849
543 0.520557 0.0069263
544 0.520319 0.00691389
545 0.520083 0.00690216
546 0.519849 0.00688946
547 0.51962 0.00687567
548 0.519396 0.00686359
549 0.519176 0.00685104
550 0.518959 0.00683692
551 0.518744 0.00682482
552 0.51853 0.00681318
553 0.518318 0.00680022
554 0.518109 0.00678859
555 0.517901 0.00677834
556 0.517694 0.00676726
557 0.517486 0.00675646
558 0.517276 0.00674742
559 0.517065 0.00673803
560 0.516853 0.00672808
561 0.516641 0.00671973
562 0.516428 0.00671147
563 0.516214 0.00670215
564 0.515997 0.00669396
565 0.51578 0.00668625
566 0.515562 0.00667733
567 0.515345 0.00666892
568 0.515129 0.00666129
569 0.514912 0.00665258
570 0.514696 0.00664365
571 0.51448 0.00663585
572 0.514265 0.00662718
573 0.514051 0.00661778
574 0.513837 0.00660994
575 0.513624 0.00660141
576 0.513411 0.00659208
577 0.513198 0.00658453
578 0.512985 0.00657646
579 0.512771 0.00656775
580 0.512557 0.00656065
581 0.512344 0.00655326
582 0.51213 0.00654533
583 0.511916 0.00653865
584 0.511703 0.00653192
585 0.511488 0.00652465
586 0.511274 0.00651825
587 0.511061 0.00651193
588 0.510848 0.00650504
589 0.510636 0.00649867
590 0.510423 0.00649237
591 0.510209 0.00648561
592 0.509996 0.00647902
593 0.509783 0.00647256
594 0.509571 0.00646593
595 0.509359 0.00645909
596 0.509146 0.00645268
597 0.508933 0.00644632
598 0.508719 0.00643948
599 0.508507 0.00643346
600 0.508295 0.00642748
601 0.508084 0.00642093
602 0.507872 0.00641544
603 0.507659 0.00640982
604 0.507446 0.00640367
605 0.507234 0.0063986
606 0.507023 0.0063932
607 0.506812 0.00638734
608 0.506599 0.00638245
609 0.506387 0.00637706
610 0.506175 0.00637132
611 0.505963 0.00636641
612 0.505753 0.00636097
613 0.505542 0.0063554
614 0.50533 0.00635041
615 0.505117 0.00634516
616 0.504906 0.00633997
617 0.504695 0.00633505
618 0.504485 0.00633034
619 0.504274 0.00632573
620 0.504063 0.00632117
621 0.503852 0.00631717
622 0.503641 0.00631318
623 0.503431 0.00630916
624 0.503222 0.0063058
625 0.503012 0.00630225
626 0.502804 0.00629875
627 0.502596 0.0062957
628 0.502389 0.00629229
629 0.502183 0.00628903
630 0.501977 0.00628583
631 0.501774 0.00628218
632 0.501572 0.00627865
633 0.501372 0.00627475
634 0.501174 0.00627035
635 0.500978 0.00626583
636 0.500784 0.00626066
637 0.500593 0.00625482
638 0.500404 0.00624854
639 0.500217 0.00624152
640 0.500032 0.00623345
641 0.499849 0.00622471
642 0.499668 0.0062153
643 0.499488 0.00620446
644 0.499308 0.0061929
645 0.499127 0.00618085
646 0.498943 0.00616737
647 0.498758 0.00615323
648 0.498571 0.00613895
649 0.498379 0.00612371
650 0.498183 0.00610791
651 0.497979 0.00609242
652 0.49777 0.00607661
653 0.497553 0.00606035
654 0.497329 0.00604466
655 0.497097 0.00602914
656 0.496857 0.0060133
657 0.496607 0.00599797
658 0.496348 0.00598309
659 0.49608 0.00596802
660 0.495802 0.00595325
661 0.495516 0.00593904
662 0.49522 0.00592482
663 0.494915 0.00591072
664 0.494599 0.00589719
665 0.494275 0.00588385
666 0.493941 0.00587057
667 0.493599 0.00585778
668 0.493249 0.00584532
669 0.49289 0.00583294
670 0.492522 0.00582091
671 0.492147 0.00580925
672 0.491764 0.00579772
673 0.491373 0.00578645
674 0.490976 0.00577551
675 0.490572 0.00576473
676 0.490162 0.00575419
677 0.489745 0.00574388
678 0.489323 0.00573376
679 0.488895 0.00572388
680 0.488462 0.00571414
681 0.488025 0.00570456
682 0.487583 0.00569525
683 0.487137 0.00568602
684 0.486687 0.00567689
685 0.486233 0.00566803
686 0.485776 0.00565924
687 0.485316 0.00565047
688 0.484854 0.00564194
689 0.48439 0.00563352
690 0.483923 0.00562504
691 0.483454 0.00561671
692 0.482984 0.00560858
693 0.482512 0.00560035
694 0.482039 0.00559215
695 0.481566 0.00558424
696 0.481092 0.00557629
697 0.480617 0.00556821
698 0.480142 0.00556047
699 0.479667 0.00555284
700 0.479191 0.00554497
701 0.478717 0.00553739
702 0.478243 0.00553008
703 0.477769 0.00552251
704 0.477297 0.00551512
705 0.476825 0.00550813
706 0.476354 0.0055009
707 0.475884 0.00549373
708 0.475416 0.00548705
709 0.474951 0.00548018
710 0.474486 0.00547329
711 0.474024 0.00546693
712 0.473563 0.00546047
713 0.473104 0.00545393
714 0.472649 0.00544797
715 0.472196 0.00544198
716 0.471745 0.00543581
717 0.471297 0.00543022
718 0.47085 0.00542461
719 0.470406 0.00541862
720 0.469965 0.0054131
721 0.469525 0.00540754
722 0.469088 0.00540131
723 0.468651 0.00539536
724 0.468216 0.00538937
725 0.467783 0.00538247
726 0.467351 0.00537565
727 0.466921 0.00536894
728 0.466494 0.00536128
729 0.466069 0.00535354
730 0.465646 0.00534619
731 0.465226 0.00533808
732 0.464809 0.00532979
733 0.464398 0.00532217
734 0.463991 0.00531419
735 0.463589 0.0053059
736 0.463192 0.0052985
737 0.4628 0.00529115
738 0.462413 0.00528338
739 0.462034 0.00527658
740 0.46166 0.00527011
741 0.461293 0.00526319
742 0.46093 0.00525719
743 0.460572 0.00525156
744 0.460219 0.00524565
745 0.459871 0.0052404
746 0.459527 0.00523543
747 0.459187 0.00523047
748 0.45885 0.00522572
749 0.458514 0.00522123
750 0.458181 0.00521693
751 0.457849 0.00521238
752 0.457519 0.00520813
753 0.457188 0.00520404
754 0.456858 0.00519938
755 0.456527 0.0051951
756 0.456196 0.00519071
757 0.455864 0.00518569
758 0.455531 0.00518103
759 0.455197 0.00517598
760 0.454862 0.00517039
761 0.454527 0.00516509
762 0.454191 0.00515921
763 0.453855 0.00515295
764 0.453518 0.0051469
765 0.453182 0.00514019
766 0.452846 0.00513331
767 0.452512 0.00512654
768 0.452179 0.00511914
769 0.451848 0.00511175
770 0.45152 0.00510438
771 0.451194 0.00509651
772 0.450872 0.00508877
773 0.450554 0.00508099
774 0.45024 0.00507289
775 0.449931 0.00506496
776 0.449627 0.005057
777 0.449328 0.00504889
778 0.449036 0.00504096
779 0.44875 0.00503299
780 0.44847 0.00502508
781 0.448196 0.00501727
782 0.447929 0.00500943
783 0.447669 0.00500182
784 0.447417 0.00499421
785 0.447171 0.00498655
786 0.446932 0.0049793
787 0.446699 0.00497197
788 0.446473 0.00496455
789 0.446255 0.00495772
790 0.446044 0.00495079
791 0.445838 0.00494373
792 0.445639 0.00493739
793 0.445444 0.00493103
794 0.445256 0.00492447
795 0.445073 0.00491869
796 0.444895 0.00491301
797 0.444722 0.00490707
798 0.444553 0.00490184
799 0.444386 0.00489685
800 0.444223 0.00489157
801 0.444063 0.00488681
802 0.443906 0.00488238
803 0.443752 0.00487771
804 0.443599 0.00487332
805 0.443446 0.00486929
806 0.443295 0.00486513
807 0.443146 0.00486101
808 0.442998 0.00485723
809 0.44285 0.00485344
810 0.442703 0.00484951
811 0.442555 0.00484585
812 0.442406 0.00484227
813 0.442258 0.00483845
814 0.442109 0.00483477
815 0.441959 0.00483125
816 0.441808 0.0048274
817 0.441655 0.00482356
818 0.4415 0.00481993
819 0.441343 0.00481592
820 0.441184 0.00481178
821 0.441023 0.0048079
822 0.44086 0.00480363
823 0.440693 0.00479914
824 0.440524 0.00479496
825 0.440353 0.00479043
826 0.440178 0.00478564
827 0.440002 0.0047812
828 0.439823 0.00477649
829 0.439641 0.00477151
830 0.439458 0.00476689
831 0.439272 0.00476213
832 0.439085 0.00475708
833 0.438896 0.00475237
834 0.438707 0.00474767
835 0.438516 0.00474268
836 0.438325 0.00473795
837 0.438134 0.00473338
838 0.437942 0.00472853
839 0.43775 0.00472386
840 0.437559 0.00471943
841 0.437368 0.00471478
842 0.437178 0.00471021
843 0.436988 0.00470591
844 0.436799 0.00470147
845 0.43661 0.00469703
846 0.436422 0.0046928
847 0.436235 0.00468853
848 0.43605 0.00468422
849 0.435864 0.00467999
850 0.43568 0.00467582
851 0.435495 0.00467158
852 0.435312 0.00466727
853 0.435129 0.00466309
854 0.434948 0.00465878
855 0.434767 0.00465431
856 0.434586 0.00464995
857 0.434406 0.0046454
858 0.434226 0.00464066
859 0.434048 0.00463597
860 0.43387 0.00463106
861 0.433694 0.00462598
862 0.433519 0.00462085
863 0.433344 0.00461553
864 0.433172 0.00461007
865 0.433001 0.00460452
866 0.432832 0.00459881
867 0.432666 0.00459301
868 0.432502 0.00458709
869 0.43234 0.00458107
870 0.432181 0.00457497
871 0.432025 0.00456879
872 0.431872 0.00456252
873 0.431723 0.00455619
874 0.431577 0.00454981
875 0.431435 0.00454337
876 0.431297 0.00453688
877 0.431162 0.00453035
878 0.431032 0.00452381
879 0.430905 0.00451725
880 0.430783 0.00451067
881 0.430666 0.00450417
882 0.430552 0.00449769
883 0.430443 0.00449121
884 0.430338 0.00448492
885 0.430238 0.00447872
886 0.430142 0.00447255
887 0.43005 0.00446669
888 0.429962 0.00446096
889 0.429878 0.00445532
890 0.429798 0.00445003
891 0.429721 0.00444492
892 0.429648 0.00443996
893 0.429578 0.00443534
894 0.429512 0.00443089
895 0.429448 0.00442666
896 0.429388 0.0044227
897 0.42933 0.00441889
898 0.429274 0.00441534
899 0.42922 0.00441194
900 0.429168 0.00440868
901 0.429118 0.00440567
902 0.429071 0.0044027
903 0.429024 0.00439987
904 0.428979 0.00439724
905 0.428935 0.00439454
906 0.428892 0.00439199
907 0.428851 0.00438957
908 0.428812 0.00438702
909 0.428773 0.00438463
910 0.428734 0.0043823
911 0.428697 0.0043798
912 0.42866 0.0043775
913 0.428625 0.00437519
914 0.428591 0.00437271
915 0.428557 0.00437047
916 0.428524 0.00436813
917 0.428491 0.00436566
918 0.428459 0.00436343
919 0.428429 0.00436104
920 0.428398 0.00435854
921 0.428368 0.00435627
922 0.428339 0.00435379
923 0.428309 0.0043512
924 0.428281 0.0043488
925 0.428254 0.00434618
926 0.428227 0.0043434
927 0.4282 0.00434077
928 0.428173 0.00433793
929 0.428147 0.00433485
930 0.428122 0.00433188
931 0.428098 0.00432871
932 0.428074 0.00432524
933 0.428049 0.00432183
934 0.428025 0.00431824
935 0.428002 0.00431427
936 0.427979 0.00431034
937 0.427957 0.00430626
938 0.427935 0.00430173
939 0.427913 0.00429723
940 0.427891 0.00429263
941 0.427869 0.00428754
942 0.427848 0.00428246
943 0.427827 0.00427738
944 0.427806 0.00427175
945 0.427784 0.00426615
946 0.427762 0.00426066
947 0.42774 0.0042546
948 0.427718 0.00424856
949 0.427695 0.00424275
950 0.427673 0.00423637
951 0.427649 0.00423
952 0.427625 0.00422397
953 0.4276 0.00421741
954 0.427575 0.00421079
955 0.427549 0.00420461
956 0.427522 0.00419798
957 0.427495 0.00419118
958 0.427466 0.0041849
959 0.427437 0.00417829
960 0.427406 0.00417136
961 0.427375 0.00416501
962 0.427343 0.0041585
963 0.427311 0.00415149
964 0.427277 0.00414509
965 0.427242 0.00413873
966 0.427205 0.0041317
967 0.427169 0.00412529
968 0.427131 0.00411913
969 0.427094 0.00411218
970 0.427054 0.00410579
971 0.427014 0.00409985
972 0.426972 0.00409308
973 0.42693 0.00408673
974 0.426888 0.004081
975 0.426845 0.0040745
976 0.426801 0.00406821
977 0.426755 0.00406268
978 0.426709 0.00405648
979 0.426662 0.00405029
980 0.426615 0.00404489
981 0.426567 0.00403901
982 0.426519 0.00403292
983 0.426469 0.0040276
984 0.426418 0.004022
985 0.426366 0.00401603
986 0.426314 0.00401074
987 0.426262 0.00400535
988 0.426209 0.00399951
989 0.426155 0.00399422
990 0.426099 0.00398899
991 0.426043 0.00398331
992 0.425987 0.00397803
993 0.425931 0.00397292
994 0.425874 0.00396743
995 0.425817 0.00396222
996 0.425758 0.00395722
997 0.4257 0.00395197
998 0.425642 0.00394688
999 0.425584 0.00394203

